On the topology of higher-order age-dependent random connection models

In this paper, we investigate the potential of the age-dependent random connection model (ADRCM) with the aim of representing higher-order networks. A key contribution of our work are probabilistic limit results in large domains. More precisely, we first prove that the higher-order degree distributions have a power-law tail. Second, we establish central limit theorems for the edge counts and Betti numbers of the ADRCM in the regime where the degree distribution is light tailed. Moreover, in the heavy-tailed regime, we prove that asymptotically, the recentered and suitably rescaled edge counts converge to a stable distribution. We also propose a modification of the ADRCM in the form of a thinning procedure that enables independent adjustment of the power-law exponents for vertex and edge degrees. To apply the derived theorems to finite networks, we conduct a simulation study illustrating that the power-law degree distribution exponents approach their theoretical limits for large networks. It also indicates that in the heavy-tailed regime, the limit distribution of the recentered and suitably rescaled Betti numbers is stable. We demonstrate the practical application of the theoretical results to real-world datasets by analyzing scientific collaboration networks based on data from arXiv.

==> data/data/ho_degree_distribution_1/value_counts.csv <==
value,computer_science,biology,economics,engineering,finance,mathematics,statistics
0,38944,3797,1363,3374,2186,74915,5874
1,149210,11903,3165,15638,5382,141694,19997
2,255538,17998,3006,29647,4835,110098,25425
3,295286,18889,1700,38223,2886,55674,19408
4,285912,17557,1035,37418,1697,28950,13798
5,225397,16206,756,30560,1155,15053,8455
6,175579,12897,496,24425,651,8658,6542
7,129176,11833,349,20061,338,6402,3991
8,99523,10850,309,16205,318,3586,2739
9,75865,9259,94,11401,239,3102,1723
10,63758,7186,134,10621,43,1532,1804
11,50071,6437,25,8442,106,1202,1120
12,39039,4552,201,6483,17,869,743
13,34514,6041,3,5257,208,1138,534
14,32499,3853,2,4401,6,728,540
15,25540,4974,2,3248,1,428,500
16,25113,3968,0,2276,5,111,66
17,19400,2578,166,2977,2,468,210
18,19315,4619,2,3340,2,253,405
19,5031,188,0,434,5,70,27
20,4183,465,2,373,0,40,19
21,3480,232,1,316,0,35,14
22,2873,68,0,322,0,26,8
23,2488,150,1,261,7,16,7
24,1886,108,0,213,2,18,13
25,1676,53,0,158,1,10,7
26,1419,105,0,124,0,11,8
27,1158,36,0,73,0,6,5
28,1027,18,1,107,0,4,2
29,877,11,0,102,1,4,5
30,700,15,0,55,0,8,1
31,755,43,0,61,0,3,0
32,597,29,0,36,0,1,1
33,528,20,0,39,0,2,4
34,464,13,0,29,0,2,3
35,363,3,0,31,0,1,0
36,341,8,0,26,0,1,0
37,307,12,0,15,0,3,0
38,280,9,0,28,0,0,1
39,289,3,0,13,0,0,1
40,220,4,0,14,1,1,0
41,220,0,0,12,0,1,1
42,208,0,0,8,0,1,1
43,175,3,0,8,0,1,0
44,149,5,0,18,0,1,0
45,147,4,0,4,0,0,0
46,130,0,0,7,0,0,0
47,97,3,0,9,0,1,0
48,114,4,0,8,0,0,0
49,100,1,0,5,0,0,0
50,80,1,0,3,0,0,0
51,84,0,0,0,0,0,0
52,73,0,0,4,0,0,0
53,56,0,0,2,0,1,0
54,63,0,0,2,0,0,0
55,58,1,0,5,0,0,0
56,54,1,0,2,0,0,0
57,45,0,0,5,0,0,0
58,50,1,0,3,0,0,0
59,31,0,0,2,0,0,0
60,37,0,0,0,0,0,0
61,40,2,0,0,0,0,0
62,42,0,0,3,0,0,0
63,39,0,0,0,0,0,0
64,32,0,0,1,0,0,1
65,29,0,0,3,0,0,0
66,21,0,0,0,0,0,0
67,28,0,0,0,0,0,0
68,23,0,0,0,0,0,0
69,25,0,0,0,0,0,0
70,27,0,0,1,0,0,0
71,18,0,0,0,0,0,0
72,19,0,0,0,0,0,0
73,17,0,0,0,0,0,0
74,16,1,0,1,0,0,0
75,12,0,0,0,0,0,0
76,16,1,0,0,0,0,0
77,17,0,0,0,0,0,0
78,11,0,0,1,0,0,0
79,13,0,0,0,0,0,0
80,7,0,0,1,0,0,0
81,9,0,0,0,0,0,0
82,6,0,0,0,0,0,0
83,9,0,0,1,0,0,0
84,10,0,0,0,0,0,0
85,3,0,0,0,0,0,0
86,9,0,0,0,0,0,0
87,5,0,0,0,0,0,0
88,8,0,0,0,0,0,0
89,4,0,0,0,0,0,0
90,11,0,0,0,0,0,0
91,5,0,0,0,0,0,0
92,1,0,0,1,0,0,0
93,8,0,0,0,0,0,0
94,2,0,0,0,0,0,0
95,7,0,0,0,0,0,0
96,2,0,0,0,0,0,0
97,8,0,0,0,0,0,0
98,2,0,0,0,0,0,0
99,3,0,0,0,0,0,0
100,4,0,0,0,0,0,0
101,4,0,0,0,0,0,0
103,7,0,0,0,0,0,0
104,1,0,0,0,0,0,0
105,1,0,0,0,0,0,0
106,5,0,0,0,0,0,0
107,1,0,0,0,0,0,0
108,3,0,0,0,0,0,0
109,2,0,0,0,0,0,0
110,4,0,0,0,0,0,0
111,2,0,0,0,0,0,0
112,1,0,0,0,0,0,0
113,3,0,0,0,0,0,0
114,2,0,0,0,0,0,0
115,4,0,0,0,0,0,0
116,2,0,0,0,0,0,0
117,2,0,0,0,0,0,0
118,1,0,0,0,0,0,0
119,2,0,0,0,0,0,0
120,1,0,0,0,0,0,0
121,2,0,0,0,0,0,0
122,1,0,0,0,0,0,0
123,1,0,0,0,0,0,0
124,1,0,0,0,0,0,0
125,1,0,0,0,0,0,0
127,2,0,0,0,0,0,0
130,1,0,0,0,0,0,0
132,3,0,0,0,0,0,0
134,1,0,0,0,0,0,0
137,1,0,0,0,0,0,0
138,1,0,0,0,0,0,0
139,1,0,0,0,0,0,0
140,1,0,0,0,0,0,0
143,1,0,0,0,0,0,0
146,1,0,0,0,0,0,0
149,1,0,0,0,0,0,0
151,1,0,0,0,0,0,0
167,1,0,0,0,0,0,0
176,1,0,0,0,0,0,0
177,1,0,0,0,0,0,0
179,1,0,0,0,0,0,0
222,1,0,0,0,0,0,0
229,1,0,0,0,0,0,0
102,0,0,0,0,0,1,0


==> data/data/interaction_dimension_distribution/value_counts.csv <==
value,computer_science,biology,economics,engineering,finance,mathematics,statistics
0,39584,3809,1821,3143,2777,169880,4399
1,89755,6343,2047,11423,4166,167100,10719
2,108067,5727,1494,15913,3046,90756,10888
3,86047,3998,671,13999,1169,28669,6164
4,56054,2414,223,10052,380,6858,2523
5,33917,1454,95,6240,144,1934,1076
6,17604,942,48,3411,62,659,435
7,9384,520,21,1993,23,259,238
8,4853,386,14,1250,9,148,99
9,2723,272,8,783,6,61,60
10,1585,196,3,438,4,50,26
11,1084,132,3,326,0,16,27
12,663,98,0,213,1,12,12
13,415,57,3,132,0,7,10
14,320,62,0,96,2,9,4
15,266,35,0,61,0,5,3
16,176,39,0,39,0,2,3
17,173,27,0,24,0,0,0
18,113,16,1,27,0,2,1
19,98,28,0,31,0,1,2


==> data/data/total_degree_distribution/value_counts.csv <==
value,computer_science,biology,economics,engineering,finance,mathematics,statistics
0,7969,1235,650,722,824,16847,1122
1,30686,4337,1660,4082,2427,38778,5125
2,53000,7198,2125,8665,3143,41298,8556
3,57382,7840,1540,10679,2214,28595,7835
4,49646,6806,846,10524,1283,17207,5608
5,40371,5531,504,8855,734,11528,3936
6,29729,4469,325,6592,446,7947,2668
7,23054,3310,209,4981,290,5846,2091
8,18153,2724,137,3962,212,4616,1467
9,14573,2310,113,3128,174,3560,997
10,12058,1838,55,2285,93,2946,742
11,10151,1346,45,2108,55,2429,651
12,8674,1186,21,1691,74,2059,504
13,7292,890,46,1329,57,1652,406
14,6370,990,14,1070,43,1512,336
15,5650,643,10,899,30,1264,309
16,4827,724,14,753,19,1171,275
17,4597,594,7,595,19,952,169
18,3804,413,16,646,15,831,199
19,3659,544,6,587,12,736,155
20,2763,166,5,312,13,676,104
21,2534,180,2,283,8,550,108
22,2247,148,2,271,4,581,96
23,1970,102,3,246,2,468,70
24,1900,82,3,203,12,406,75
25,1680,82,0,170,4,347,66
26,1548,67,1,164,3,353,49
27,1398,71,2,126,6,320,71
28,1306,52,1,119,4,283,49
29,1220,55,2,130,3,235,53
30,1089,47,0,95,3,213,33
31,1062,41,1,88,3,188,38
32,1005,38,0,87,1,183,29
33,912,35,1,80,4,167,34
34,914,33,1,69,2,159,26
35,774,31,0,75,0,141,17
36,749,13,0,61,2,133,19
37,703,20,0,55,4,103,23
38,649,16,0,49,0,88,18
39,595,17,0,43,0,98,9
40,586,14,0,38,1,80,14
41,469,21,0,47,0,63,12
42,489,7,1,39,0,105,11
43,521,8,0,36,1,59,13
44,466,7,0,28,0,53,16
45,431,9,0,32,0,54,7
46,446,6,0,21,0,49,7
47,409,5,1,32,1,42,18
48,389,5,0,19,2,46,12
49,352,8,0,35,1,36,10
50,305,3,0,22,0,37,7
51,340,10,0,25,0,26,7
52,300,3,0,15,0,26,5
53,270,5,0,17,0,31,10
54,284,0,0,23,0,33,7
55,266,3,0,21,0,22,6
56,237,2,0,12,0,20,4
57,256,5,0,18,0,19,3
58,225,7,0,11,1,20,5
59,236,2,0,12,0,25,3
60,193,3,0,17,1,13,4
61,188,3,0,16,0,18,1
62,213,5,0,13,0,15,5
63,204,1,0,14,0,16,1
64,179,0,0,14,0,10,5
65,175,1,0,10,0,9,1
66,153,1,0,9,0,7,1
67,167,0,0,12,0,11,1
68,157,1,0,14,0,3,3
69,153,0,0,4,0,11,3
70,124,2,0,1,0,12,0
71,124,2,0,4,0,11,1
72,118,2,0,4,1,8,2
73,136,1,0,6,1,12,3
74,125,1,0,3,0,7,0
75,136,2,0,8,0,8,2
76,116,0,0,6,0,6,1
77,104,0,0,2,1,2,2
78,119,1,0,5,0,5,2
79,104,1,0,7,0,7,1
80,111,1,0,4,0,4,1
81,118,1,0,2,0,3,0
82,80,0,0,3,0,1,2
83,98,0,0,4,1,6,0
84,93,0,0,2,0,3,0
85,79,0,0,4,0,4,2
86,88,1,0,3,0,2,0
87,91,1,0,3,0,2,1
88,86,1,0,6,0,3,2
89,69,1,0,2,0,3,0
90,75,0,0,5,0,1,1
91,82,1,0,1,0,4,0
92,63,0,0,2,0,4,0
93,70,0,0,4,0,2,2
94,51,0,0,2,0,4,0
95,64,0,0,2,0,0,0
96,56,0,0,3,0,3,0
97,56,1,0,1,0,0,0
98,48,1,0,2,0,1,0
99,44,0,0,2,0,0,0
100,40,0,0,1,0,2,0
101,49,0,0,2,0,2,1
102,60,0,0,3,0,2,2
103,44,0,0,1,0,0,1
104,60,0,0,3,0,2,0
105,54,0,0,2,0,2,0
106,40,1,0,1,0,3,0
107,46,0,0,1,0,1,1
108,42,0,0,2,0,1,0
109,37,1,0,4,0,0,0
110,26,0,0,0,0,4,0
111,48,0,0,2,0,2,0
112,39,0,0,0,0,3,0
113,37,0,0,0,0,1,1
114,22,0,0,3,0,0,0
115,41,1,0,2,0,1,0
116,43,0,0,0,0,1,0
117,35,0,0,0,0,1,1
118,28,0,0,1,0,0,0
119,39,0,0,0,0,0,0
120,27,0,0,2,0,0,0
121,32,0,0,1,0,1,0
122,25,0,0,0,0,0,0
123,26,0,0,1,0,0,0
124,34,0,0,1,0,1,1
125,36,0,0,4,0,0,0
126,28,0,0,0,0,0,0
127,34,0,0,0,0,0,0
128,25,0,0,1,0,0,1
129,26,0,0,0,0,0,1
130,21,0,0,0,0,0,1
131,26,0,0,4,0,0,0
132,24,0,0,1,0,0,0
133,19,0,0,2,0,1,0
134,19,0,0,0,0,0,0
135,31,0,0,2,0,1,0
136,23,0,0,0,0,0,0
137,16,0,0,1,0,3,0
138,31,0,0,0,0,0,0
139,20,0,0,0,0,0,0
140,23,0,0,2,0,1,0
141,18,0,0,1,0,1,0
142,21,0,0,2,0,1,0
143,23,0,0,0,0,0,0
144,22,0,0,0,0,0,0
145,20,0,0,0,0,0,0
146,16,0,0,0,0,1,1
147,12,0,0,0,0,0,0
148,18,0,0,0,0,0,0
149,20,0,0,0,0,0,0
150,20,0,0,1,0,0,0
151,16,0,0,0,0,0,0
152,14,0,0,0,0,0,1
153,17,0,0,1,0,1,0
154,14,0,0,0,0,0,0
155,13,0,0,1,0,0,1
156,14,0,0,0,0,1,0
157,10,0,0,1,0,0,0
158,13,0,0,2,0,0,1
159,15,0,0,0,0,0,0
160,15,0,0,0,0,0,0
161,15,0,0,0,0,0,0
162,10,0,0,0,0,0,0
163,15,0,0,0,0,0,0
164,12,0,0,0,0,0,0
165,14,0,0,1,0,0,0
166,14,0,0,1,0,0,0
167,16,0,0,0,0,1,0
168,10,0,0,1,0,0,0
169,11,0,0,1,0,0,0
170,14,0,0,3,0,0,0
171,10,0,0,0,0,0,0
172,10,0,0,0,0,0,0
173,13,0,0,0,0,0,0
174,12,0,0,0,0,0,0
175,11,0,0,0,0,0,0
176,13,0,0,0,0,0,0
177,6,0,0,0,0,0,0
178,7,0,0,1,0,0,0
179,10,0,0,0,0,0,0
180,10,0,0,0,0,0,0
181,5,0,0,0,0,0,0
182,11,0,0,0,0,0,0
183,8,0,0,1,0,0,0
184,6,0,0,0,0,0,0
185,8,0,0,1,0,0,0
186,8,0,0,0,0,0,0
187,10,0,0,0,0,0,0
188,9,0,0,0,0,0,0
189,7,0,0,0,0,0,0
190,7,0,0,0,0,0,0
191,6,0,0,1,0,0,0
192,14,0,0,0,0,0,0
193,11,0,0,0,0,0,0
194,8,0,0,0,0,1,0
195,7,0,0,0,0,0,0
196,8,0,0,0,0,0,0
197,12,0,0,0,0,0,0
198,6,0,0,0,0,0,0
199,9,0,0,0,0,0,0
200,6,0,0,1,0,0,0
201,5,1,0,0,0,0,0
202,7,0,0,0,0,0,0
203,9,0,0,0,0,0,0
204,8,0,0,0,0,0,0
205,10,0,0,0,0,0,0
206,5,0,0,0,0,2,0
207,6,0,0,0,0,0,0
208,5,0,0,0,0,1,0
209,4,0,0,0,0,0,0
210,7,0,0,0,0,0,0
211,7,0,0,1,0,0,0
212,3,0,0,0,0,0,0
213,2,0,0,0,0,0,0
214,3,0,0,0,0,0,0
215,4,0,0,0,0,0,0
216,7,0,0,0,0,0,0
217,11,0,0,0,0,0,0
218,9,0,0,0,0,0,0
219,5,0,0,0,0,0,0
220,6,0,0,0,0,0,0
221,8,0,0,0,0,0,0
222,4,0,0,0,0,0,0
223,3,0,0,0,0,0,0
224,8,0,0,0,0,0,0
225,4,0,0,0,0,0,0
226,4,0,0,1,0,0,0
227,4,0,0,0,0,0,0
228,4,0,0,0,0,0,0
229,4,0,0,0,0,0,0
231,8,0,0,0,0,0,0
232,8,0,0,0,0,0,0
233,3,0,0,0,0,0,0
234,8,0,0,0,0,1,0
235,3,0,0,1,0,0,0
236,6,0,0,0,0,0,0
237,2,0,0,0,0,0,0
238,6,0,0,0,0,0,0
239,2,0,0,0,0,0,0
240,6,0,0,0,0,0,0
241,8,0,0,0,0,0,0
242,3,0,0,0,0,0,0
243,4,0,0,0,0,0,0
244,3,0,0,0,0,0,0
245,3,0,0,1,0,0,0
246,6,0,0,0,0,0,0
247,4,0,0,0,0,0,0
248,3,0,0,0,0,0,0
250,1,0,0,0,0,0,0
251,3,0,0,0,0,0,0
252,3,0,0,0,0,0,0
253,3,0,0,0,0,0,0
254,3,0,0,0,0,0,0
255,4,0,0,0,0,0,0
256,6,0,0,0,0,0,0
257,5,0,0,0,0,0,0
258,4,0,0,0,0,0,0
259,5,0,0,0,0,0,0
260,6,0,0,0,0,0,0
262,5,0,0,0,0,0,0
263,4,0,0,0,0,0,0
264,7,0,0,0,0,0,0
265,5,0,0,0,0,0,0
266,4,0,0,0,0,0,0
267,1,0,0,0,0,0,0
268,2,0,0,0,0,0,0
269,1,0,0,0,0,0,0
270,1,0,0,0,0,0,0
272,2,0,0,0,0,0,0
273,2,0,0,0,0,0,0
274,1,0,0,0,0,0,0
275,4,0,0,0,0,0,0
276,4,0,0,0,0,0,0
277,5,0,0,0,0,0,0
278,5,0,0,0,0,0,0
279,2,0,0,0,0,0,0
280,4,0,0,1,0,0,0
281,4,0,0,0,0,0,0
282,3,0,0,0,0,0,0
283,4,0,0,0,0,0,0
284,6,0,0,0,0,0,0
285,2,0,0,0,0,0,0
287,2,0,0,0,0,0,0
288,3,0,0,0,0,0,0
289,3,0,0,0,0,0,0
290,3,0,0,0,0,0,0
291,1,0,0,0,0,0,0
292,3,0,0,0,0,0,0
293,1,0,0,0,0,0,0
294,3,0,0,0,0,0,0
295,3,0,0,0,0,0,0
296,2,0,0,0,0,0,0
297,1,0,0,0,0,0,0
298,2,0,0,0,0,0,0
300,1,0,0,0,0,0,0
301,3,0,0,0,0,0,0
302,2,0,0,0,0,0,0
303,3,0,0,0,0,0,0
304,5,0,0,0,0,0,0
305,4,0,0,0,0,0,0
306,4,0,0,0,0,0,0
307,3,0,0,0,0,0,0
308,4,0,0,0,0,0,0
309,2,0,0,0,0,0,0
310,1,0,0,0,0,0,0
311,2,0,0,0,0,0,0
312,1,0,0,0,0,0,0
313,3,0,0,0,0,0,0
314,1,0,0,0,0,0,0
315,3,0,0,0,0,0,0
316,5,0,0,0,0,0,0
317,1,0,0,0,0,0,0
319,2,0,0,0,0,0,0
320,2,0,0,0,0,0,0
321,1,0,0,0,0,0,0
322,2,0,0,0,0,0,0
324,2,0,0,0,0,0,0
325,4,0,0,0,0,0,0
326,1,0,0,1,0,0,0
327,2,0,0,0,0,0,0
328,1,0,0,0,0,0,0
329,4,0,0,0,0,0,0
330,4,0,0,0,0,0,0
331,3,0,0,0,0,0,0
332,1,0,0,0,0,0,0
333,3,0,0,0,0,0,0
334,2,0,0,0,0,0,0
335,2,0,0,0,0,0,0
336,1,0,0,0,0,0,0
337,2,0,0,0,0,0,0
338,2,0,0,0,0,0,0
339,3,0,0,0,0,0,0
340,1,0,0,0,0,0,0
341,2,0,0,0,0,0,0
342,1,0,0,0,0,0,0
343,4,0,0,0,0,0,0
344,1,0,0,0,0,0,0
345,3,0,0,0,0,0,0
346,2,0,0,0,0,0,0
347,2,0,0,0,0,0,0
350,1,0,0,0,0,0,0
351,1,0,0,0,0,0,0
353,2,0,0,0,0,0,0
354,1,0,0,0,0,0,0
355,1,0,0,0,0,0,0
357,1,0,0,0,0,0,0
358,2,0,0,0,0,0,0
359,3,0,0,0,0,0,0
360,1,0,0,0,0,0,0
363,2,0,0,0,0,0,0
365,1,0,0,0,0,0,0
366,1,0,0,0,0,0,0
367,1,0,0,0,0,0,0
368,1,0,0,0,0,0,0
369,1,0,0,0,0,0,0
370,1,0,0,0,0,1,0
371,1,0,0,0,0,0,0
372,1,0,0,0,0,0,0
373,2,0,0,0,0,0,0
376,1,0,0,0,0,0,0
379,2,0,0,0,0,0,0
380,3,0,0,0,0,0,0
382,1,0,0,0,0,0,0
384,3,0,0,0,0,0,0
386,1,0,0,0,0,0,0
388,2,0,0,0,0,0,0
390,1,0,0,0,0,0,0
392,1,0,0,0,0,0,0
395,1,0,0,0,0,0,0
396,1,0,0,0,0,0,0
398,3,0,0,0,0,0,0
399,1,0,0,0,0,0,0
401,1,0,0,0,0,0,0
402,1,0,0,0,0,0,0
404,2,0,0,0,0,0,0
405,1,0,0,0,0,0,0
406,1,0,0,0,0,0,0
407,1,0,0,0,0,0,0
410,2,0,0,0,0,0,0
411,1,0,0,0,0,0,0
412,3,0,0,0,0,0,0
413,1,0,0,0,0,0,0
414,1,0,0,0,0,0,0
415,2,0,0,0,0,0,0
420,2,0,0,0,0,0,0
421,1,0,0,0,0,0,0
422,1,0,0,0,0,0,0
423,2,0,0,0,0,0,0
426,2,0,0,0,0,0,0
429,2,0,0,0,0,0,0
434,2,0,0,0,0,0,0
435,2,0,0,0,0,0,0
436,1,0,0,0,0,0,0
437,1,0,0,0,0,0,0
439,1,0,0,0,0,0,0
440,1,0,0,0,0,0,0
443,1,0,0,0,0,0,0
452,1,0,0,0,0,0,0
455,1,0,0,0,0,0,0
457,2,0,0,0,0,0,0
460,1,0,0,0,0,0,0
462,2,0,0,0,0,0,0
464,3,0,0,0,0,0,0
467,1,0,0,0,0,0,0
471,1,0,0,0,0,0,0
478,1,0,0,0,0,0,0
480,1,0,0,0,0,0,0
481,1,0,0,0,0,0,0
482,1,0,0,0,0,0,0
485,3,0,0,0,0,0,0
487,1,0,0,0,0,0,0
492,1,0,0,0,0,0,0
494,1,0,0,0,0,0,0
495,1,0,0,0,0,0,0
498,1,0,0,0,0,0,0
503,2,0,0,0,0,0,0
504,1,0,0,0,0,0,0
508,1,0,0,0,0,0,0
512,2,0,0,0,0,0,0
519,2,0,0,0,0,0,0
525,1,0,0,0,0,0,0
527,1,0,0,0,0,0,0
528,1,0,0,0,0,0,0
530,1,0,0,0,0,0,0
531,1,0,0,0,0,0,0
535,1,0,0,0,0,0,0
537,1,0,0,0,0,0,0
539,1,0,0,0,0,0,0
540,1,0,0,0,0,0,0
543,2,0,0,0,0,0,0
546,1,0,0,0,0,0,0
550,1,0,0,0,0,0,0
558,1,0,0,0,0,0,0
559,2,0,0,0,0,0,0
564,2,0,0,0,0,0,0
572,2,0,0,0,0,0,0
574,1,0,0,0,0,0,0
587,1,0,0,0,0,0,0
589,1,0,0,0,0,0,0
595,1,0,0,0,0,0,0
604,1,0,0,0,0,0,0
607,1,0,0,0,0,0,0
608,1,0,0,0,0,0,0
611,1,0,0,0,0,0,0
617,1,0,0,0,0,0,0
621,2,0,0,0,0,0,0
628,1,0,0,0,0,0,0
632,1,0,0,0,0,0,0
645,1,0,0,0,0,0,0
649,1,0,0,0,0,0,0
661,1,0,0,0,0,0,0
666,1,0,0,0,0,0,0
701,1,0,0,0,0,0,0
702,1,0,0,0,0,0,0
703,1,0,0,0,0,0,0
710,1,0,0,0,0,0,0
740,1,0,0,0,0,0,0
746,1,0,0,0,0,0,0
754,1,0,0,0,0,0,0
778,1,0,0,0,0,0,0
785,1,0,0,0,0,0,0
805,1,0,0,0,0,0,0
807,1,0,0,0,0,0,0
809,1,0,0,0,0,0,0
820,1,0,0,0,0,0,0
821,1,0,0,0,0,0,0
823,1,0,0,0,0,0,0
854,1,0,0,0,0,0,0
879,1,0,0,0,0,0,0
880,1,0,0,0,0,0,0
893,1,0,0,0,0,0,0
922,1,0,0,0,0,0,0
930,1,0,0,0,0,0,0
985,1,0,0,0,0,0,0
991,1,0,0,0,0,0,0
994,1,0,0,0,0,0,0
1034,1,0,0,0,0,0,0
1112,1,0,0,0,0,0,0
1187,1,0,0,0,0,0,0
1362,1,0,0,0,0,0,0
1920,1,0,0,0,0,0,0
249,0,0,0,1,0,0,0


==> data/hypothesis_test/betti_number_1_stable/linear_histograms.csv <==
computer_science_bin_left_limit,computer_science_value,engineering_bin_left_limit,engineering_value,mathematics_bin_left_limit,mathematics_value,statistics_bin_left_limit,statistics_value
0.0,0.0079005767380643,8.0,0.0013453880677138,181.0,0.0006067436383807,0.0,0.0012893302315591
10.125843043149857,0.0059254325535482,15.43279968061,0.0,197.48142537874392,0.0,7.755964884114782,0.0
20.25168608629971,0.0039502883690321,60.02959776427,0.0013453880677138,411.7399553024147,0.0012134872767615,100.82754349349216,0.0064466511577955
30.377529129449563,0.0148135813838705,67.46239744488,0.0013453880677138,428.2213806811586,0.0,108.58350837760692,0.0
40.50337217259942,0.0148135813838705,74.89519712549,0.0053815522708553,428.2213806811587,0.0012134872767615,108.58350837760696,0.0219186139365047
50.62921521574928,0.0246893023064509,82.3279968061,0.0080723284062831,444.70280605990257,0.0030337181919037,116.33947326172174,0.0257866046311821
60.755058258899126,0.0,89.76079648670999,0.0,461.18423143864646,0.0127416164059958,124.09543814583652,0.0322332557889776
60.75505825889913,0.0138260092916125,89.76079648671,0.01749004488028,477.6656568173904,0.0,131.85140302995129,0.0257866046311821
70.88090130204898,0.0108632930148384,97.19359616732,0.0282531494219908,477.6656568173904,0.0145618473211381,139.60736791406606,0.0090253116209137
81.00674434519884,0.001975144184516,104.62639584793,0.0322893136251324,494.1470821961343,0.0115281291292343,147.36333279818083,0.0
91.1325873883487,0.0,112.05919552854,0.0,510.6285075748782,0.0091011545757113,147.36333279818086,0.0025786604631182
,,112.05919552854,0.0161446568125662,527.1099329536221,,155.11929768229564,0.0025786604631182
,,119.49199520915,0.0147992687448523,527.1099329536221,0.0054606927454267,162.8752625664104,0.0012893302315591
,,126.92479488976,0.008072328406283,543.5913583323661,0.0006067436383807,170.6312274505252,0.0
,,134.35759457037,0.0,560.0727837111099,0.0,,
,,,,576.5542090898539,0.0006067436383807,,
,,,,593.0356344685978,0.0,,


==> data/hypothesis_test/betti_number_1_stable/theoretical_pdf.csv <==
computer_science_value,computer_science_pdf,engineering_value,engineering_pdf,mathematics_value,mathematics_pdf,statistics_value,statistics_pdf
-84.0,0.000209385,-117.0,2.73e-07,-221.0,7.58e-07,-166.0,2.62e-07
-83.747747748,0.000210358,-116.624624625,2.75e-07,-219.792792793,7.61e-07,-165.501501502,2.63e-07
-83.495495495,0.000211336,-116.249249249,2.76e-07,-218.585585586,7.65e-07,-165.003003003,2.65e-07
-83.243243243,0.000212321,-115.873873874,2.78e-07,-217.378378378,7.68e-07,-164.504504505,2.66e-07
-82.990990991,0.000213312,-115.498498498,2.79e-07,-216.171171171,7.72e-07,-164.006006006,2.68e-07
-82.738738739,0.00021431,-115.123123123,2.81e-07,-214.963963964,7.76e-07,-163.507507508,2.69e-07
-82.486486486,0.000215314,-114.747747748,2.82e-07,-213.756756757,7.8e-07,-163.009009009,2.7e-07
-82.234234234,0.000216325,-114.372372372,2.84e-07,-212.54954955,7.83e-07,-162.510510511,2.72e-07
-81.981981982,0.000217343,-113.996996997,2.85e-07,-211.342342342,7.87e-07,-162.012012012,2.73e-07
-81.72972973,0.000218367,-113.621621622,2.86e-07,-210.135135135,7.91e-07,-161.513513514,2.75e-07
-81.477477477,0.000219398,-113.246246246,2.88e-07,-208.927927928,7.95e-07,-161.015015015,2.76e-07
-81.225225225,0.000220436,-112.870870871,2.89e-07,-207.720720721,7.99e-07,-160.516516517,2.77e-07
-80.972972973,0.00022148,-112.495495495,2.91e-07,-206.513513514,8.03e-07,-160.018018018,2.79e-07
-80.720720721,0.000222532,-112.12012012,2.93e-07,-205.306306306,8.07e-07,-159.51951952,2.8e-07
-80.468468468,0.000223591,-111.744744745,2.94e-07,-204.099099099,8.1e-07,-159.021021021,2.82e-07
-80.216216216,0.000224656,-111.369369369,2.96e-07,-202.891891892,8.14e-07,-158.522522523,2.83e-07
-79.963963964,0.000225729,-110.993993994,2.97e-07,-201.684684685,8.18e-07,-158.024024024,2.85e-07
-79.711711712,0.000226808,-110.618618619,2.99e-07,-200.477477477,8.22e-07,-157.525525526,2.86e-07
-79.459459459,0.000227896,-110.243243243,3e-07,-199.27027027,8.27e-07,-157.027027027,2.88e-07
-79.207207207,0.00022899,-109.867867868,3.02e-07,-198.063063063,8.31e-07,-156.528528529,2.89e-07
-78.954954955,0.000230091,-109.492492492,3.04e-07,-196.855855856,8.35e-07,-156.03003003,2.91e-07
-78.702702703,0.0002312,-109.117117117,3.05e-07,-195.648648649,8.39e-07,-155.531531532,2.92e-07
-78.45045045,0.000232317,-108.741741742,3.07e-07,-194.441441441,8.43e-07,-155.033033033,2.94e-07
-78.198198198,0.000233441,-108.366366366,3.08e-07,-193.234234234,8.47e-07,-154.534534535,2.95e-07
-77.945945946,0.000234573,-107.990990991,3.1e-07,-192.027027027,8.51e-07,-154.036036036,2.97e-07
-77.693693694,0.000235712,-107.615615616,3.12e-07,-190.81981982,8.56e-07,-153.537537538,2.99e-07
-77.441441441,0.000236859,-107.24024024,3.13e-07,-189.612612613,8.6e-07,-153.039039039,3e-07
-77.189189189,0.000238014,-106.864864865,3.15e-07,-188.405405405,8.64e-07,-152.540540541,3.02e-07
-76.936936937,0.000239176,-106.489489489,3.17e-07,-187.198198198,8.69e-07,-152.042042042,3.03e-07
-76.684684685,0.000240347,-106.114114114,3.19e-07,-185.990990991,8.73e-07,-151.543543544,3.05e-07
-76.432432432,0.000241525,-105.738738739,3.2e-07,-184.783783784,8.77e-07,-151.045045045,3.07e-07
-76.18018018,0.000242712,-105.363363363,3.22e-07,-183.576576577,8.82e-07,-150.546546547,3.08e-07
-75.927927928,0.000243907,-104.987987988,3.24e-07,-182.369369369,8.86e-07,-150.048048048,3.1e-07
-75.675675676,0.00024511,-104.612612613,3.26e-07,-181.162162162,8.91e-07,-149.54954955,3.12e-07
-75.423423423,0.000246321,-104.237237237,3.27e-07,-179.954954955,8.95e-07,-149.051051051,3.13e-07
-75.171171171,0.000247541,-103.861861862,3.29e-07,-178.747747748,9e-07,-148.552552553,3.15e-07
-74.918918919,0.000248769,-103.486486486,3.31e-07,-177.540540541,9.04e-07,-148.054054054,3.17e-07
-74.666666667,0.000250005,-103.111111111,3.33e-07,-176.333333333,9.09e-07,-147.555555556,3.19e-07
-74.414414414,0.00025125,-102.735735736,3.35e-07,-175.126126126,9.14e-07,-147.057057057,3.2e-07
-74.162162162,0.000252504,-102.36036036,3.36e-07,-173.918918919,9.18e-07,-146.558558559,3.22e-07
-73.90990991,0.000253767,-101.984984985,3.38e-07,-172.711711712,9.23e-07,-146.06006006,3.24e-07
-73.657657658,0.000255038,-101.60960961,3.4e-07,-171.504504505,9.28e-07,-145.561561562,3.26e-07
-73.405405405,0.000256318,-101.234234234,3.42e-07,-170.297297297,9.33e-07,-145.063063063,3.27e-07
-73.153153153,0.000257607,-100.858858859,3.44e-07,-169.09009009,9.37e-07,-144.564564565,3.29e-07
-72.900900901,0.000258905,-100.483483483,3.46e-07,-167.882882883,9.42e-07,-144.066066066,3.31e-07
-72.648648649,0.000260213,-100.108108108,3.48e-07,-166.675675676,9.47e-07,-143.567567568,3.33e-07
-72.396396396,0.000261529,-99.732732733,3.5e-07,-165.468468468,9.52e-07,-143.069069069,3.35e-07
-72.144144144,0.000262855,-99.357357357,3.52e-07,-164.261261261,9.57e-07,-142.570570571,3.36e-07
-71.891891892,0.00026419,-98.981981982,3.54e-07,-163.054054054,9.62e-07,-142.072072072,3.38e-07
-71.63963964,0.000265535,-98.606606607,3.56e-07,-161.846846847,9.67e-07,-141.573573574,3.4e-07
-71.387387387,0.000266889,-98.231231231,3.58e-07,-160.63963964,9.72e-07,-141.075075075,3.42e-07
-71.135135135,0.000268253,-97.855855856,3.6e-07,-159.432432432,9.77e-07,-140.576576577,3.44e-07
-70.882882883,0.000269626,-97.48048048,3.62e-07,-158.225225225,9.82e-07,-140.078078078,3.46e-07
-70.630630631,0.000271009,-97.105105105,3.64e-07,-157.018018018,9.87e-07,-139.57957958,3.48e-07
-70.378378378,0.000272403,-96.72972973,3.66e-07,-155.810810811,9.93e-07,-139.081081081,3.5e-07
-70.126126126,0.000273806,-96.354354354,3.68e-07,-154.603603604,9.98e-07,-138.582582583,3.52e-07
-69.873873874,0.000275219,-95.978978979,3.7e-07,-153.396396396,1.003e-06,-138.084084084,3.54e-07
-69.621621622,0.000276642,-95.603603604,3.72e-07,-152.189189189,1.008e-06,-137.585585586,3.56e-07
-69.369369369,0.000278076,-95.228228228,3.74e-07,-150.981981982,1.014e-06,-137.087087087,3.58e-07
-69.117117117,0.00027952,-94.852852853,3.76e-07,-149.774774775,1.019e-06,-136.588588589,3.6e-07
-68.864864865,0.000280974,-94.477477477,3.79e-07,-148.567567568,1.025e-06,-136.09009009,3.62e-07
-68.612612613,0.000282439,-94.102102102,3.81e-07,-147.36036036,1.03e-06,-135.591591592,3.64e-07
-68.36036036,0.000283915,-93.726726727,3.83e-07,-146.153153153,1.036e-06,-135.093093093,3.66e-07
-68.108108108,0.000285401,-93.351351351,3.85e-07,-144.945945946,1.041e-06,-134.594594595,3.68e-07
-67.855855856,0.000286898,-92.975975976,3.87e-07,-143.738738739,1.047e-06,-134.096096096,3.7e-07
-67.603603604,0.000288406,-92.600600601,3.9e-07,-142.531531532,1.052e-06,-133.597597598,3.72e-07
-67.351351351,0.000289925,-92.225225225,3.92e-07,-141.324324324,1.058e-06,-133.099099099,3.75e-07
-67.099099099,0.000291455,-91.84984985,3.94e-07,-140.117117117,1.064e-06,-132.600600601,3.77e-07
-66.846846847,0.000292997,-91.474474474,3.96e-07,-138.90990991,1.069e-06,-132.102102102,3.79e-07
-66.594594595,0.000294549,-91.099099099,3.99e-07,-137.702702703,1.075e-06,-131.603603604,3.81e-07
-66.342342342,0.000296114,-90.723723724,4.01e-07,-136.495495495,1.081e-06,-131.105105105,3.83e-07
-66.09009009,0.000297689,-90.348348348,4.03e-07,-135.288288288,1.087e-06,-130.606606607,3.86e-07
-65.837837838,0.000299277,-89.972972973,4.06e-07,-134.081081081,1.093e-06,-130.108108108,3.88e-07
-65.585585586,0.000300876,-89.597597598,4.08e-07,-132.873873874,1.099e-06,-129.60960961,3.9e-07
-65.333333333,0.000302487,-89.222222222,4.11e-07,-131.666666667,1.105e-06,-129.111111111,3.92e-07
-65.081081081,0.00030411,-88.846846847,4.13e-07,-130.459459459,1.111e-06,-128.612612613,3.95e-07
-64.828828829,0.000305745,-88.471471471,4.15e-07,-129.252252252,1.117e-06,-128.114114114,3.97e-07
-64.576576577,0.000307393,-88.096096096,4.18e-07,-128.045045045,1.123e-06,-127.615615616,3.99e-07
-64.324324324,0.000309053,-87.720720721,4.2e-07,-126.837837838,1.129e-06,-127.117117117,4.02e-07
-64.072072072,0.000310725,-87.345345345,4.23e-07,-125.630630631,1.136e-06,-126.618618619,4.04e-07
-63.81981982,0.000312409,-86.96996997,4.25e-07,-124.423423423,1.142e-06,-126.12012012,4.06e-07
-63.567567568,0.000314107,-86.594594595,4.28e-07,-123.216216216,1.148e-06,-125.621621622,4.09e-07
-63.315315315,0.000315817,-86.219219219,4.31e-07,-122.009009009,1.155e-06,-125.123123123,4.11e-07
-63.063063063,0.00031754,-85.843843844,4.33e-07,-120.801801802,1.161e-06,-124.624624625,4.14e-07
-62.810810811,0.000319277,-85.468468468,4.36e-07,-119.594594595,1.168e-06,-124.126126126,4.16e-07
-62.558558559,0.000321026,-85.093093093,4.38e-07,-118.387387387,1.174e-06,-123.627627628,4.19e-07
-62.306306306,0.000322789,-84.717717718,4.41e-07,-117.18018018,1.181e-06,-123.129129129,4.21e-07
-62.054054054,0.000324565,-84.342342342,4.44e-07,-115.972972973,1.187e-06,-122.630630631,4.24e-07
-61.801801802,0.000326355,-83.966966967,4.46e-07,-114.765765766,1.194e-06,-122.132132132,4.26e-07
-61.54954955,0.000328158,-83.591591592,4.49e-07,-113.558558559,1.201e-06,-121.633633634,4.29e-07
-61.297297297,0.000329976,-83.216216216,4.52e-07,-112.351351351,1.207e-06,-121.135135135,4.31e-07
-61.045045045,0.000331807,-82.840840841,4.55e-07,-111.144144144,1.214e-06,-120.636636637,4.34e-07
-60.792792793,0.000333652,-82.465465465,4.57e-07,-109.936936937,1.221e-06,-120.138138138,4.37e-07
-60.540540541,0.000335512,-82.09009009,4.6e-07,-108.72972973,1.228e-06,-119.63963964,4.39e-07
-60.288288288,0.000337386,-81.714714715,4.63e-07,-107.522522523,1.235e-06,-119.141141141,4.42e-07
-60.036036036,0.000339275,-81.339339339,4.66e-07,-106.315315315,1.242e-06,-118.642642643,4.45e-07
-59.783783784,0.000341178,-80.963963964,4.69e-07,-105.108108108,1.249e-06,-118.144144144,4.47e-07
-59.531531532,0.000343096,-80.588588589,4.72e-07,-103.900900901,1.256e-06,-117.645645646,4.5e-07
-59.279279279,0.000345029,-80.213213213,4.75e-07,-102.693693694,1.264e-06,-117.147147147,4.53e-07
-59.027027027,0.000346977,-79.837837838,4.78e-07,-101.486486486,1.271e-06,-116.648648649,4.56e-07
-58.774774775,0.00034894,-79.462462462,4.81e-07,-100.279279279,1.278e-06,-116.15015015,4.59e-07
-58.522522523,0.000350919,-79.087087087,4.84e-07,-99.072072072,1.286e-06,-115.651651652,4.61e-07
-58.27027027,0.000352913,-78.711711712,4.87e-07,-97.864864865,1.293e-06,-115.153153153,4.64e-07
-58.018018018,0.000354923,-78.336336336,4.9e-07,-96.657657658,1.301e-06,-114.654654655,4.67e-07
-57.765765766,0.000356949,-77.960960961,4.93e-07,-95.45045045,1.308e-06,-114.156156156,4.7e-07
-57.513513514,0.000358991,-77.585585586,4.96e-07,-94.243243243,1.316e-06,-113.657657658,4.73e-07
-57.261261261,0.000361049,-77.21021021,4.99e-07,-93.036036036,1.324e-06,-113.159159159,4.76e-07
-57.009009009,0.000363123,-76.834834835,5.02e-07,-91.828828829,1.331e-06,-112.660660661,4.79e-07
-56.756756757,0.000365214,-76.459459459,5.05e-07,-90.621621622,1.339e-06,-112.162162162,4.82e-07
-56.504504505,0.000367322,-76.084084084,5.08e-07,-89.414414414,1.347e-06,-111.663663664,4.85e-07
-56.252252252,0.000369446,-75.708708709,5.12e-07,-88.207207207,1.355e-06,-111.165165165,4.88e-07
-56.0,0.000371587,-75.333333333,5.15e-07,-87.0,1.363e-06,-110.666666667,4.91e-07
-55.747747748,0.000373746,-74.957957958,5.18e-07,-85.792792793,1.371e-06,-110.168168168,4.94e-07
-55.495495495,0.000375922,-74.582582583,5.22e-07,-84.585585586,1.379e-06,-109.66966967,4.97e-07
-55.243243243,0.000378115,-74.207207207,5.25e-07,-83.378378378,1.387e-06,-109.171171171,5.01e-07
-54.990990991,0.000380327,-73.831831832,5.28e-07,-82.171171171,1.396e-06,-108.672672673,5.04e-07
-54.738738739,0.000382556,-73.456456456,5.32e-07,-80.963963964,1.404e-06,-108.174174174,5.07e-07
-54.486486486,0.000384803,-73.081081081,5.35e-07,-79.756756757,1.412e-06,-107.675675676,5.1e-07
-54.234234234,0.000387068,-72.705705706,5.39e-07,-78.54954955,1.421e-06,-107.177177177,5.13e-07
-53.981981982,0.000389352,-72.33033033,5.42e-07,-77.342342342,1.429e-06,-106.678678679,5.17e-07
-53.72972973,0.000391655,-71.954954955,5.46e-07,-76.135135135,1.438e-06,-106.18018018,5.2e-07
-53.477477477,0.000393976,-71.57957958,5.49e-07,-74.927927928,1.447e-06,-105.681681682,5.23e-07
-53.225225225,0.000396316,-71.204204204,5.53e-07,-73.720720721,1.455e-06,-105.183183183,5.27e-07
-52.972972973,0.000398676,-70.828828829,5.56e-07,-72.513513514,1.464e-06,-104.684684685,5.3e-07
-52.720720721,0.000401055,-70.453453453,5.6e-07,-71.306306306,1.473e-06,-104.186186186,5.34e-07
-52.468468468,0.000403454,-70.078078078,5.64e-07,-70.099099099,1.482e-06,-103.687687688,5.37e-07
-52.216216216,0.000405872,-69.702702703,5.68e-07,-68.891891892,1.491e-06,-103.189189189,5.41e-07
-51.963963964,0.00040831,-69.327327327,5.71e-07,-67.684684685,1.5e-06,-102.690690691,5.44e-07
-51.711711712,0.000410769,-68.951951952,5.75e-07,-66.477477477,1.509e-06,-102.192192192,5.48e-07
-51.459459459,0.000413248,-68.576576577,5.79e-07,-65.27027027,1.519e-06,-101.693693694,5.51e-07
-51.207207207,0.000415748,-68.201201201,5.83e-07,-64.063063063,1.528e-06,-101.195195195,5.55e-07
-50.954954955,0.000418269,-67.825825826,5.87e-07,-62.855855856,1.537e-06,-100.696696697,5.59e-07
-50.702702703,0.000420811,-67.45045045,5.91e-07,-61.648648649,1.547e-06,-100.198198198,5.62e-07
-50.45045045,0.000423374,-67.075075075,5.95e-07,-60.441441441,1.556e-06,-99.6996997,5.66e-07
-50.198198198,0.000425958,-66.6996997,5.99e-07,-59.234234234,1.566e-06,-99.201201201,5.7e-07
-49.945945946,0.000428565,-66.324324324,6.03e-07,-58.027027027,1.576e-06,-98.702702703,5.74e-07
-49.693693694,0.000431193,-65.948948949,6.07e-07,-56.81981982,1.586e-06,-98.204204204,5.78e-07
-49.441441441,0.000433844,-65.573573574,6.11e-07,-55.612612613,1.596e-06,-97.705705706,5.81e-07
-49.189189189,0.000436517,-65.198198198,6.15e-07,-54.405405405,1.606e-06,-97.207207207,5.85e-07
-48.936936937,0.000439213,-64.822822823,6.19e-07,-53.198198198,1.616e-06,-96.708708709,5.89e-07
-48.684684685,0.000441932,-64.447447447,6.23e-07,-51.990990991,1.626e-06,-96.21021021,5.93e-07
-48.432432432,0.000444674,-64.072072072,6.28e-07,-50.783783784,1.636e-06,-95.711711712,5.97e-07
-48.18018018,0.000447439,-63.696696697,6.32e-07,-49.576576577,1.646e-06,-95.213213213,6.01e-07
-47.927927928,0.000450228,-63.321321321,6.36e-07,-48.369369369,1.657e-06,-94.714714715,6.05e-07
-47.675675676,0.000453041,-62.945945946,6.41e-07,-47.162162162,1.667e-06,-94.216216216,6.1e-07
-47.423423423,0.000455879,-62.570570571,6.45e-07,-45.954954955,1.678e-06,-93.717717718,6.14e-07
-47.171171171,0.00045874,-62.195195195,6.49e-07,-44.747747748,1.689e-06,-93.219219219,6.18e-07
-46.918918919,0.000461627,-61.81981982,6.54e-07,-43.540540541,1.7e-06,-92.720720721,6.22e-07
-46.666666667,0.000464538,-61.444444444,6.58e-07,-42.333333333,1.71e-06,-92.222222222,6.26e-07
-46.414414414,0.000467475,-61.069069069,6.63e-07,-41.126126126,1.721e-06,-91.723723724,6.31e-07
-46.162162162,0.000470438,-60.693693694,6.68e-07,-39.918918919,1.733e-06,-91.225225225,6.35e-07
-45.90990991,0.000473426,-60.318318318,6.72e-07,-38.711711712,1.744e-06,-90.726726727,6.39e-07
-45.657657658,0.00047644,-59.942942943,6.77e-07,-37.504504505,1.755e-06,-90.228228228,6.44e-07
-45.405405405,0.000479481,-59.567567568,6.82e-07,-36.297297297,1.766e-06,-89.72972973,6.48e-07
-45.153153153,0.000482548,-59.192192192,6.87e-07,-35.09009009,1.778e-06,-89.231231231,6.53e-07
-44.900900901,0.000485643,-58.816816817,6.91e-07,-33.882882883,1.789e-06,-88.732732733,6.57e-07
-44.648648649,0.000488764,-58.441441441,6.96e-07,-32.675675676,1.801e-06,-88.234234234,6.62e-07
-44.396396396,0.000491914,-58.066066066,7.01e-07,-31.468468468,1.813e-06,-87.735735736,6.67e-07
-44.144144144,0.000495091,-57.690690691,7.06e-07,-30.261261261,1.825e-06,-87.237237237,6.71e-07
-43.891891892,0.000498296,-57.315315315,7.11e-07,-29.054054054,1.837e-06,-86.738738739,6.76e-07
-43.63963964,0.00050153,-56.93993994,7.16e-07,-27.846846847,1.849e-06,-86.24024024,6.81e-07
-43.387387387,0.000504793,-56.564564565,7.22e-07,-26.63963964,1.861e-06,-85.741741742,6.86e-07
-43.135135135,0.000508085,-56.189189189,7.27e-07,-25.432432432,1.874e-06,-85.243243243,6.91e-07
-42.882882883,0.000511406,-55.813813814,7.32e-07,-24.225225225,1.886e-06,-84.744744745,6.95e-07
-42.630630631,0.000514757,-55.438438438,7.37e-07,-23.018018018,1.899e-06,-84.246246246,7e-07
-42.378378378,0.000518138,-55.063063063,7.43e-07,-21.810810811,1.911e-06,-83.747747748,7.05e-07
-42.126126126,0.00052155,-54.687687688,7.48e-07,-20.603603604,1.924e-06,-83.249249249,7.11e-07
-41.873873874,0.000524993,-54.312312312,7.53e-07,-19.396396396,1.937e-06,-82.750750751,7.16e-07
-41.621621622,0.000528466,-53.936936937,7.59e-07,-18.189189189,1.95e-06,-82.252252252,7.21e-07
-41.369369369,0.000531972,-53.561561562,7.64e-07,-16.981981982,1.963e-06,-81.753753754,7.26e-07
-41.117117117,0.000535509,-53.186186186,7.7e-07,-15.774774775,1.976e-06,-81.255255255,7.31e-07
-40.864864865,0.000539078,-52.810810811,7.76e-07,-14.567567568,1.99e-06,-80.756756757,7.37e-07
-40.612612613,0.00054268,-52.435435435,7.81e-07,-13.36036036,2.003e-06,-80.258258258,7.42e-07
-40.36036036,0.000546315,-52.06006006,7.87e-07,-12.153153153,2.017e-06,-79.75975976,7.47e-07
-40.108108108,0.000549984,-51.684684685,7.93e-07,-10.945945946,2.031e-06,-79.261261261,7.53e-07
-39.855855856,0.000553686,-51.309309309,7.99e-07,-9.738738739,2.044e-06,-78.762762763,7.58e-07
-39.603603604,0.000557422,-50.933933934,8.05e-07,-8.531531532,2.058e-06,-78.264264264,7.64e-07
-39.351351351,0.000561193,-50.558558559,8.11e-07,-7.324324324,2.073e-06,-77.765765766,7.7e-07
-39.099099099,0.000564998,-50.183183183,8.17e-07,-6.117117117,2.087e-06,-77.267267267,7.75e-07
-38.846846847,0.000568839,-49.807807808,8.23e-07,-4.90990991,2.101e-06,-76.768768769,7.81e-07
-38.594594595,0.000572716,-49.432432432,8.29e-07,-3.702702703,2.116e-06,-76.27027027,7.87e-07
-38.342342342,0.000576629,-49.057057057,8.36e-07,-2.495495495,2.131e-06,-75.771771772,7.93e-07
-38.09009009,0.000580578,-48.681681682,8.42e-07,-1.288288288,2.145e-06,-75.273273273,7.99e-07
-37.837837838,0.000584565,-48.306306306,8.48e-07,-0.081081081,2.16e-06,-74.774774775,8.05e-07
-37.585585586,0.000588588,-47.930930931,8.55e-07,1.126126126,2.175e-06,-74.276276276,8.11e-07
-37.333333333,0.00059265,-47.555555556,8.61e-07,2.333333333,2.191e-06,-73.777777778,8.17e-07
-37.081081081,0.00059675,-47.18018018,8.68e-07,3.540540541,2.206e-06,-73.279279279,8.23e-07
-36.828828829,0.000600889,-46.804804805,8.74e-07,4.747747748,2.222e-06,-72.780780781,8.29e-07
-36.576576577,0.000605067,-46.429429429,8.81e-07,5.954954955,2.237e-06,-72.282282282,8.35e-07
-36.324324324,0.000609284,-46.054054054,8.88e-07,7.162162162,2.253e-06,-71.783783784,8.42e-07
-36.072072072,0.000613542,-45.678678679,8.95e-07,8.369369369,2.269e-06,-71.285285285,8.48e-07
-35.81981982,0.00061784,-45.303303303,9.02e-07,9.576576577,2.285e-06,-70.786786787,8.55e-07
-35.567567568,0.00062218,-44.927927928,9.09e-07,10.783783784,2.302e-06,-70.288288288,8.61e-07
-35.315315315,0.000626561,-44.552552553,9.16e-07,11.990990991,2.318e-06,-69.78978979,8.68e-07
-35.063063063,0.000630984,-44.177177177,9.23e-07,13.198198198,2.335e-06,-69.291291291,8.74e-07
-34.810810811,0.000635449,-43.801801802,9.3e-07,14.405405405,2.352e-06,-68.792792793,8.81e-07
-34.558558559,0.000639958,-43.426426426,9.38e-07,15.612612613,2.369e-06,-68.294294294,8.88e-07
-34.306306306,0.00064451,-43.051051051,9.45e-07,16.81981982,2.386e-06,-67.795795796,8.95e-07
-34.054054054,0.000649107,-42.675675676,9.52e-07,18.027027027,2.403e-06,-67.297297297,9.02e-07
-33.801801802,0.000653748,-42.3003003,9.6e-07,19.234234234,2.421e-06,-66.798798799,9.09e-07
-33.54954955,0.000658434,-41.924924925,9.68e-07,20.441441441,2.438e-06,-66.3003003,9.16e-07
-33.297297297,0.000663166,-41.54954955,9.75e-07,21.648648649,2.456e-06,-65.801801802,9.23e-07
-33.045045045,0.000667944,-41.174174174,9.83e-07,22.855855856,2.474e-06,-65.303303303,9.3e-07
-32.792792793,0.000672769,-40.798798799,9.91e-07,24.063063063,2.492e-06,-64.804804805,9.38e-07
-32.540540541,0.000677642,-40.423423423,9.99e-07,25.27027027,2.511e-06,-64.306306306,9.45e-07
-32.288288288,0.000682562,-40.048048048,1.007e-06,26.477477477,2.529e-06,-63.807807808,9.53e-07
-32.036036036,0.000687531,-39.672672673,1.015e-06,27.684684685,2.548e-06,-63.309309309,9.6e-07
-31.783783784,0.00069255,-39.297297297,1.023e-06,28.891891892,2.567e-06,-62.810810811,9.68e-07
-31.531531532,0.000697618,-38.921921922,1.032e-06,30.099099099,2.586e-06,-62.312312312,9.76e-07
-31.279279279,0.000702736,-38.546546547,1.04e-06,31.306306306,2.605e-06,-61.813813814,9.84e-07
-31.027027027,0.000707905,-38.171171171,1.048e-06,32.513513514,2.625e-06,-61.315315315,9.91e-07
-30.774774775,0.000713126,-37.795795796,1.057e-06,33.720720721,2.644e-06,-60.816816817,9.99e-07
-30.522522523,0.0007184,-37.42042042,1.066e-06,34.927927928,2.664e-06,-60.318318318,1.008e-06
-30.27027027,0.000723726,-37.045045045,1.074e-06,36.135135135,2.684e-06,-59.81981982,1.016e-06
-30.018018018,0.000729105,-36.66966967,1.083e-06,37.342342342,2.705e-06,-59.321321321,1.024e-06
-29.765765766,0.000734539,-36.294294294,1.092e-06,38.54954955,2.725e-06,-58.822822823,1.032e-06
-29.513513514,0.000740028,-35.918918919,1.101e-06,39.756756757,2.746e-06,-58.324324324,1.041e-06
-29.261261261,0.000745572,-35.543543544,1.111e-06,40.963963964,2.767e-06,-57.825825826,1.049e-06
-29.009009009,0.000751173,-35.168168168,1.12e-06,42.171171171,2.788e-06,-57.327327327,1.058e-06
-28.756756757,0.000756831,-34.792792793,1.129e-06,43.378378378,2.81e-06,-56.828828829,1.067e-06
-28.504504505,0.000762546,-34.417417417,1.139e-06,44.585585586,2.831e-06,-56.33033033,1.075e-06
-28.252252252,0.00076832,-34.042042042,1.148e-06,45.792792793,2.853e-06,-55.831831832,1.084e-06
-28.0,0.000774153,-33.666666667,1.158e-06,47.0,2.875e-06,-55.333333333,1.093e-06
-27.747747748,0.000780046,-33.291291291,1.168e-06,48.207207207,2.897e-06,-54.834834835,1.103e-06
-27.495495495,0.000785999,-32.915915916,1.178e-06,49.414414414,2.92e-06,-54.336336336,1.112e-06
-27.243243243,0.000792014,-32.540540541,1.188e-06,50.621621622,2.943e-06,-53.837837838,1.121e-06
-26.990990991,0.000798091,-32.165165165,1.198e-06,51.828828829,2.966e-06,-53.339339339,1.131e-06
-26.738738739,0.000804231,-31.78978979,1.208e-06,53.036036036,2.989e-06,-52.840840841,1.14e-06
-26.486486486,0.000810435,-31.414414414,1.219e-06,54.243243243,3.013e-06,-52.342342342,1.15e-06
-26.234234234,0.000816703,-31.039039039,1.229e-06,55.45045045,3.036e-06,-51.843843844,1.16e-06
-25.981981982,0.000823037,-30.663663664,1.24e-06,56.657657658,3.06e-06,-51.345345345,1.169e-06
-25.72972973,0.000829437,-30.288288288,1.251e-06,57.864864865,3.085e-06,-50.846846847,1.179e-06
-25.477477477,0.000835904,-29.912912913,1.261e-06,59.072072072,3.109e-06,-50.348348348,1.189e-06
-25.225225225,0.000842439,-29.537537538,1.272e-06,60.279279279,3.134e-06,-49.84984985,1.2e-06
-24.972972973,0.000849043,-29.162162162,1.284e-06,61.486486486,3.159e-06,-49.351351351,1.21e-06
-24.720720721,0.000855717,-28.786786787,1.295e-06,62.693693694,3.185e-06,-48.852852853,1.22e-06
-24.468468468,0.000862462,-28.411411411,1.306e-06,63.900900901,3.21e-06,-48.354354354,1.231e-06
-24.216216216,0.000869278,-28.036036036,1.318e-06,65.108108108,3.236e-06,-47.855855856,1.242e-06
-23.963963964,0.000876166,-27.660660661,1.33e-06,66.315315315,3.263e-06,-47.357357357,1.253e-06
-23.711711712,0.000883128,-27.285285285,1.341e-06,67.522522523,3.289e-06,-46.858858859,1.264e-06
-23.459459459,0.000890164,-26.90990991,1.353e-06,68.72972973,3.316e-06,-46.36036036,1.275e-06
-23.207207207,0.000897276,-26.534534535,1.366e-06,69.936936937,3.343e-06,-45.861861862,1.286e-06
-22.954954955,0.000904464,-26.159159159,1.378e-06,71.144144144,3.37e-06,-45.363363363,1.297e-06
-22.702702703,0.000911729,-25.783783784,1.39e-06,72.351351351,3.398e-06,-44.864864865,1.309e-06
-22.45045045,0.000919072,-25.408408408,1.403e-06,73.558558559,3.426e-06,-44.366366366,1.32e-06
-22.198198198,0.000926495,-25.033033033,1.416e-06,74.765765766,3.455e-06,-43.867867868,1.332e-06
-21.945945946,0.000933999,-24.657657658,1.428e-06,75.972972973,3.483e-06,-43.369369369,1.344e-06
-21.693693694,0.000941584,-24.282282282,1.441e-06,77.18018018,3.512e-06,-42.870870871,1.356e-06
-21.441441441,0.000949251,-23.906906907,1.455e-06,78.387387387,3.542e-06,-42.372372372,1.368e-06
-21.189189189,0.000957002,-23.531531532,1.468e-06,79.594594595,3.571e-06,-41.873873874,1.381e-06
-20.936936937,0.000964838,-23.156156156,1.482e-06,80.801801802,3.601e-06,-41.375375375,1.393e-06
-20.684684685,0.00097276,-22.780780781,1.495e-06,82.009009009,3.632e-06,-40.876876877,1.406e-06
-20.432432432,0.000980769,-22.405405405,1.509e-06,83.216216216,3.662e-06,-40.378378378,1.419e-06
-20.18018018,0.000988866,-22.03003003,1.523e-06,84.423423423,3.693e-06,-39.87987988,1.431e-06
-19.927927928,0.000997052,-21.654654655,1.537e-06,85.630630631,3.725e-06,-39.381381381,1.445e-06
-19.675675676,0.001005329,-21.279279279,1.552e-06,86.837837838,3.757e-06,-38.882882883,1.458e-06
-19.423423423,0.001013698,-20.903903904,1.566e-06,88.045045045,3.789e-06,-38.384384384,1.471e-06
-19.171171171,0.00102216,-20.528528529,1.581e-06,89.252252252,3.821e-06,-37.885885886,1.485e-06
-18.918918919,0.001030716,-20.153153153,1.596e-06,90.459459459,3.854e-06,-37.387387387,1.499e-06
-18.666666667,0.001039367,-19.777777778,1.611e-06,91.666666667,3.887e-06,-36.888888889,1.513e-06
-18.414414414,0.001048116,-19.402402402,1.627e-06,92.873873874,3.921e-06,-36.39039039,1.527e-06
-18.162162162,0.001056962,-19.027027027,1.642e-06,94.081081081,3.955e-06,-35.891891892,1.541e-06
-17.90990991,0.001065908,-18.651651652,1.658e-06,95.288288288,3.99e-06,-35.393393393,1.556e-06
-17.657657658,0.001074955,-18.276276276,1.674e-06,96.495495495,4.025e-06,-34.894894895,1.57e-06
-17.405405405,0.001084104,-17.900900901,1.69e-06,97.702702703,4.06e-06,-34.396396396,1.585e-06
-17.153153153,0.001093357,-17.525525526,1.707e-06,98.90990991,4.096e-06,-33.897897898,1.6e-06
-16.900900901,0.001102715,-17.15015015,1.723e-06,100.117117117,4.132e-06,-33.399399399,1.615e-06
-16.648648649,0.001112179,-16.774774775,1.74e-06,101.324324324,4.168e-06,-32.900900901,1.631e-06
-16.396396396,0.001121751,-16.399399399,1.757e-06,102.531531532,4.206e-06,-32.402402402,1.646e-06
-16.144144144,0.001131432,-16.024024024,1.774e-06,103.738738739,4.243e-06,-31.903903904,1.662e-06
-15.891891892,0.001141225,-15.648648649,1.792e-06,104.945945946,4.281e-06,-31.405405405,1.678e-06
-15.63963964,0.00115113,-15.273273273,1.81e-06,106.153153153,4.319e-06,-30.906906907,1.695e-06
-15.387387387,0.001161148,-14.897897898,1.828e-06,107.36036036,4.358e-06,-30.408408408,1.711e-06
-15.135135135,0.001171283,-14.522522523,1.846e-06,108.567567568,4.398e-06,-29.90990991,1.728e-06
-14.882882883,0.001181534,-14.147147147,1.864e-06,109.774774775,4.438e-06,-29.411411411,1.745e-06
-14.630630631,0.001191904,-13.771771772,1.883e-06,110.981981982,4.478e-06,-28.912912913,1.762e-06
-14.378378378,0.001202395,-13.396396396,1.902e-06,112.189189189,4.519e-06,-28.414414414,1.779e-06
-14.126126126,0.001213008,-13.021021021,1.921e-06,113.396396396,4.56e-06,-27.915915916,1.797e-06
-13.873873874,0.001223744,-12.645645646,1.941e-06,114.603603604,4.602e-06,-27.417417417,1.815e-06
-13.621621622,0.001234607,-12.27027027,1.961e-06,115.810810811,4.645e-06,-26.918918919,1.833e-06
-13.369369369,0.001245596,-11.894894895,1.981e-06,117.018018018,4.688e-06,-26.42042042,1.851e-06
-13.117117117,0.001256714,-11.51951952,2.001e-06,118.225225225,4.731e-06,-25.921921922,1.869e-06
-12.864864865,0.001267964,-11.144144144,2.022e-06,119.432432432,4.775e-06,-25.423423423,1.888e-06
-12.612612613,0.001279346,-10.768768769,2.042e-06,120.63963964,4.82e-06,-24.924924925,1.907e-06
-12.36036036,0.001290863,-10.393393393,2.064e-06,121.846846847,4.865e-06,-24.426426426,1.927e-06
-12.108108108,0.001302516,-10.018018018,2.085e-06,123.054054054,4.911e-06,-23.927927928,1.946e-06
-11.855855856,0.001314308,-9.642642643,2.107e-06,124.261261261,4.957e-06,-23.429429429,1.966e-06
-11.603603604,0.00132624,-9.267267267,2.129e-06,125.468468468,5.004e-06,-22.930930931,1.986e-06
-11.351351351,0.001338314,-8.891891892,2.151e-06,126.675675676,5.052e-06,-22.432432432,2.007e-06
-11.099099099,0.001350533,-8.516516517,2.174e-06,127.882882883,5.1e-06,-21.933933934,2.027e-06
-10.846846847,0.001362898,-8.141141141,2.197e-06,129.09009009,5.149e-06,-21.435435435,2.048e-06
-10.594594595,0.001375412,-7.765765766,2.221e-06,130.297297297,5.198e-06,-20.936936937,2.07e-06
-10.342342342,0.001388076,-7.39039039,2.245e-06,131.504504505,5.248e-06,-20.438438438,2.091e-06
-10.09009009,0.001400893,-7.015015015,2.269e-06,132.711711712,5.299e-06,-19.93993994,2.113e-06
-9.837837838,0.001413865,-6.63963964,2.293e-06,133.918918919,5.35e-06,-19.441441441,2.135e-06
-9.585585586,0.001426995,-6.264264264,2.318e-06,135.126126126,5.403e-06,-18.942942943,2.158e-06
-9.333333333,0.001440283,-5.888888889,2.343e-06,136.333333333,5.455e-06,-18.444444444,2.18e-06
-9.081081081,0.001453734,-5.513513514,2.369e-06,137.540540541,5.509e-06,-17.945945946,2.204e-06
-8.828828829,0.001467348,-5.138138138,2.395e-06,138.747747748,5.563e-06,-17.447447447,2.227e-06
-8.576576577,0.001481129,-4.762762763,2.421e-06,139.954954955,5.618e-06,-16.948948949,2.251e-06
-8.324324324,0.001495079,-4.387387387,2.448e-06,141.162162162,5.674e-06,-16.45045045,2.275e-06
-8.072072072,0.0015092,-4.012012012,2.475e-06,142.369369369,5.73e-06,-15.951951952,2.3e-06
-7.81981982,0.001523495,-3.636636637,2.502e-06,143.576576577,5.788e-06,-15.453453453,2.324e-06
-7.567567568,0.001537966,-3.261261261,2.53e-06,144.783783784,5.846e-06,-14.954954955,2.35e-06
-7.315315315,0.001552616,-2.885885886,2.559e-06,145.990990991,5.905e-06,-14.456456456,2.375e-06
-7.063063063,0.001567447,-2.510510511,2.588e-06,147.198198198,5.964e-06,-13.957957958,2.401e-06
-6.810810811,0.001582462,-2.135135135,2.617e-06,148.405405405,6.025e-06,-13.459459459,2.428e-06
-6.558558559,0.001597664,-1.75975976,2.647e-06,149.612612613,6.086e-06,-12.960960961,2.454e-06
-6.306306306,0.001613056,-1.384384384,2.677e-06,150.81981982,6.148e-06,-12.462462462,2.482e-06
-6.054054054,0.001628639,-1.009009009,2.707e-06,152.027027027,6.211e-06,-11.963963964,2.509e-06
-5.801801802,0.001644418,-0.633633634,2.738e-06,153.234234234,6.275e-06,-11.465465465,2.537e-06
-5.54954955,0.001660394,-0.258258258,2.77e-06,154.441441441,6.34e-06,-10.966966967,2.566e-06
-5.297297297,0.001676571,0.117117117,2.802e-06,155.648648649,6.406e-06,-10.468468468,2.594e-06
-5.045045045,0.001692952,0.492492492,2.835e-06,156.855855856,6.472e-06,-9.96996997,2.624e-06
-4.792792793,0.001709539,0.867867868,2.868e-06,158.063063063,6.54e-06,-9.471471471,2.653e-06
-4.540540541,0.001726336,1.243243243,2.902e-06,159.27027027,6.609e-06,-8.972972973,2.684e-06
-4.288288288,0.001743346,1.618618619,2.936e-06,160.477477477,6.678e-06,-8.474474474,2.714e-06
-4.036036036,0.001760572,1.993993994,2.971e-06,161.684684685,6.749e-06,-7.975975976,2.745e-06
-3.783783784,0.001778017,2.369369369,3.006e-06,162.891891892,6.82e-06,-7.477477477,2.777e-06
-3.531531532,0.001795684,2.744744745,3.042e-06,164.099099099,6.893e-06,-6.978978979,2.809e-06
-3.279279279,0.001813577,3.12012012,3.079e-06,165.306306306,6.967e-06,-6.48048048,2.842e-06
-3.027027027,0.001831698,3.495495495,3.116e-06,166.513513514,7.042e-06,-5.981981982,2.875e-06
-2.774774775,0.001850052,3.870870871,3.154e-06,167.720720721,7.118e-06,-5.483483483,2.908e-06
-2.522522523,0.001868642,4.246246246,3.192e-06,168.927927928,7.195e-06,-4.984984985,2.943e-06
-2.27027027,0.001887471,4.621621622,3.231e-06,170.135135135,7.273e-06,-4.486486486,2.977e-06
-2.018018018,0.001906543,4.996996997,3.271e-06,171.342342342,7.352e-06,-3.987987988,3.013e-06
-1.765765766,0.001925861,5.372372372,3.311e-06,172.54954955,7.433e-06,-3.489489489,3.048e-06
-1.513513514,0.001945429,5.747747748,3.352e-06,173.756756757,7.514e-06,-2.990990991,3.085e-06
-1.261261261,0.001965251,6.123123123,3.394e-06,174.963963964,7.597e-06,-2.492492492,3.122e-06
-1.009009009,0.00198533,6.498498498,3.436e-06,176.171171171,7.682e-06,-1.993993994,3.16e-06
-0.756756757,0.002005671,6.873873874,3.479e-06,177.378378378,7.767e-06,-1.495495495,3.198e-06
-0.504504505,0.002026277,7.249249249,3.523e-06,178.585585586,7.854e-06,-0.996996997,3.237e-06
-0.252252252,0.002047152,7.624624625,3.568e-06,179.792792793,7.942e-06,-0.498498498,3.276e-06
-0.0,0.0020683,8.0,3.613e-06,181.0,8.032e-06,0.0,3.316e-06
0.252252252,0.002089725,8.375375375,3.66e-06,182.207207207,8.122e-06,0.498498498,3.357e-06
0.504504505,0.002111432,8.750750751,3.707e-06,183.414414414,8.215e-06,0.996996997,3.399e-06
0.756756757,0.002133425,9.126126126,3.755e-06,184.621621622,8.309e-06,1.495495495,3.441e-06
1.009009009,0.002155707,9.501501502,3.804e-06,185.828828829,8.404e-06,1.993993994,3.484e-06
1.261261261,0.002178284,9.876876877,3.853e-06,187.036036036,8.5e-06,2.492492492,3.527e-06
1.513513514,0.002201159,10.252252252,3.904e-06,188.243243243,8.599e-06,2.990990991,3.572e-06
1.765765766,0.002224337,10.627627628,3.955e-06,189.45045045,8.698e-06,3.489489489,3.617e-06
2.018018018,0.002247823,11.003003003,4.008e-06,190.657657658,8.8e-06,3.987987988,3.663e-06
2.27027027,0.00227162,11.378378378,4.061e-06,191.864864865,8.903e-06,4.486486486,3.71e-06
2.522522523,0.002295735,11.753753754,4.115e-06,193.072072072,9.008e-06,4.984984985,3.757e-06
2.774774775,0.002320171,12.129129129,4.171e-06,194.279279279,9.114e-06,5.483483483,3.806e-06
3.027027027,0.002344934,12.504504505,4.227e-06,195.486486486,9.222e-06,5.981981982,3.855e-06
3.279279279,0.002370028,12.87987988,4.285e-06,196.693693694,9.332e-06,6.48048048,3.905e-06
3.531531532,0.002395458,13.255255255,4.343e-06,197.900900901,9.443e-06,6.978978979,3.956e-06
3.783783784,0.002421229,13.630630631,4.403e-06,199.108108108,9.557e-06,7.477477477,4.008e-06
4.036036036,0.002447347,14.006006006,4.464e-06,200.315315315,9.672e-06,7.975975976,4.061e-06
4.288288288,0.002473816,14.381381381,4.526e-06,201.522522523,9.79e-06,8.474474474,4.114e-06
4.540540541,0.002500642,14.756756757,4.589e-06,202.72972973,9.909e-06,8.972972973,4.169e-06
4.792792793,0.00252783,15.132132132,4.653e-06,203.936936937,1.003e-05,9.471471471,4.225e-06
5.045045045,0.002555386,15.507507508,4.719e-06,205.144144144,1.0153e-05,9.96996997,4.281e-06
5.297297297,0.002583314,15.882882883,4.786e-06,206.351351351,1.0278e-05,10.468468468,4.339e-06
5.54954955,0.002611621,16.258258258,4.854e-06,207.558558559,1.0406e-05,10.966966967,4.398e-06
5.801801802,0.002640313,16.633633634,4.924e-06,208.765765766,1.0536e-05,11.465465465,4.458e-06
6.054054054,0.002669394,17.009009009,4.995e-06,209.972972973,1.0667e-05,11.963963964,4.519e-06
6.306306306,0.002698872,17.384384384,5.067e-06,211.18018018,1.0802e-05,12.462462462,4.581e-06
6.558558559,0.002728751,17.75975976,5.141e-06,212.387387387,1.0938e-05,12.960960961,4.644e-06
6.810810811,0.002759037,18.135135135,5.217e-06,213.594594595,1.1077e-05,13.459459459,4.709e-06
7.063063063,0.002789737,18.510510511,5.294e-06,214.801801802,1.1218e-05,13.957957958,4.775e-06
7.315315315,0.002820858,18.885885886,5.372e-06,216.009009009,1.1362e-05,14.456456456,4.842e-06
7.567567568,0.002852404,19.261261261,5.452e-06,217.216216216,1.1508e-05,14.954954955,4.91e-06
7.81981982,0.002884383,19.636636637,5.534e-06,218.423423423,1.1657e-05,15.453453453,4.98e-06
8.072072072,0.002916801,20.012012012,5.618e-06,219.630630631,1.1808e-05,15.951951952,5.05e-06
8.324324324,0.002949664,20.387387387,5.703e-06,220.837837838,1.1962e-05,16.45045045,5.123e-06
8.576576577,0.002982979,20.762762763,5.791e-06,222.045045045,1.2119e-05,16.948948949,5.197e-06
8.828828829,0.003016753,21.138138138,5.88e-06,223.252252252,1.2279e-05,17.447447447,5.272e-06
9.081081081,0.003050992,21.513513514,5.971e-06,224.459459459,1.2442e-05,17.945945946,5.348e-06
9.333333333,0.003085704,21.888888889,6.064e-06,225.666666667,1.2607e-05,18.444444444,5.427e-06
9.585585586,0.003120895,22.264264264,6.159e-06,226.873873874,1.2776e-05,18.942942943,5.506e-06
9.837837838,0.003156572,22.63963964,6.256e-06,228.081081081,1.2948e-05,19.441441441,5.588e-06
10.09009009,0.003192742,23.015015015,6.355e-06,229.288288288,1.3123e-05,19.93993994,5.671e-06
10.342342342,0.003229413,23.39039039,6.457e-06,230.495495495,1.3301e-05,20.438438438,5.755e-06
10.594594595,0.003266593,23.765765766,6.561e-06,231.702702703,1.3482e-05,20.936936937,5.842e-06
10.846846847,0.003304287,24.141141141,6.667e-06,232.90990991,1.3667e-05,21.435435435,5.93e-06
11.099099099,0.003342505,24.516516517,6.776e-06,234.117117117,1.3856e-05,21.933933934,6.02e-06
11.351351351,0.003381253,24.891891892,6.887e-06,235.324324324,1.4048e-05,22.432432432,6.112e-06
11.603603604,0.003420539,25.267267267,7.001e-06,236.531531532,1.4243e-05,22.930930931,6.206e-06
11.855855856,0.003460372,25.642642643,7.118e-06,237.738738739,1.4443e-05,23.429429429,6.302e-06
12.108108108,0.003500758,26.018018018,7.237e-06,238.945945946,1.4646e-05,23.927927928,6.399e-06
12.36036036,0.003541706,26.393393393,7.36e-06,240.153153153,1.4853e-05,24.426426426,6.499e-06
12.612612613,0.003583224,26.768768769,7.485e-06,241.36036036,1.5065e-05,24.924924925,6.601e-06
12.864864865,0.003625321,27.144144144,7.613e-06,242.567567568,1.528e-05,25.423423423,6.706e-06
13.117117117,0.003668003,27.51951952,7.745e-06,243.774774775,1.55e-05,25.921921922,6.812e-06
13.369369369,0.003711281,27.894894895,7.88e-06,244.981981982,1.5724e-05,26.42042042,6.921e-06
13.621621622,0.003755162,28.27027027,8.018e-06,246.189189189,1.5952e-05,26.918918919,7.032e-06
13.873873874,0.003799654,28.645645646,8.16e-06,247.396396396,1.6185e-05,27.417417417,7.146e-06
14.126126126,0.003844767,29.021021021,8.305e-06,248.603603604,1.6423e-05,27.915915916,7.262e-06
14.378378378,0.003890509,29.396396396,8.454e-06,249.810810811,1.6665e-05,28.414414414,7.381e-06
14.630630631,0.003936889,29.771771772,8.608e-06,251.018018018,1.6913e-05,28.912912913,7.502e-06
14.882882883,0.003983916,30.147147147,8.765e-06,252.225225225,1.7166e-05,29.411411411,7.627e-06
15.135135135,0.004031598,30.522522523,8.927e-06,253.432432432,1.7423e-05,29.90990991,7.754e-06
15.387387387,0.004079946,30.897897898,9.093e-06,254.63963964,1.7686e-05,30.408408408,7.884e-06
15.63963964,0.004128968,31.273273273,9.264e-06,255.846846847,1.7955e-05,30.906906907,8.017e-06
15.891891892,0.004178673,31.648648649,9.439e-06,257.054054054,1.8229e-05,31.405405405,8.153e-06
16.144144144,0.004229071,32.024024024,9.62e-06,258.261261261,1.8509e-05,31.903903904,8.292e-06
16.396396396,0.004280171,32.399399399,9.806e-06,259.468468468,1.8795e-05,32.402402402,8.434e-06
16.648648649,0.004331983,32.774774775,9.997e-06,260.675675676,1.9087e-05,32.900900901,8.58e-06
16.900900901,0.004384516,33.15015015,1.0194e-05,261.882882883,1.9385e-05,33.399399399,8.73e-06
17.153153153,0.00443778,33.525525526,1.0397e-05,263.09009009,1.969e-05,33.897897898,8.883e-06
17.405405405,0.004491784,33.900900901,1.0607e-05,264.297297297,2.0001e-05,34.396396396,9.039e-06
17.657657658,0.004546539,34.276276276,1.0823e-05,265.504504505,2.032e-05,34.894894895,9.2e-06
17.90990991,0.004602055,34.651651652,1.1046e-05,266.711711712,2.0645e-05,35.393393393,9.364e-06
18.162162162,0.004658341,35.027027027,1.1276e-05,267.918918919,2.0977e-05,35.891891892,9.533e-06
18.414414414,0.004715407,35.402402402,1.1514e-05,269.126126126,2.1317e-05,36.39039039,9.705e-06
18.666666667,0.004773264,35.777777778,1.176e-05,270.333333333,2.1664e-05,36.888888889,9.883e-06
18.918918919,0.004831921,36.153153153,1.2014e-05,271.540540541,2.2019e-05,37.387387387,1.0064e-05
19.171171171,0.004891389,36.528528529,1.2278e-05,272.747747748,2.2382e-05,37.885885886,1.025e-05
19.423423423,0.004951679,36.903903904,1.2551e-05,273.954954955,2.2754e-05,38.384384384,1.0441e-05
19.675675676,0.005012799,37.279279279,1.2833e-05,275.162162162,2.3134e-05,38.882882883,1.0637e-05
19.927927928,0.005074761,37.654654655,1.3127e-05,276.369369369,2.3522e-05,39.381381381,1.0838e-05
20.18018018,0.005137576,38.03003003,1.3431e-05,277.576576577,2.392e-05,39.87987988,1.1044e-05
20.432432432,0.005201253,38.405405405,1.3748e-05,278.783783784,2.4327e-05,40.378378378,1.1256e-05
20.684684685,0.005265803,38.780780781,1.4077e-05,279.990990991,2.4744e-05,40.876876877,1.1473e-05
20.936936937,0.005331237,39.156156156,1.442e-05,281.198198198,2.517e-05,41.375375375,1.1696e-05
21.189189189,0.005397564,39.531531532,1.4777e-05,282.405405405,2.5607e-05,41.873873874,1.1925e-05
21.441441441,0.005464796,39.906906907,1.5149e-05,283.612612613,2.6054e-05,42.372372372,1.216e-05
21.693693694,0.005532943,40.282282282,1.5538e-05,284.81981982,2.6512e-05,42.870870871,1.2402e-05
21.945945946,0.005602016,40.657657658,1.5944e-05,286.027027027,2.6981e-05,43.369369369,1.2651e-05
22.198198198,0.005672025,41.033033033,1.6369e-05,287.234234234,2.7462e-05,43.867867868,1.2907e-05
22.45045045,0.005742981,41.408408408,1.6814e-05,288.441441441,2.7955e-05,44.366366366,1.3169e-05
22.702702703,0.005814894,41.783783784,1.728e-05,289.648648649,2.8459e-05,44.864864865,1.344e-05
22.954954955,0.005887775,42.159159159,1.7769e-05,290.855855856,2.8977e-05,45.363363363,1.3718e-05
23.207207207,0.005961633,42.534534535,1.8283e-05,292.063063063,2.9507e-05,45.861861862,1.4004e-05
23.459459459,0.006036481,42.90990991,1.8823e-05,293.27027027,3.0051e-05,46.36036036,1.4298e-05
23.711711712,0.006112327,43.285285285,1.9392e-05,294.477477477,3.0609e-05,46.858858859,1.4601e-05
23.963963964,0.006189183,43.660660661,1.9992e-05,295.684684685,3.1181e-05,47.357357357,1.4914e-05
24.216216216,0.006267058,44.036036036,2.0625e-05,296.891891892,3.1768e-05,47.855855856,1.5235e-05
24.468468468,0.006345963,44.411411411,2.1293e-05,298.099099099,3.237e-05,48.354354354,1.5566e-05
24.720720721,0.006425908,44.786786787,2.2e-05,299.306306306,3.2988e-05,48.852852853,1.5908e-05
24.972972973,0.006506903,45.162162162,2.2749e-05,300.513513514,3.3623e-05,49.351351351,1.626e-05
25.225225225,0.006588958,45.537537538,2.3543e-05,301.720720721,3.4274e-05,49.84984985,1.6623e-05
25.477477477,0.006672082,45.912912913,2.4385e-05,302.927927928,3.4943e-05,50.348348348,1.6998e-05
25.72972973,0.006756285,46.288288288,2.528e-05,304.135135135,3.563e-05,50.846846847,1.7384e-05
25.981981982,0.006841577,46.663663664,2.6232e-05,305.342342342,3.6336e-05,51.345345345,1.7783e-05
26.234234234,0.006927967,47.039039039,2.7246e-05,306.54954955,3.7061e-05,51.843843844,1.8195e-05
26.486486486,0.007015464,47.414414414,2.8327e-05,307.756756757,3.7807e-05,52.342342342,1.8621e-05
26.738738739,0.007104078,47.78978979,2.948e-05,308.963963964,3.8573e-05,52.840840841,1.9061e-05
26.990990991,0.007193817,48.165165165,3.0711e-05,310.171171171,3.9361e-05,53.339339339,1.9516e-05
27.243243243,0.00728469,48.540540541,3.2027e-05,311.378378378,4.0171e-05,53.837837838,1.9986e-05
27.495495495,0.007376705,48.915915916,3.3435e-05,312.585585586,4.1004e-05,54.336336336,2.0473e-05
27.747747748,0.00746987,49.291291291,3.4944e-05,313.792792793,4.1861e-05,54.834834835,2.0976e-05
28.0,0.007564193,49.666666667,3.656e-05,315.0,4.2744e-05,55.333333333,2.1498e-05
28.252252252,0.007659682,50.042042042,3.8293e-05,316.207207207,4.3652e-05,55.831831832,2.2038e-05
28.504504505,0.007756345,50.417417417,4.0154e-05,317.414414414,4.4587e-05,56.33033033,2.2597e-05
28.756756757,0.007854188,50.792792793,4.2153e-05,318.621621622,4.555e-05,56.828828829,2.3178e-05
29.009009009,0.007953217,51.168168168,4.4301e-05,319.828828829,4.6542e-05,57.327327327,2.378e-05
29.261261261,0.00805344,51.543543544,4.661e-05,321.036036036,4.7564e-05,57.825825826,2.4405e-05
29.513513514,0.008154863,51.918918919,4.9095e-05,322.243243243,4.8617e-05,58.324324324,2.5054e-05
29.765765766,0.00825749,52.294294294,5.177e-05,323.45045045,4.9703e-05,58.822822823,2.5729e-05
30.018018018,0.008361328,52.66966967,5.4651e-05,324.657657658,5.0822e-05,59.321321321,2.643e-05
30.27027027,0.00846638,53.045045045,5.7754e-05,325.864864865,5.1977e-05,59.81981982,2.716e-05
30.522522523,0.008572652,53.42042042,6.1099e-05,327.072072072,5.3168e-05,60.318318318,2.792e-05
30.774774775,0.008680147,53.795795796,6.4704e-05,328.279279279,5.4397e-05,60.816816817,2.8711e-05
31.027027027,0.008788869,54.171171171,6.859e-05,329.486486486,5.5666e-05,61.315315315,2.9536e-05
31.279279279,0.008898821,54.546546547,7.2782e-05,330.693693694,5.6976e-05,61.813813814,3.0396e-05
31.531531532,0.009010004,54.921921922,7.7303e-05,331.900900901,5.8329e-05,62.312312312,3.1295e-05
31.783783784,0.00912242,55.297297297,8.218e-05,333.108108108,5.9727e-05,62.810810811,3.2234e-05
32.036036036,0.009236072,55.672672673,8.7441e-05,334.315315315,6.1172e-05,63.309309309,3.3216e-05
32.288288288,0.009350959,56.048048048,9.3116e-05,335.522522523,6.2666e-05,63.807807808,3.4244e-05
32.540540541,0.009467081,56.423423423,9.9238e-05,336.72972973,6.4211e-05,64.306306306,3.5321e-05
32.792792793,0.009584438,56.798798799,0.000105842,337.936936937,6.5808e-05,64.804804805,3.645e-05
33.045045045,0.009703027,57.174174174,0.000112964,339.144144144,6.7462e-05,65.303303303,3.7636e-05
33.297297297,0.009822848,57.54954955,0.000120645,340.351351351,6.9173e-05,65.801801802,3.8882e-05
33.54954955,0.009943896,57.924924925,0.000128928,341.558558559,7.0945e-05,66.3003003,4.0193e-05
33.801801802,0.010066169,58.3003003,0.000137857,342.765765766,7.2781e-05,66.798798799,4.1574e-05
34.054054054,0.010189661,58.675675676,0.00014748,343.972972973,7.4683e-05,67.297297297,4.3031e-05
34.306306306,0.010314367,59.051051051,0.00015785,345.18018018,7.6654e-05,67.795795796,4.4569e-05
34.558558559,0.010440281,59.426426426,0.00016902,346.387387387,7.8698e-05,68.294294294,4.6195e-05
34.810810811,0.010567396,59.801801802,0.000181049,347.594594595,8.0819e-05,68.792792793,4.7917e-05
35.063063063,0.010695704,60.177177177,0.000193998,348.801801802,8.3019e-05,69.291291291,4.9742e-05
35.315315315,0.010825194,60.552552553,0.000207934,350.009009009,8.5303e-05,69.78978979,5.168e-05
35.567567568,0.010955859,60.927927928,0.000222924,351.216216216,8.7676e-05,70.288288288,5.374e-05
35.81981982,0.011087685,61.303303303,0.000239042,352.423423423,9.014e-05,70.786786787,5.5934e-05
36.072072072,0.011220661,61.678678679,0.000256366,353.630630631,9.2702e-05,71.285285285,5.8274e-05
36.324324324,0.011354773,62.054054054,0.000274977,354.837837838,9.5365e-05,71.783783784,6.0773e-05
36.576576577,0.011490007,62.429429429,0.000294962,356.045045045,9.8135e-05,72.282282282,6.3447e-05
36.828828829,0.011626348,62.804804805,0.000316411,357.252252252,0.000101019,72.780780781,6.6311e-05
37.081081081,0.011763896,63.18018018,0.00033942,358.459459459,0.00010402,73.279279279,6.9385e-05
37.333333333,0.011902278,63.555555556,0.00036409,359.666666667,0.000107147,73.777777778,7.2688e-05
37.585585586,0.01204183,63.930930931,0.000390526,360.873873874,0.000110405,74.276276276,7.6245e-05
37.837837838,0.012182412,64.306306306,0.000418838,362.081081081,0.000113802,74.774774775,8.0078e-05
38.09009009,0.012324003,64.681681682,0.000449143,363.288288288,0.000117344,75.273273273,8.4218e-05
38.342342342,0.012466578,65.057057057,0.000481561,364.495495495,0.000121042,75.771771772,8.8693e-05
38.594594595,0.012610113,65.432432432,0.00051622,365.702702703,0.000124902,76.27027027,9.354e-05
38.846846847,0.012754581,65.807807808,0.00055325,366.90990991,0.000128934,76.768768769,9.8795e-05
39.099099099,0.012899954,66.183183183,0.000592791,368.117117117,0.000133148,77.267267267,0.000104501
39.351351351,0.013046203,66.558558559,0.000634984,369.324324324,0.000137554,77.765765766,0.000110703
39.603603604,0.013193295,66.933933934,0.00067998,370.531531532,0.000142164,78.264264264,0.000117454
39.855855856,0.013341199,67.309309309,0.000727931,371.738738739,0.000146989,78.762762763,0.00012481
40.108108108,0.013489879,67.684684685,0.000778999,372.945945946,0.000152043,79.261261261,0.000132833
40.36036036,0.0136393,68.06006006,0.000833348,374.153153153,0.000157339,79.75975976,0.000141593
40.612612613,0.013789424,68.435435435,0.00089115,375.36036036,0.000162891,80.258258258,0.000151164
40.864864865,0.01394021,68.810810811,0.00095258,376.567567568,0.000168716,80.756756757,0.00016163
41.117117117,0.014091618,69.186186186,0.00101782,377.774774775,0.000174831,81.255255255,0.000173084
41.369369369,0.014243603,69.561561562,0.001087057,378.981981982,0.000181253,81.753753754,0.000185624
41.621621622,0.014396122,69.936936937,0.001160482,380.189189189,0.000188001,82.252252252,0.000199362
41.873873874,0.014549126,70.312312312,0.001238291,381.396396396,0.000195098,82.750750751,0.000214417
42.126126126,0.014702567,70.687687688,0.001320684,382.603603604,0.000202564,83.249249249,0.000230921
42.378378378,0.014856393,71.063063063,0.001407866,383.810810811,0.000210425,83.747747748,0.000249018
42.630630631,0.015010553,71.438438438,0.001500044,385.018018018,0.000218706,84.246246246,0.000268863
42.882882883,0.01516499,71.813813814,0.001597432,386.225225225,0.000227435,84.744744745,0.000290627
43.135135135,0.015319647,72.189189189,0.001700243,387.432432432,0.000236641,85.243243243,0.000314494
43.387387387,0.015474467,72.564564565,0.001808694,388.63963964,0.000246357,85.741741742,0.000340663
43.63963964,0.015629387,72.93993994,0.001923005,389.846846847,0.000256617,86.24024024,0.000369352
43.891891892,0.015784345,73.315315315,0.002043395,391.054054054,0.000267459,86.738738739,0.000400793
44.144144144,0.015939274,73.690690691,0.002170087,392.261261261,0.000278923,87.237237237,0.000435238
44.396396396,0.016094109,74.066066066,0.002303302,393.468468468,0.00029105,87.735735736,0.000472958
44.648648649,0.016248779,74.441441441,0.002443261,394.675675676,0.000303889,88.234234234,0.000514242
44.900900901,0.016403212,74.816816817,0.002590185,395.882882883,0.000317489,88.732732733,0.000559403
45.153153153,0.016557335,75.192192192,0.002744292,397.09009009,0.000331903,89.231231231,0.000608771
45.405405405,0.016711072,75.567567568,0.002905797,398.297297297,0.000347189,89.72972973,0.000662702
45.657657658,0.016864344,75.942942943,0.003074913,399.504504505,0.00036341,90.228228228,0.000721573
45.90990991,0.017017072,76.318318318,0.003251847,400.711711712,0.000380632,90.726726727,0.000785782
46.162162162,0.017169173,76.693693694,0.003436801,401.918918919,0.000398927,91.225225225,0.000855755
46.414414414,0.017320563,77.069069069,0.003629972,403.126126126,0.000418373,91.723723724,0.000931937
46.666666667,0.017471155,77.444444444,0.003831548,404.333333333,0.000439052,92.222222222,0.001014799
46.918918919,0.017620859,77.81981982,0.00404171,405.540540541,0.000461054,92.720720721,0.001104835
47.171171171,0.017769587,78.195195195,0.004260629,406.747747748,0.000484474,93.219219219,0.001202562
47.423423423,0.017917243,78.570570571,0.004488466,407.954954955,0.000509416,93.717717718,0.001308519
47.675675676,0.018063735,78.945945946,0.00472537,409.162162162,0.00053599,94.216216216,0.001423267
47.927927928,0.018208964,79.321321321,0.004971477,410.369369369,0.000564313,94.714714715,0.001547388
48.18018018,0.018352832,79.696696697,0.00522691,411.576576577,0.000594513,95.213213213,0.001681483
48.432432432,0.018495239,80.072072072,0.005491778,412.783783784,0.000626724,95.711711712,0.00182617
48.684684685,0.018636081,80.447447447,0.005766171,413.990990991,0.000661091,96.21021021,0.001982082
48.936936937,0.018775254,80.822822823,0.006050165,415.198198198,0.000697768,96.708708709,0.002149866
49.189189189,0.018912653,81.198198198,0.006343815,416.405405405,0.000736919,97.207207207,0.002330179
49.441441441,0.019048169,81.573573574,0.006647159,417.612612613,0.00077872,97.705705706,0.002523685
49.693693694,0.019181692,81.948948949,0.006960213,418.81981982,0.000823356,98.204204204,0.00273105
49.945945946,0.019313113,82.324324324,0.00728297,420.027027027,0.000871024,98.702702703,0.002952944
50.198198198,0.019442317,82.6996997,0.007615404,421.234234234,0.000921933,99.201201201,0.003190028
50.45045045,0.019569193,83.075075075,0.007957461,422.441441441,0.000976305,99.6996997,0.003442956
50.702702703,0.019693623,83.45045045,0.008309064,423.648648649,0.001034373,100.198198198,0.003712367
50.954954955,0.019815492,83.825825826,0.008670112,424.855855856,0.001096381,100.696696697,0.003998883
51.207207207,0.019934683,84.201201201,0.009040475,426.063063063,0.001162588,101.195195195,0.004303096
51.459459459,0.020051076,84.576576577,0.009419997,427.27027027,0.001233264,101.693693694,0.00462557
51.711711712,0.020164553,84.951951952,0.009808492,428.477477477,0.001308692,102.192192192,0.004966832
51.963963964,0.020274993,85.327327327,0.010205748,429.684684685,0.001389165,102.690690691,0.00532736
52.216216216,0.020382276,85.702702703,0.010611522,430.891891892,0.001474989,103.189189189,0.005707585
52.468468468,0.02048628,86.078078078,0.01102554,432.099099099,0.001566481,103.687687688,0.006107878
52.720720721,0.020586883,86.453453453,0.0114475,433.306306306,0.001663967,104.186186186,0.006528545
52.972972973,0.020683964,86.828828829,0.011877068,434.513513514,0.001767781,104.684684685,0.006969818
53.225225225,0.020777401,87.204204204,0.012313879,435.720720721,0.001878266,105.183183183,0.007431851
53.477477477,0.020867072,87.57957958,0.012757537,436.927927928,0.001995769,105.681681682,0.007914708
53.72972973,0.020952855,87.954954955,0.013207618,438.135135135,0.002120643,106.18018018,0.008418362
53.981981982,0.021034629,88.33033033,0.013663662,439.342342342,0.002253242,106.678678679,0.008942683
54.234234234,0.021112272,88.705705706,0.014125184,440.54954955,0.002393919,107.177177177,0.009487434
54.486486486,0.021185666,89.081081081,0.014591665,441.756756757,0.002543023,107.675675676,0.010052264
54.738738739,0.021254691,89.456456456,0.015062558,442.963963964,0.002700897,108.174174174,0.010636705
54.990990991,0.02131923,89.831831832,0.015537287,444.171171171,0.002867875,108.672672673,0.011240163
55.243243243,0.021379165,90.207207207,0.016015249,445.378378378,0.003044274,109.171171171,0.011861916
55.495495495,0.021434381,90.582582583,0.016495811,446.585585586,0.003230395,109.66966967,0.01250111
55.747747748,0.021484765,90.957957958,0.016978317,447.792792793,0.003426515,110.168168168,0.013156755
56.0,0.021530206,91.333333333,0.017462085,449.0,0.003632885,110.666666667,0.013827727
56.252252252,0.021570594,91.708708709,0.017946409,450.207207207,0.00384972,111.165165165,0.014512762
56.504504505,0.021605822,92.084084084,0.018430562,451.414414414,0.004077198,111.663663664,0.015210458
56.756756757,0.021635785,92.459459459,0.018913795,452.621621622,0.004315453,112.162162162,0.01591928
57.009009009,0.021660382,92.834834835,0.019395343,453.828828829,0.004564568,112.660660661,0.016637557
57.261261261,0.021679514,93.21021021,0.01987442,455.036036036,0.004824568,113.159159159,0.017363487
57.513513514,0.021693086,93.585585586,0.02035023,456.243243243,0.005095419,113.657657658,0.018095146
57.765765766,0.021701004,93.960960961,0.02082196,457.45045045,0.005377015,114.156156156,0.018830488
58.018018018,0.021703181,94.336336336,0.021288789,458.657657658,0.005669173,114.654654655,0.019567357
58.27027027,0.021699532,94.711711712,0.021749887,459.864864865,0.005971634,115.153153153,0.020303493
58.522522523,0.021689976,95.087087087,0.022204418,461.072072072,0.006284046,115.651651652,0.021036545
58.774774775,0.021674437,95.462462462,0.022651541,462.279279279,0.006605969,116.15015015,0.021764078
59.027027027,0.021652843,95.837837838,0.023090417,463.486486486,0.006936862,116.648648649,0.022483588
59.279279279,0.021625128,96.213213213,0.023520205,464.693693694,0.007276085,117.147147147,0.023192515
59.531531532,0.021591228,96.588588589,0.023940071,465.900900901,0.007622889,117.645645646,0.023888256
59.783783784,0.021551089,96.963963964,0.024349187,467.108108108,0.00797642,118.144144144,0.024568182
60.036036036,0.021504657,97.339339339,0.024746733,468.315315315,0.008335712,118.642642643,0.025229651
60.288288288,0.021451887,97.714714715,0.025131904,469.522522523,0.008699689,119.141141141,0.025870029
60.540540541,0.021392739,98.09009009,0.025503907,470.72972973,0.009067163,119.63963964,0.026486701
60.792792793,0.02132718,98.465465465,0.025861969,471.936936937,0.009436838,120.138138138,0.027077094
61.045045045,0.021255181,98.840840841,0.026205335,473.144144144,0.009807314,120.636636637,0.027638693
61.297297297,0.021176721,99.216216216,0.026533274,474.351351351,0.010177089,121.135135135,0.028169056
61.54954955,0.021091784,99.591591592,0.026845081,475.558558559,0.010544566,121.633633634,0.028665833
61.801801802,0.021000364,99.966966967,0.027140079,476.765765766,0.010908062,122.132132132,0.029126786
62.054054054,0.020902458,100.342342342,0.027417619,477.972972973,0.011265819,122.630630631,0.0295498
62.306306306,0.020798072,100.717717718,0.027677088,479.18018018,0.011616008,123.129129129,0.029932905
62.558558559,0.02068722,101.093093093,0.027917906,480.387387387,0.011956751,123.627627628,0.030274286
62.810810811,0.020569921,101.468468468,0.028139531,481.594594595,0.012286129,124.126126126,0.030572301
63.063063063,0.020446203,101.843843844,0.028341459,482.801801802,0.012602199,124.624624625,0.03082549
63.315315315,0.0203161,102.219219219,0.028523228,484.009009009,0.012903012,125.123123123,0.031032594
63.567567568,0.020179657,102.594594595,0.02868442,485.216216216,0.013186628,125.621621622,0.031192555
63.81981982,0.020036923,102.96996997,0.028824659,486.423423423,0.013451139,126.12012012,0.031304534
64.072072072,0.019887955,103.345345345,0.028943617,487.630630631,0.013694684,126.618618619,0.031367914
64.324324324,0.019732821,103.720720721,0.029041012,488.837837838,0.013915474,127.117117117,0.031382304
64.576576577,0.019571593,104.096096096,0.029116611,490.045045045,0.014111806,127.615615616,0.031347548
64.828828829,0.019404353,104.471471471,0.029170229,491.252252252,0.014282089,128.114114114,0.031263721
65.081081081,0.019231191,104.846846847,0.029201731,492.459459459,0.014424859,128.612612613,0.031131131
65.333333333,0.019052203,105.222222222,0.029211035,493.666666667,0.014538801,129.111111111,0.03095032
65.585585586,0.018867494,105.597597598,0.029198107,494.873873874,0.014622764,129.60960961,0.030722056
65.837837838,0.018677177,105.972972973,0.029162965,496.081081081,0.014675781,130.108108108,0.030447329
66.09009009,0.018481371,106.348348348,0.029105678,497.288288288,0.01469708,130.606606607,0.030127345
66.342342342,0.018280205,106.723723724,0.029026365,498.495495495,0.014686099,131.105105105,0.029763515
66.594594595,0.018073814,107.099099099,0.028925198,499.702702703,0.014642496,131.603603604,0.029357447
66.846846847,0.01786234,107.474474474,0.028802395,500.90990991,0.014566156,132.102102102,0.02891093
67.099099099,0.017645932,107.84984985,0.028658224,502.117117117,0.014457199,132.600600601,0.028425925
67.351351351,0.017424748,108.225225225,0.028493004,503.324324324,0.01431598,133.099099099,0.027904547
67.603603604,0.01719895,108.600600601,0.028307096,504.531531532,0.014143091,133.597597598,0.027349051
67.855855856,0.016968708,108.975975976,0.02810091,505.738738739,0.013939357,134.096096096,0.026761815
68.108108108,0.016734199,109.351351351,0.027874898,506.945945946,0.013705827,134.594594595,0.026145323
68.36036036,0.016495604,109.726726727,0.027629554,508.153153153,0.013443771,135.093093093,0.025502149
68.612612613,0.016253114,110.102102102,0.027365414,509.36036036,0.01315466,135.591591592,0.024834934
68.864864865,0.016006921,110.477477477,0.027083051,510.567567568,0.012840161,136.09009009,0.024146374
69.117117117,0.015757224,110.852852853,0.026783076,511.774774775,0.01250211,136.588588589,0.023439195
69.369369369,0.015504228,111.228228228,0.026466132,512.981981982,0.012142499,137.087087087,0.02271614
69.621621622,0.015248142,111.603603604,0.026132895,514.189189189,0.011763455,137.585585586,0.021979951
69.873873874,0.014989179,111.978978979,0.02578407,515.396396396,0.011367214,138.084084084,0.021233349
70.126126126,0.014727556,112.354354354,0.02542039,516.603603604,0.010956096,138.582582583,0.020479018
70.378378378,0.014463494,112.72972973,0.02504261,517.810810811,0.010532487,139.081081081,0.01971959
70.630630631,0.014197218,113.105105105,0.02465151,519.018018018,0.010098805,139.57957958,0.018957632
70.882882883,0.013928954,113.48048048,0.024247886,520.225225225,0.009657482,140.078078078,0.018195627
71.135135135,0.013658931,113.855855856,0.023832551,521.432432432,0.009210935,140.576576577,0.017435968
71.387387387,0.013387382,114.231231231,0.023406333,522.63963964,0.008761542,141.075075075,0.016680939
71.63963964,0.013114538,114.606606607,0.022970069,523.846846847,0.00831162,141.573573574,0.015932712
71.891891892,0.012840635,114.981981982,0.022524605,525.054054054,0.007863402,142.072072072,0.015193332
72.144144144,0.012565908,115.357357357,0.022070793,526.261261261,0.007419021,142.570570571,0.014464715
72.396396396,0.012290591,115.732732733,0.021609487,527.468468468,0.006980485,143.069069069,0.013748636
72.648648649,0.01201492,116.108108108,0.021141539,528.675675676,0.006549668,143.567567568,0.013046729
72.900900901,0.011739129,116.483483483,0.020667802,529.882882883,0.006128294,144.066066066,0.01236048
73.153153153,0.011463452,116.858858859,0.020189122,531.09009009,0.005717927,144.564564565,0.01169123
73.405405405,0.011188122,117.234234234,0.019706338,532.297297297,0.005319959,145.063063063,0.011040165
73.657657658,0.010913367,117.60960961,0.019220277,533.504504505,0.004935611,145.561561562,0.010408327
73.90990991,0.010639416,117.984984985,0.018731757,534.711711712,0.004565927,146.06006006,0.009796607
74.162162162,0.010366495,118.36036036,0.01824158,535.918918919,0.004211771,146.558558559,0.009205754
74.414414414,0.010094824,118.735735736,0.01775053,537.126126126,0.003873833,147.057057057,0.008636373
74.666666667,0.009824622,119.111111111,0.017259375,538.333333333,0.00355263,147.555555556,0.008088933
74.918918919,0.009556103,119.486486486,0.016768861,539.540540541,0.003248514,148.054054054,0.007563771
75.171171171,0.009289477,119.861861862,0.016279713,540.747747748,0.00296168,148.552552553,0.007061099
75.423423423,0.009024947,120.237237237,0.015792632,541.954954955,0.002692173,149.051051051,0.006581009
75.675675676,0.008762714,120.612612613,0.015308294,543.162162162,0.002439901,149.54954955,0.006123483
75.927927928,0.008502972,120.987987988,0.014827348,544.369369369,0.002204647,150.048048048,0.005688396
76.18018018,0.008245908,121.363363363,0.014350416,545.576576577,0.001986079,150.546546547,0.005275529
76.432432432,0.007991704,121.738738739,0.013878092,546.783783784,0.001783767,151.045045045,0.004884572
76.684684685,0.007740535,122.114114114,0.013410939,547.990990991,0.001597192,151.543543544,0.004515137
76.936936937,0.007492569,122.489489489,0.01294949,549.198198198,0.001425761,152.042042042,0.004166763
77.189189189,0.007247967,122.864864865,0.012494249,550.405405405,0.001268822,152.540540541,0.003838924
77.441441441,0.007006883,123.24024024,0.012045687,551.612612613,0.001125673,153.039039039,0.003531042
77.693693694,0.006769461,123.615615616,0.011604243,552.81981982,0.000995579,153.537537538,0.003242488
77.945945946,0.006535841,123.990990991,0.011170324,554.027027027,0.000877777,154.036036036,0.002972593
78.198198198,0.006306151,124.366366366,0.010744308,555.234234234,0.000771492,154.534534535,0.002720657
78.45045045,0.006080514,124.741741742,0.010326538,556.441441441,0.000675945,155.033033033,0.002485953
78.702702703,0.005859042,125.117117117,0.009917325,557.648648649,0.000590362,155.531531532,0.002267735
78.954954955,0.00564184,125.492492492,0.00951695,558.855855856,0.00051398,156.03003003,0.002065246
79.207207207,0.005429005,125.867867868,0.009125662,560.063063063,0.000446055,156.528528529,0.00187772
79.459459459,0.005220623,126.243243243,0.008743682,561.27027027,0.000385869,157.027027027,0.00170439
79.711711712,0.005016774,126.618618619,0.008371196,562.477477477,0.000332731,157.525525526,0.001544493
79.963963964,0.004817527,126.993993994,0.008008364,563.684684685,0.000285986,158.024024024,0.001397274
80.216216216,0.004622944,127.369369369,0.007655318,564.891891892,0.000245012,158.522522523,0.001261987
80.468468468,0.004433077,127.744744745,0.00731216,566.099099099,0.000209227,159.021021021,0.001137904
80.720720721,0.00424797,128.12012012,0.006978965,567.306306306,0.000178085,159.51951952,0.001024316
80.972972973,0.004067658,128.495495495,0.006655786,568.513513514,0.000151081,160.018018018,0.000920532
81.225225225,0.00389217,128.870870871,0.006342645,569.720720721,0.000127751,160.516516517,0.000825887
81.477477477,0.003721522,129.246246246,0.006039545,570.927927928,0.000107666,161.015015015,0.000739739
81.72972973,0.003555726,129.621621622,0.005746465,572.135135135,9.0439e-05,161.513513514,0.000661472
81.981981982,0.003394784,129.996996997,0.005463361,573.342342342,7.5715e-05,162.012012012,0.000590501
82.234234234,0.003238691,130.372372372,0.00519017,574.54954955,6.3177e-05,162.510510511,0.000526265
82.486486486,0.003087434,130.747747748,0.004926809,575.756756757,5.2539e-05,163.009009009,0.000468234
82.738738739,0.002940992,131.123123123,0.004673179,576.963963964,4.3545e-05,163.507507508,0.000415907
82.990990991,0.002799337,131.498498498,0.00442916,578.171171171,3.5969e-05,164.006006006,0.00036881
83.243243243,0.002662436,131.873873874,0.00419462,579.378378378,2.961e-05,164.504504505,0.0003265
83.495495495,0.002530248,132.249249249,0.003969412,580.585585586,2.4293e-05,165.003003003,0.000288561
83.747747748,0.002402724,132.624624625,0.003753374,581.792792793,1.9862e-05,165.501501502,0.000254604
84.0,0.002279813,133.0,0.003546334,583.0,1.6184e-05,166.0,0.000224267
84.252252252,0.002161453,133.375375375,0.003348108,584.207207207,1.3142e-05,166.498498498,0.000197214
84.504504505,0.002047582,133.750750751,0.003158504,585.414414414,1.0635e-05,166.996996997,0.000173134
84.756756757,0.001938129,134.126126126,0.002977318,586.621621622,8.577e-06,167.495495495,0.000151739
85.009009009,0.001833019,134.501501502,0.002804342,587.828828829,6.893e-06,167.993993994,0.000132765
85.261261261,0.001732175,134.876876877,0.002639359,589.036036036,5.52e-06,168.492492492,0.000115969
85.513513514,0.001635513,135.252252252,0.002482149,590.243243243,4.405e-06,168.990990991,0.000101128
85.765765766,0.001542947,135.627627628,0.002332485,591.45045045,3.503e-06,169.489489489,8.8038e-05
86.018018018,0.001454386,136.003003003,0.002190138,592.657657658,2.776e-06,169.987987988,7.6514e-05
86.27027027,0.001369737,136.378378378,0.002054877,593.864864865,2.192e-06,170.486486486,6.6387e-05
86.522522523,0.001288905,136.753753754,0.001926467,595.072072072,1.725e-06,170.984984985,5.7503e-05
86.774774775,0.001211792,137.129129129,0.001804675,596.279279279,1.353e-06,171.483483483,4.9725e-05
87.027027027,0.001138296,137.504504505,0.001689265,597.486486486,1.057e-06,171.981981982,4.2926e-05
87.279279279,0.001068317,137.87987988,0.001580003,598.693693694,8.23e-07,172.48048048,3.6994e-05
87.531531532,0.00100175,138.255255255,0.001476656,599.900900901,6.38e-07,172.978978979,3.1829e-05
87.783783784,0.000938492,138.630630631,0.001378994,601.108108108,4.93e-07,173.477477477,2.7339e-05
88.036036036,0.000878436,139.006006006,0.001286786,602.315315315,3.8e-07,173.975975976,2.3442e-05
88.288288288,0.000821478,139.381381381,0.001199807,603.522522523,2.92e-07,174.474474474,2.0067e-05
88.540540541,0.00076751,139.756756757,0.001117835,604.72972973,2.23e-07,174.972972973,1.7149e-05
88.792792793,0.000716428,140.132132132,0.001040651,605.936936937,1.7e-07,175.471471471,1.4631e-05
89.045045045,0.000668126,140.507507508,0.000968041,607.144144144,1.29e-07,175.96996997,1.2461e-05
89.297297297,0.000622498,140.882882883,0.000899794,608.351351351,9.8e-08,176.468468468,1.0595e-05
89.54954955,0.00057944,141.258258258,0.000835706,609.558558559,7.4e-08,176.966966967,8.994e-06
89.801801802,0.000538849,141.633633634,0.000775577,610.765765766,5.5e-08,177.465465465,7.621e-06
90.054054054,0.000500623,142.009009009,0.000719212,611.972972973,4.1e-08,177.963963964,6.447e-06
90.306306306,0.000464661,142.384384384,0.000666423,613.18018018,3.1e-08,178.462462462,5.445e-06
90.558558559,0.000430865,142.75975976,0.000617026,614.387387387,2.3e-08,178.960960961,4.591e-06
90.810810811,0.000399137,143.135135135,0.000570845,615.594594595,1.7e-08,179.459459459,3.864e-06
91.063063063,0.000369383,143.510510511,0.000527707,616.801801802,1.2e-08,179.957957958,3.247e-06
91.315315315,0.000341508,143.885885886,0.000487448,618.009009009,9e-09,180.456456456,2.724e-06
91.567567568,0.000315422,144.261261261,0.000449909,619.216216216,7e-09,180.954954955,2.281e-06
91.81981982,0.000291037,144.636636637,0.000414936,620.423423423,5e-09,181.453453453,1.907e-06
92.072072072,0.000268265,145.012012012,0.000382383,621.630630631,4e-09,181.951951952,1.591e-06
92.324324324,0.000247023,145.387387387,0.000352108,622.837837838,3e-09,182.45045045,1.326e-06
92.576576577,0.00022723,145.762762763,0.000323977,624.045045045,2e-09,182.948948949,1.103e-06
92.828828829,0.000208808,146.138138138,0.00029786,625.252252252,1e-09,183.447447447,9.16e-07
93.081081081,0.00019168,146.513513514,0.000273634,626.459459459,1e-09,183.945945946,7.59e-07
93.333333333,0.000175773,146.888888889,0.000251183,627.666666667,1e-09,184.444444444,6.28e-07
93.585585586,0.000161016,147.264264264,0.000230393,628.873873874,0.0,184.942942943,5.19e-07
93.837837838,0.000147341,147.63963964,0.000211158,630.081081081,0.0,185.441441441,4.28e-07
94.09009009,0.000134684,148.015015015,0.000193378,631.288288288,0.0,185.93993994,3.52e-07
94.342342342,0.000122982,148.39039039,0.000176956,632.495495495,0.0,186.438438438,2.9e-07
94.594594595,0.000112176,148.765765766,0.000161803,633.702702703,0.0,186.936936937,2.38e-07
94.846846847,0.000102207,149.141141141,0.000147831,634.90990991,0.0,187.435435435,1.95e-07
95.099099099,9.3022e-05,149.516516517,0.00013496,636.117117117,0.0,187.933933934,1.59e-07
95.351351351,8.4569e-05,149.891891892,0.000123113,637.324324324,0.0,188.432432432,1.3e-07
95.603603604,7.6799e-05,150.267267267,0.000112218,638.531531532,0.0,188.930930931,1.06e-07
95.855855856,6.9665e-05,150.642642643,0.000102207,639.738738739,0.0,189.429429429,8.6e-08
96.108108108,6.3123e-05,151.018018018,9.3017e-05,640.945945946,0.0,189.927927928,7e-08
96.36036036,5.713e-05,151.393393393,8.4586e-05,642.153153153,0.0,190.426426426,5.7e-08
96.612612613,5.1647e-05,151.768768769,7.6859e-05,643.36036036,0.0,190.924924925,4.6e-08
96.864864865,4.6636e-05,152.144144144,6.9784e-05,644.567567568,0.0,191.423423423,3.7e-08
97.117117117,4.2063e-05,152.51951952,6.331e-05,645.774774775,0.0,191.921921922,3e-08
97.369369369,3.7895e-05,152.894894895,5.7392e-05,646.981981982,0.0,192.42042042,2.4e-08
97.621621622,3.4099e-05,153.27027027,5.1986e-05,648.189189189,0.0,192.918918919,1.9e-08
97.873873874,3.0648e-05,153.645645646,4.7052e-05,649.396396396,0.0,193.417417417,1.6e-08
98.126126126,2.7513e-05,154.021021021,4.2554e-05,650.603603604,0.0,193.915915916,1.2e-08
98.378378378,2.467e-05,154.396396396,3.8455e-05,651.810810811,0.0,194.414414414,1e-08
98.630630631,2.2094e-05,154.771771772,3.4724e-05,653.018018018,0.0,194.912912913,8e-09
98.882882883,1.9763e-05,155.147147147,3.133e-05,654.225225225,0.0,195.411411411,6e-09
99.135135135,1.7656e-05,155.522522523,2.8246e-05,655.432432432,0.0,195.90990991,5e-09
99.387387387,1.5755e-05,155.897897898,2.5445e-05,656.63963964,0.0,196.408408408,4e-09
99.63963964,1.4041e-05,156.273273273,2.2904e-05,657.846846847,0.0,196.906906907,3e-09
99.891891892,1.2498e-05,156.648648649,2.0601e-05,659.054054054,0.0,197.405405405,3e-09
100.144144144,1.1111e-05,157.024024024,1.8515e-05,660.261261261,0.0,197.903903904,2e-09
100.396396396,9.865e-06,157.399399399,1.6627e-05,661.468468468,0.0,198.402402402,2e-09
100.648648649,8.748e-06,157.774774775,1.492e-05,662.675675676,0.0,198.900900901,1e-09
100.900900901,7.748e-06,158.15015015,1.3377e-05,663.882882883,0.0,199.399399399,1e-09
101.153153153,6.853e-06,158.525525526,1.1985e-05,665.09009009,0.0,199.897897898,1e-09
101.405405405,6.054e-06,158.900900901,1.0729e-05,666.297297297,0.0,200.396396396,1e-09
101.657657658,5.341e-06,159.276276276,9.597e-06,667.504504505,0.0,200.894894895,0.0
101.90990991,4.706e-06,159.651651652,8.578e-06,668.711711712,0.0,201.393393393,0.0
102.162162162,4.141e-06,160.027027027,7.661e-06,669.918918919,0.0,201.891891892,0.0
102.414414414,3.639e-06,160.402402402,6.837e-06,671.126126126,0.0,202.39039039,0.0
102.666666667,3.194e-06,160.777777778,6.096e-06,672.333333333,0.0,202.888888889,0.0
102.918918919,2.799e-06,161.153153153,5.432e-06,673.540540541,0.0,203.387387387,0.0
103.171171171,2.45e-06,161.528528529,4.836e-06,674.747747748,0.0,203.885885886,0.0
103.423423423,2.141e-06,161.903903904,4.302e-06,675.954954955,0.0,204.384384384,0.0
103.675675676,1.869e-06,162.279279279,3.824e-06,677.162162162,0.0,204.882882883,0.0
103.927927928,1.63e-06,162.654654655,3.397e-06,678.369369369,0.0,205.381381381,0.0
104.18018018,1.419e-06,163.03003003,3.015e-06,679.576576577,0.0,205.87987988,0.0
104.432432432,1.233e-06,163.405405405,2.673e-06,680.783783784,0.0,206.378378378,0.0
104.684684685,1.071e-06,163.780780781,2.369e-06,681.990990991,0.0,206.876876877,0.0
104.936936937,9.28e-07,164.156156156,2.097e-06,683.198198198,0.0,207.375375375,0.0
105.189189189,8.04e-07,164.531531532,1.856e-06,684.405405405,0.0,207.873873874,0.0
105.441441441,6.95e-07,164.906906907,1.64e-06,685.612612613,0.0,208.372372372,0.0
105.693693694,6e-07,165.282282282,1.449e-06,686.81981982,0.0,208.870870871,0.0
105.945945946,5.17e-07,165.657657658,1.279e-06,688.027027027,0.0,209.369369369,0.0
106.198198198,4.45e-07,166.033033033,1.128e-06,689.234234234,0.0,209.867867868,0.0
106.45045045,3.82e-07,166.408408408,9.94e-07,690.441441441,0.0,210.366366366,0.0
106.702702703,3.28e-07,166.783783784,8.75e-07,691.648648649,0.0,210.864864865,0.0
106.954954955,2.81e-07,167.159159159,7.7e-07,692.855855856,0.0,211.363363363,0.0
107.207207207,2.41e-07,167.534534535,6.77e-07,694.063063063,0.0,211.861861862,0.0
107.459459459,2.06e-07,167.90990991,5.95e-07,695.27027027,0.0,212.36036036,0.0
107.711711712,1.76e-07,168.285285285,5.22e-07,696.477477477,0.0,212.858858859,0.0
107.963963964,1.5e-07,168.660660661,4.58e-07,697.684684685,0.0,213.357357357,0.0
108.216216216,1.27e-07,169.036036036,4.01e-07,698.891891892,0.0,213.855855856,0.0
108.468468468,1.08e-07,169.411411411,3.51e-07,700.099099099,0.0,214.354354354,0.0
108.720720721,9.2e-08,169.786786787,3.08e-07,701.306306306,0.0,214.852852853,0.0
108.972972973,7.8e-08,170.162162162,2.69e-07,702.513513514,0.0,215.351351351,0.0
109.225225225,6.6e-08,170.537537538,2.35e-07,703.720720721,0.0,215.84984985,0.0
109.477477477,5.5e-08,170.912912913,2.05e-07,704.927927928,0.0,216.348348348,0.0
109.72972973,4.7e-08,171.288288288,1.79e-07,706.135135135,0.0,216.846846847,0.0
109.981981982,3.9e-08,171.663663664,1.56e-07,707.342342342,0.0,217.345345345,0.0
110.234234234,3.3e-08,172.039039039,1.36e-07,708.54954955,0.0,217.843843844,0.0
110.486486486,2.8e-08,172.414414414,1.18e-07,709.756756757,0.0,218.342342342,0.0
110.738738739,2.3e-08,172.78978979,1.03e-07,710.963963964,0.0,218.840840841,0.0
110.990990991,1.9e-08,173.165165165,8.9e-08,712.171171171,0.0,219.339339339,0.0
111.243243243,1.6e-08,173.540540541,7.8e-08,713.378378378,0.0,219.837837838,0.0
111.495495495,1.4e-08,173.915915916,6.7e-08,714.585585586,0.0,220.336336336,0.0
111.747747748,1.1e-08,174.291291291,5.8e-08,715.792792793,0.0,220.834834835,0.0
112.0,9e-09,174.666666667,5e-08,717.0,0.0,221.333333333,0.0
112.252252252,8e-09,175.042042042,4.4e-08,718.207207207,0.0,221.831831832,0.0
112.504504505,6e-09,175.417417417,3.8e-08,719.414414414,0.0,222.33033033,0.0
112.756756757,5e-09,175.792792793,3.3e-08,720.621621622,0.0,222.828828829,0.0
113.009009009,4e-09,176.168168168,2.8e-08,721.828828829,0.0,223.327327327,0.0
113.261261261,4e-09,176.543543544,2.4e-08,723.036036036,0.0,223.825825826,0.0
113.513513514,3e-09,176.918918919,2.1e-08,724.243243243,0.0,224.324324324,0.0
113.765765766,2e-09,177.294294294,1.8e-08,725.45045045,0.0,224.822822823,0.0
114.018018018,2e-09,177.66966967,1.6e-08,726.657657658,0.0,225.321321321,0.0
114.27027027,2e-09,178.045045045,1.3e-08,727.864864865,0.0,225.81981982,0.0
114.522522523,1e-09,178.42042042,1.1e-08,729.072072072,0.0,226.318318318,0.0
114.774774775,1e-09,178.795795796,1e-08,730.279279279,0.0,226.816816817,0.0
115.027027027,1e-09,179.171171171,8e-09,731.486486486,0.0,227.315315315,0.0
115.279279279,1e-09,179.546546547,7e-09,732.693693694,0.0,227.813813814,0.0
115.531531532,1e-09,179.921921922,6e-09,733.900900901,0.0,228.312312312,0.0
115.783783784,0.0,180.297297297,5e-09,735.108108108,0.0,228.810810811,0.0
116.036036036,0.0,180.672672673,5e-09,736.315315315,0.0,229.309309309,0.0
116.288288288,0.0,181.048048048,4e-09,737.522522523,0.0,229.807807808,0.0
116.540540541,0.0,181.423423423,3e-09,738.72972973,0.0,230.306306306,0.0
116.792792793,0.0,181.798798799,3e-09,739.936936937,0.0,230.804804805,0.0
117.045045045,0.0,182.174174174,2e-09,741.144144144,0.0,231.303303303,0.0
117.297297297,0.0,182.54954955,2e-09,742.351351351,0.0,231.801801802,0.0
117.54954955,0.0,182.924924925,2e-09,743.558558559,0.0,232.3003003,0.0
117.801801802,0.0,183.3003003,1e-09,744.765765766,0.0,232.798798799,0.0
118.054054054,0.0,183.675675676,1e-09,745.972972973,0.0,233.297297297,0.0
118.306306306,0.0,184.051051051,1e-09,747.18018018,0.0,233.795795796,0.0
118.558558559,0.0,184.426426426,1e-09,748.387387387,0.0,234.294294294,0.0
118.810810811,0.0,184.801801802,1e-09,749.594594595,0.0,234.792792793,0.0
119.063063063,0.0,185.177177177,1e-09,750.801801802,0.0,235.291291291,0.0
119.315315315,0.0,185.552552553,1e-09,752.009009009,0.0,235.78978979,0.0
119.567567568,0.0,185.927927928,0.0,753.216216216,0.0,236.288288288,0.0
119.81981982,0.0,186.303303303,0.0,754.423423423,0.0,236.786786787,0.0
120.072072072,0.0,186.678678679,0.0,755.630630631,0.0,237.285285285,0.0
120.324324324,0.0,187.054054054,0.0,756.837837838,0.0,237.783783784,0.0
120.576576577,0.0,187.429429429,0.0,758.045045045,0.0,238.282282282,0.0
120.828828829,0.0,187.804804805,0.0,759.252252252,0.0,238.780780781,0.0
121.081081081,0.0,188.18018018,0.0,760.459459459,0.0,239.279279279,0.0
121.333333333,0.0,188.555555556,0.0,761.666666667,0.0,239.777777778,0.0
121.585585586,0.0,188.930930931,0.0,762.873873874,0.0,240.276276276,0.0
121.837837838,0.0,189.306306306,0.0,764.081081081,0.0,240.774774775,0.0
122.09009009,0.0,189.681681682,0.0,765.288288288,0.0,241.273273273,0.0
122.342342342,0.0,190.057057057,0.0,766.495495495,0.0,241.771771772,0.0
122.594594595,0.0,190.432432432,0.0,767.702702703,0.0,242.27027027,0.0
122.846846847,0.0,190.807807808,0.0,768.90990991,0.0,242.768768769,0.0
123.099099099,0.0,191.183183183,0.0,770.117117117,0.0,243.267267267,0.0
123.351351351,0.0,191.558558559,0.0,771.324324324,0.0,243.765765766,0.0
123.603603604,0.0,191.933933934,0.0,772.531531532,0.0,244.264264264,0.0
123.855855856,0.0,192.309309309,0.0,773.738738739,0.0,244.762762763,0.0
124.108108108,0.0,192.684684685,0.0,774.945945946,0.0,245.261261261,0.0
124.36036036,0.0,193.06006006,0.0,776.153153153,0.0,245.75975976,0.0
124.612612613,0.0,193.435435435,0.0,777.36036036,0.0,246.258258258,0.0
124.864864865,0.0,193.810810811,0.0,778.567567568,0.0,246.756756757,0.0
125.117117117,0.0,194.186186186,0.0,779.774774775,0.0,247.255255255,0.0
125.369369369,0.0,194.561561562,0.0,780.981981982,0.0,247.753753754,0.0
125.621621622,0.0,194.936936937,0.0,782.189189189,0.0,248.252252252,0.0
125.873873874,0.0,195.312312312,0.0,783.396396396,0.0,248.750750751,0.0
126.126126126,0.0,195.687687688,0.0,784.603603604,0.0,249.249249249,0.0
126.378378378,0.0,196.063063063,0.0,785.810810811,0.0,249.747747748,0.0
126.630630631,0.0,196.438438438,0.0,787.018018018,0.0,250.246246246,0.0
126.882882883,0.0,196.813813814,0.0,788.225225225,0.0,250.744744745,0.0
127.135135135,0.0,197.189189189,0.0,789.432432432,0.0,251.243243243,0.0
127.387387387,0.0,197.564564565,0.0,790.63963964,0.0,251.741741742,0.0
127.63963964,0.0,197.93993994,0.0,791.846846847,0.0,252.24024024,0.0
127.891891892,0.0,198.315315315,0.0,793.054054054,0.0,252.738738739,0.0
128.144144144,0.0,198.690690691,0.0,794.261261261,0.0,253.237237237,0.0
128.396396396,0.0,199.066066066,0.0,795.468468468,0.0,253.735735736,0.0
128.648648649,0.0,199.441441441,0.0,796.675675676,0.0,254.234234234,0.0
128.900900901,0.0,199.816816817,0.0,797.882882883,0.0,254.732732733,0.0
129.153153153,0.0,200.192192192,0.0,799.09009009,0.0,255.231231231,0.0
129.405405405,0.0,200.567567568,0.0,800.297297297,0.0,255.72972973,0.0
129.657657658,0.0,200.942942943,0.0,801.504504505,0.0,256.228228228,0.0
129.90990991,0.0,201.318318318,0.0,802.711711712,0.0,256.726726727,0.0
130.162162162,0.0,201.693693694,0.0,803.918918919,0.0,257.225225225,0.0
130.414414414,0.0,202.069069069,0.0,805.126126126,0.0,257.723723724,0.0
130.666666667,0.0,202.444444444,0.0,806.333333333,0.0,258.222222222,0.0
130.918918919,0.0,202.81981982,0.0,807.540540541,0.0,258.720720721,0.0
131.171171171,0.0,203.195195195,0.0,808.747747748,0.0,259.219219219,0.0
131.423423423,0.0,203.570570571,0.0,809.954954955,0.0,259.717717718,0.0
131.675675676,0.0,203.945945946,0.0,811.162162162,0.0,260.216216216,0.0
131.927927928,0.0,204.321321321,0.0,812.369369369,0.0,260.714714715,0.0
132.18018018,0.0,204.696696697,0.0,813.576576577,0.0,261.213213213,0.0
132.432432432,0.0,205.072072072,0.0,814.783783784,0.0,261.711711712,0.0
132.684684685,0.0,205.447447447,0.0,815.990990991,0.0,262.21021021,0.0
132.936936937,0.0,205.822822823,0.0,817.198198198,0.0,262.708708709,0.0
133.189189189,0.0,206.198198198,0.0,818.405405405,0.0,263.207207207,0.0
133.441441441,0.0,206.573573574,0.0,819.612612613,0.0,263.705705706,0.0
133.693693694,0.0,206.948948949,0.0,820.81981982,0.0,264.204204204,0.0
133.945945946,0.0,207.324324324,0.0,822.027027027,0.0,264.702702703,0.0
134.198198198,0.0,207.6996997,0.0,823.234234234,0.0,265.201201201,0.0
134.45045045,0.0,208.075075075,0.0,824.441441441,0.0,265.6996997,0.0
134.702702703,0.0,208.45045045,0.0,825.648648649,0.0,266.198198198,0.0
134.954954955,0.0,208.825825826,0.0,826.855855856,0.0,266.696696697,0.0
135.207207207,0.0,209.201201201,0.0,828.063063063,0.0,267.195195195,0.0
135.459459459,0.0,209.576576577,0.0,829.27027027,0.0,267.693693694,0.0
135.711711712,0.0,209.951951952,0.0,830.477477477,0.0,268.192192192,0.0
135.963963964,0.0,210.327327327,0.0,831.684684685,0.0,268.690690691,0.0
136.216216216,0.0,210.702702703,0.0,832.891891892,0.0,269.189189189,0.0
136.468468468,0.0,211.078078078,0.0,834.099099099,0.0,269.687687688,0.0
136.720720721,0.0,211.453453453,0.0,835.306306306,0.0,270.186186186,0.0
136.972972973,0.0,211.828828829,0.0,836.513513514,0.0,270.684684685,0.0
137.225225225,0.0,212.204204204,0.0,837.720720721,0.0,271.183183183,0.0
137.477477477,0.0,212.57957958,0.0,838.927927928,0.0,271.681681682,0.0
137.72972973,0.0,212.954954955,0.0,840.135135135,0.0,272.18018018,0.0
137.981981982,0.0,213.33033033,0.0,841.342342342,0.0,272.678678679,0.0
138.234234234,0.0,213.705705706,0.0,842.54954955,0.0,273.177177177,0.0
138.486486486,0.0,214.081081081,0.0,843.756756757,0.0,273.675675676,0.0
138.738738739,0.0,214.456456456,0.0,844.963963964,0.0,274.174174174,0.0
138.990990991,0.0,214.831831832,0.0,846.171171171,0.0,274.672672673,0.0
139.243243243,0.0,215.207207207,0.0,847.378378378,0.0,275.171171171,0.0
139.495495495,0.0,215.582582583,0.0,848.585585586,0.0,275.66966967,0.0
139.747747748,0.0,215.957957958,0.0,849.792792793,0.0,276.168168168,0.0
140.0,0.0,216.333333333,0.0,851.0,0.0,276.666666667,0.0
140.252252252,0.0,216.708708709,0.0,852.207207207,0.0,277.165165165,0.0
140.504504505,0.0,217.084084084,0.0,853.414414414,0.0,277.663663664,0.0
140.756756757,0.0,217.459459459,0.0,854.621621622,0.0,278.162162162,0.0
141.009009009,0.0,217.834834835,0.0,855.828828829,0.0,278.660660661,0.0
141.261261261,0.0,218.21021021,0.0,857.036036036,0.0,279.159159159,0.0
141.513513514,0.0,218.585585586,0.0,858.243243243,0.0,279.657657658,0.0
141.765765766,0.0,218.960960961,0.0,859.45045045,0.0,280.156156156,0.0
142.018018018,0.0,219.336336336,0.0,860.657657658,0.0,280.654654655,0.0
142.27027027,0.0,219.711711712,0.0,861.864864865,0.0,281.153153153,0.0
142.522522523,0.0,220.087087087,0.0,863.072072072,0.0,281.651651652,0.0
142.774774775,0.0,220.462462462,0.0,864.279279279,0.0,282.15015015,0.0
143.027027027,0.0,220.837837838,0.0,865.486486486,0.0,282.648648649,0.0
143.279279279,0.0,221.213213213,0.0,866.693693694,0.0,283.147147147,0.0
143.531531532,0.0,221.588588589,0.0,867.900900901,0.0,283.645645646,0.0
143.783783784,0.0,221.963963964,0.0,869.108108108,0.0,284.144144144,0.0
144.036036036,0.0,222.339339339,0.0,870.315315315,0.0,284.642642643,0.0
144.288288288,0.0,222.714714715,0.0,871.522522523,0.0,285.141141141,0.0
144.540540541,0.0,223.09009009,0.0,872.72972973,0.0,285.63963964,0.0
144.792792793,0.0,223.465465465,0.0,873.936936937,0.0,286.138138138,0.0
145.045045045,0.0,223.840840841,0.0,875.144144144,0.0,286.636636637,0.0
145.297297297,0.0,224.216216216,0.0,876.351351351,0.0,287.135135135,0.0
145.54954955,0.0,224.591591592,0.0,877.558558559,0.0,287.633633634,0.0
145.801801802,0.0,224.966966967,0.0,878.765765766,0.0,288.132132132,0.0
146.054054054,0.0,225.342342342,0.0,879.972972973,0.0,288.630630631,0.0
146.306306306,0.0,225.717717718,0.0,881.18018018,0.0,289.129129129,0.0
146.558558559,0.0,226.093093093,0.0,882.387387387,0.0,289.627627628,0.0
146.810810811,0.0,226.468468468,0.0,883.594594595,0.0,290.126126126,0.0
147.063063063,0.0,226.843843844,0.0,884.801801802,0.0,290.624624625,0.0
147.315315315,0.0,227.219219219,0.0,886.009009009,0.0,291.123123123,0.0
147.567567568,0.0,227.594594595,0.0,887.216216216,0.0,291.621621622,0.0
147.81981982,0.0,227.96996997,0.0,888.423423423,0.0,292.12012012,0.0
148.072072072,0.0,228.345345345,0.0,889.630630631,0.0,292.618618619,0.0
148.324324324,0.0,228.720720721,0.0,890.837837838,0.0,293.117117117,0.0
148.576576577,0.0,229.096096096,0.0,892.045045045,0.0,293.615615616,0.0
148.828828829,0.0,229.471471471,0.0,893.252252252,0.0,294.114114114,0.0
149.081081081,0.0,229.846846847,0.0,894.459459459,0.0,294.612612613,0.0
149.333333333,0.0,230.222222222,0.0,895.666666667,0.0,295.111111111,0.0
149.585585586,0.0,230.597597598,0.0,896.873873874,0.0,295.60960961,0.0
149.837837838,0.0,230.972972973,0.0,898.081081081,0.0,296.108108108,0.0
150.09009009,0.0,231.348348348,0.0,899.288288288,0.0,296.606606607,0.0
150.342342342,0.0,231.723723724,0.0,900.495495495,0.0,297.105105105,0.0
150.594594595,0.0,232.099099099,0.0,901.702702703,0.0,297.603603604,0.0
150.846846847,0.0,232.474474474,0.0,902.90990991,0.0,298.102102102,0.0
151.099099099,0.0,232.84984985,0.0,904.117117117,0.0,298.600600601,0.0
151.351351351,0.0,233.225225225,0.0,905.324324324,0.0,299.099099099,0.0
151.603603604,0.0,233.600600601,0.0,906.531531532,0.0,299.597597598,0.0
151.855855856,0.0,233.975975976,0.0,907.738738739,0.0,300.096096096,0.0
152.108108108,0.0,234.351351351,0.0,908.945945946,0.0,300.594594595,0.0
152.36036036,0.0,234.726726727,0.0,910.153153153,0.0,301.093093093,0.0
152.612612613,0.0,235.102102102,0.0,911.36036036,0.0,301.591591592,0.0
152.864864865,0.0,235.477477477,0.0,912.567567568,0.0,302.09009009,0.0
153.117117117,0.0,235.852852853,0.0,913.774774775,0.0,302.588588589,0.0
153.369369369,0.0,236.228228228,0.0,914.981981982,0.0,303.087087087,0.0
153.621621622,0.0,236.603603604,0.0,916.189189189,0.0,303.585585586,0.0
153.873873874,0.0,236.978978979,0.0,917.396396396,0.0,304.084084084,0.0
154.126126126,0.0,237.354354354,0.0,918.603603604,0.0,304.582582583,0.0
154.378378378,0.0,237.72972973,0.0,919.810810811,0.0,305.081081081,0.0
154.630630631,0.0,238.105105105,0.0,921.018018018,0.0,305.57957958,0.0
154.882882883,0.0,238.48048048,0.0,922.225225225,0.0,306.078078078,0.0
155.135135135,0.0,238.855855856,0.0,923.432432432,0.0,306.576576577,0.0
155.387387387,0.0,239.231231231,0.0,924.63963964,0.0,307.075075075,0.0
155.63963964,0.0,239.606606607,0.0,925.846846847,0.0,307.573573574,0.0
155.891891892,0.0,239.981981982,0.0,927.054054054,0.0,308.072072072,0.0
156.144144144,0.0,240.357357357,0.0,928.261261261,0.0,308.570570571,0.0
156.396396396,0.0,240.732732733,0.0,929.468468468,0.0,309.069069069,0.0
156.648648649,0.0,241.108108108,0.0,930.675675676,0.0,309.567567568,0.0
156.900900901,0.0,241.483483483,0.0,931.882882883,0.0,310.066066066,0.0
157.153153153,0.0,241.858858859,0.0,933.09009009,0.0,310.564564565,0.0
157.405405405,0.0,242.234234234,0.0,934.297297297,0.0,311.063063063,0.0
157.657657658,0.0,242.60960961,0.0,935.504504505,0.0,311.561561562,0.0
157.90990991,0.0,242.984984985,0.0,936.711711712,0.0,312.06006006,0.0
158.162162162,0.0,243.36036036,0.0,937.918918919,0.0,312.558558559,0.0
158.414414414,0.0,243.735735736,0.0,939.126126126,0.0,313.057057057,0.0
158.666666667,0.0,244.111111111,0.0,940.333333333,0.0,313.555555556,0.0
158.918918919,0.0,244.486486486,0.0,941.540540541,0.0,314.054054054,0.0
159.171171171,0.0,244.861861862,0.0,942.747747748,0.0,314.552552553,0.0
159.423423423,0.0,245.237237237,0.0,943.954954955,0.0,315.051051051,0.0
159.675675676,0.0,245.612612613,0.0,945.162162162,0.0,315.54954955,0.0
159.927927928,0.0,245.987987988,0.0,946.369369369,0.0,316.048048048,0.0
160.18018018,0.0,246.363363363,0.0,947.576576577,0.0,316.546546547,0.0
160.432432432,0.0,246.738738739,0.0,948.783783784,0.0,317.045045045,0.0
160.684684685,0.0,247.114114114,0.0,949.990990991,0.0,317.543543544,0.0
160.936936937,0.0,247.489489489,0.0,951.198198198,0.0,318.042042042,0.0
161.189189189,0.0,247.864864865,0.0,952.405405405,0.0,318.540540541,0.0
161.441441441,0.0,248.24024024,0.0,953.612612613,0.0,319.039039039,0.0
161.693693694,0.0,248.615615616,0.0,954.81981982,0.0,319.537537538,0.0
161.945945946,0.0,248.990990991,0.0,956.027027027,0.0,320.036036036,0.0
162.198198198,0.0,249.366366366,0.0,957.234234234,0.0,320.534534535,0.0
162.45045045,0.0,249.741741742,0.0,958.441441441,0.0,321.033033033,0.0
162.702702703,0.0,250.117117117,0.0,959.648648649,0.0,321.531531532,0.0
162.954954955,0.0,250.492492492,0.0,960.855855856,0.0,322.03003003,0.0
163.207207207,0.0,250.867867868,0.0,962.063063063,0.0,322.528528529,0.0
163.459459459,0.0,251.243243243,0.0,963.27027027,0.0,323.027027027,0.0
163.711711712,0.0,251.618618619,0.0,964.477477477,0.0,323.525525526,0.0
163.963963964,0.0,251.993993994,0.0,965.684684685,0.0,324.024024024,0.0
164.216216216,0.0,252.369369369,0.0,966.891891892,0.0,324.522522523,0.0
164.468468468,0.0,252.744744745,0.0,968.099099099,0.0,325.021021021,0.0
164.720720721,0.0,253.12012012,0.0,969.306306306,0.0,325.51951952,0.0
164.972972973,0.0,253.495495495,0.0,970.513513514,0.0,326.018018018,0.0
165.225225225,0.0,253.870870871,0.0,971.720720721,0.0,326.516516517,0.0
165.477477477,0.0,254.246246246,0.0,972.927927928,0.0,327.015015015,0.0
165.72972973,0.0,254.621621622,0.0,974.135135135,0.0,327.513513514,0.0
165.981981982,0.0,254.996996997,0.0,975.342342342,0.0,328.012012012,0.0
166.234234234,0.0,255.372372372,0.0,976.54954955,0.0,328.510510511,0.0
166.486486486,0.0,255.747747748,0.0,977.756756757,0.0,329.009009009,0.0
166.738738739,0.0,256.123123123,0.0,978.963963964,0.0,329.507507508,0.0
166.990990991,0.0,256.498498498,0.0,980.171171171,0.0,330.006006006,0.0
167.243243243,0.0,256.873873874,0.0,981.378378378,0.0,330.504504505,0.0
167.495495495,0.0,257.249249249,0.0,982.585585586,0.0,331.003003003,0.0
167.747747748,0.0,257.624624625,0.0,983.792792793,0.0,331.501501502,0.0
168.0,0.0,258.0,0.0,985.0,0.0,332.0,0.0


==> data/hypothesis_test/model_info.csv <==
name,num_of_nodes,max_dimension,torus_dimension,torus_size,parameter_alpha,parameter_beta,parameter_gamma,network_size,torus_size_in_1_dimension
computer_science,430125,2,1,430622.3476445255,0.5,1.342655055992235,0.7165836768829036,,
engineering,77691,2,1,,0.5,3.537768020431725,0.5038129200979629,77686.0,77686.0
mathematics,0,2,1,,0.5,2.022379718004113,0.5587561417887912,198601.0,0.5
statistics,0,2,1,,0.5,2.521031707002648,0.5092963029184427,44380.0,0.5


==> data/hypothesis_test/num_of_triangles_stable/linear_histograms.csv <==
computer_science_bin_left_limit,computer_science_value,engineering_bin_left_limit,engineering_value,mathematics_bin_left_limit,mathematics_value,statistics_bin_left_limit,statistics_value
16854884.0,1.2765966862002429e-07,1788763.0,9.999078346579527e-07,1937489.0,1.607782896694709e-06,525302.0,7.656439490206407e-06
17403216.9289249,6.20061247582975e-07,1818765.7652151184,3.333026115526483e-06,1962367.98091355,5.225294414257755e-06,537056.8111122829,8.507154989118146e-06
17951549.8578498,3.4650481482578256e-07,1848768.530430237,4.332933950184462e-06,1987246.9618271005,9.244751655994576e-06,548811.622224566,2.126788747279557e-05
18499882.78677469,2.735564327571949e-07,1878771.2956453557,8.665867900368856e-06,2012125.9427406504,1.0048643104341931e-05,560566.4333368489,1.871574097605992e-05
19048215.715699594,2.5531933724004857e-07,1908774.060860474,5.666144396395066e-06,2037004.9236542007,5.627240138431481e-06,572321.2444491319,9.357870488030052e-06
19596548.64462449,1.8237095517146325e-08,1938776.8260755923,5.332841784842373e-06,2061883.9045677509,4.421402965910408e-06,584076.0555614148,9.357870488030052e-06
20144881.573549397,,1968779.5912907112,,2086762.8854813008,8.038914483473545e-07,595830.8666736977,
20144881.573549397,1.8237095517146325e-08,1968779.5912907112,2.3331182808685565e-06,2111641.866394852,1.607782896694709e-06,595830.8666736977,5.104292993470888e-06
20693214.502474293,5.471128655143936e-08,1998782.3565058296,1.3332104462105931e-06,2136520.847308401,0.0,607585.6777859807,2.5521464967354687e-06
21241547.43139919,3.6474191034292656e-08,2028785.1217209485,3.3330261155265093e-07,2161399.828221952,4.019457241736773e-07,619340.4888982637,1.7014309978236292e-06
21789880.36032409,1.8237095517146325e-08,2058787.886936067,6.666052231053019e-07,2186278.8091355017,4.019457241736773e-07,631095.3000105467,0.0
22338213.289248988,0.0,2088790.652151185,0.0,2211157.790049052,0.0,795662.6555825081,8.507154989118146e-07
23983212.076023683,1.8237095517146325e-08,2418821.0695174886,3.3330261155264574e-07,2260915.7518761526,4.019457241736773e-07,807417.4666947911,0.0
24531545.004948583,0.0,2448823.8347326075,0.0,2285794.7327897027,0.0,,
25079877.93387348,3.6474191034292656e-08,,,2683858.4274065057,4.019457241736773e-07,,
25628210.86279838,0.0,,,2708737.408320056,0.0,,


==> data/hypothesis_test/num_of_triangles_stable/theoretical_pdf.csv <==
computer_science_value,computer_science_pdf,engineering_value,engineering_pdf,mathematics_value,mathematics_pdf,statistics_value,statistics_pdf
0,0,0,0,0,0,0,0
8295250,0,1137800,0,1178992,0,243242,0
8320954.60660661,0,1139754.84384384,0,1181269.76876877,0,244089.027027027,0
8346659.21321321,0,1141709.68768769,0,1183547.53753754,0,244936.054054054,0
8372363.81981982,0,1143664.53153153,0,1185825.30630631,0,245783.081081081,0
8398068.42642643,0,1145619.37537538,0,1188103.07507508,0,246630.108108108,0
8423773.03303304,0,1147574.21921922,0,1190380.84384384,0,247477.135135135,0
8449477.63963964,0,1149529.06306306,0,1192658.61261261,0,248324.162162162,0
8475182.24624625,0,1151483.90690691,0,1194936.38138138,0,249171.189189189,0
8500886.85285285,0,1153438.75075075,0,1197214.15015015,0,250018.216216216,0
8526591.45945946,0,1155393.5945946,0,1199491.91891892,0,250865.243243243,0
8552296.06606607,0,1157348.43843844,0,1201769.68768769,0,251712.27027027,0
8578000.67267267,0,1159303.28228228,0,1204047.45645646,0,252559.297297297,0
8603705.27927928,0,1161258.12612613,0,1206325.22522523,0,253406.324324324,0
8629409.88588588,0,1163212.96996997,0,1208602.99399399,0,254253.351351351,0
8655114.49249249,0,1165167.81381381,0,1210880.76276276,0,255100.378378378,0
8680819.0990991,0,1167122.65765766,0,1213158.53153153,0,255947.405405405,0
8706523.70570571,0,1169077.5015015,0,1215436.3003003,0,256794.432432432,0
8732228.31231231,0,1171032.34534535,0,1217714.06906907,0,257641.459459459,0
8757932.91891892,0,1172987.18918919,0,1219991.83783784,0,258488.486486486,0
8783637.52552553,0,1174942.03303303,0,1222269.60660661,0,259335.513513514,0
8809342.13213213,0,1176896.87687688,0,1224547.37537537,0,260182.540540541,0
8835046.73873874,0,1178851.72072072,0,1226825.14414414,0,261029.567567568,0
8860751.34534534,0,1180806.56456456,0,1229102.91291291,0,261876.594594595,0
8886455.95195195,0,1182761.40840841,0,1231380.68168168,0,262723.621621622,0
8912160.55855856,0,1184716.25225225,0,1233658.45045045,0,263570.648648649,0
8937865.16516517,0,1186671.0960961,0,1235936.21921922,0,264417.675675676,0
8963569.77177177,0,1188625.93993994,0,1238213.98798799,0,265264.702702703,0
8989274.37837838,0,1190580.78378378,0,1240491.75675676,0,266111.72972973,0
9014978.98498499,0,1192535.62762763,0,1242769.52552552,0,266958.756756757,0
9040683.59159159,0,1194490.47147147,0,1245047.29429429,0,267805.783783784,0
9066388.1981982,0,1196445.31531532,0,1247325.06306306,0,268652.810810811,0
9092092.80480481,0,1198400.15915916,0,1249602.83183183,0,269499.837837838,0
9117797.41141141,0,1200355.003003,0,1251880.6006006,0,270346.864864865,0
9143502.01801802,0,1202309.84684685,0,1254158.36936937,0,271193.891891892,0
9169206.62462463,0,1204264.69069069,0,1256436.13813814,0,272040.918918919,0
9194911.23123123,0,1206219.53453453,0,1258713.90690691,0,272887.945945946,0
9220615.83783784,0,1208174.37837838,0,1260991.67567568,0,273734.972972973,0
9246320.44444445,0,1210129.22222222,0,1263269.44444444,0,274582,0
9272025.05105105,0,1212084.06606607,0,1265547.21321321,0,275429.027027027,0
9297729.65765766,0,1214038.90990991,0,1267824.98198198,0,276276.054054054,0
9323434.26426426,0,1215993.75375375,0,1270102.75075075,0,277123.081081081,0
9349138.87087087,0,1217948.5975976,0,1272380.51951952,0,277970.108108108,0
9374843.47747748,0,1219903.44144144,0,1274658.28828829,0,278817.135135135,0
9400548.08408408,0,1221858.28528529,0,1276936.05705706,0,279664.162162162,0
9426252.69069069,0,1223813.12912913,0,1279213.82582583,0,280511.189189189,0
9451957.29729729,0,1225767.97297297,0,1281491.5945946,0,281358.216216216,0
9477661.9039039,0,1227722.81681682,0,1283769.36336336,0,282205.243243243,0
9503366.51051051,0,1229677.66066066,0,1286047.13213213,0,283052.27027027,0
9529071.11711712,0,1231632.50450451,0,1288324.9009009,0,283899.297297297,0
9554775.72372372,0,1233587.34834835,0,1290602.66966967,0,284746.324324324,0
9580480.33033033,0,1235542.19219219,0,1292880.43843844,0,285593.351351351,0
9606184.93693694,0,1237497.03603604,0,1295158.20720721,0,286440.378378378,0
9631889.54354354,0,1239451.87987988,0,1297435.97597598,0,287287.405405405,0
9657594.15015015,0,1241406.72372372,0,1299713.74474475,0,288134.432432432,0
9683298.75675676,0,1243361.56756757,0,1301991.51351351,0,288981.459459459,0
9709003.36336337,0,1245316.41141141,0,1304269.28228228,0,289828.486486487,0
9734707.96996997,0,1247271.25525526,0,1306547.05105105,0,290675.513513513,0
9760412.57657658,0,1249226.0990991,0,1308824.81981982,0,291522.540540541,0
9786117.18318318,0,1251180.94294294,0,1311102.58858859,0,292369.567567568,0
9811821.78978979,0,1253135.78678679,0,1313380.35735736,0,293216.594594595,0
9837526.3963964,0,1255090.63063063,0,1315658.12612613,0,294063.621621622,0
9863231.003003,0,1257045.47447448,0,1317935.8948949,0,294910.648648649,0
9888935.60960961,0,1259000.31831832,0,1320213.66366366,0,295757.675675676,0
9914640.21621622,0,1260955.16216216,0,1322491.43243243,0,296604.702702703,0
9940344.82282282,0,1262910.00600601,0,1324769.2012012,0,297451.72972973,0
9966049.42942943,0,1264864.84984985,0,1327046.96996997,0,298298.756756757,0
9991754.03603604,0,1266819.69369369,0,1329324.73873874,0,299145.783783784,0
10017458.6426426,0,1268774.53753754,0,1331602.50750751,0,299992.810810811,0
10043163.2492493,0,1270729.38138138,0,1333880.27627628,0,300839.837837838,0
10068867.8558559,0,1272684.22522523,0,1336158.04504505,0,301686.864864865,0
10094572.4624625,0,1274639.06906907,0,1338435.81381381,0,302533.891891892,0
10120277.0690691,0,1276593.91291291,0,1340713.58258258,0,303380.918918919,0
10145981.6756757,0,1278548.75675676,0,1342991.35135135,0,304227.945945946,0
10171686.2822823,0,1280503.6006006,0,1345269.12012012,0,305074.972972973,0
10197390.8888889,0,1282458.44444444,0,1347546.88888889,0,305922,0
10223095.4954955,0,1284413.28828829,0,1349824.65765766,0,306769.027027027,0
10248800.1021021,0,1286368.13213213,0,1352102.42642643,0,307616.054054054,0
10274504.7087087,0,1288322.97597598,0,1354380.1951952,0,308463.081081081,0
10300209.3153153,0,1290277.81981982,0,1356657.96396396,0,309310.108108108,0
10325913.9219219,0,1292232.66366366,0,1358935.73273273,0,310157.135135135,0
10351618.5285285,0,1294187.50750751,0,1361213.5015015,0,311004.162162162,0
10377323.1351351,0,1296142.35135135,0,1363491.27027027,0,311851.189189189,0
10403027.7417417,0,1298097.1951952,0,1365769.03903904,0,312698.216216216,0
10428732.3483483,0,1300052.03903904,0,1368046.80780781,0,313545.243243243,0
10454436.954955,0,1302006.88288288,0,1370324.57657658,0,314392.27027027,0
10480141.5615616,0,1303961.72672673,0,1372602.34534535,0,315239.297297297,0
10505846.1681682,0,1305916.57057057,0,1374880.11411411,0,316086.324324324,0
10531550.7747748,0,1307871.41441441,0,1377157.88288288,0,316933.351351351,0
10557255.3813814,0,1309826.25825826,0,1379435.65165165,0,317780.378378378,0
10582959.987988,0,1311781.1021021,0,1381713.42042042,0,318627.405405405,0
10608664.5945946,0,1313735.94594595,0,1383991.18918919,0,319474.432432432,0
10634369.2012012,0,1315690.78978979,0,1386268.95795796,0,320321.459459459,0
10660073.8078078,0,1317645.63363363,0,1388546.72672673,0,321168.486486487,0
10685778.4144144,0,1319600.47747748,0,1390824.4954955,0,322015.513513513,0
10711483.021021,0,1321555.32132132,0,1393102.26426426,0,322862.540540541,0
10737187.6276276,0,1323510.16516517,0,1395380.03303303,0,323709.567567568,0
10762892.2342342,0,1325465.00900901,0,1397657.8018018,0,324556.594594595,0
10788596.8408408,0,1327419.85285285,0,1399935.57057057,0,325403.621621622,0
10814301.4474474,0,1329374.6966967,0,1402213.33933934,0,326250.648648649,0
10840006.0540541,0,1331329.54054054,0,1404491.10810811,0,327097.675675676,0
10865710.6606607,0,1333284.38438438,0,1406768.87687688,0,327944.702702703,0
10891415.2672673,0,1335239.22822823,0,1409046.64564565,0,328791.72972973,0
10917119.8738739,0,1337194.07207207,0,1411324.41441441,0,329638.756756757,0
10942824.4804805,0,1339148.91591592,0,1413602.18318318,0,330485.783783784,0
10968529.0870871,0,1341103.75975976,0,1415879.95195195,0,331332.810810811,0
10994233.6936937,0,1343058.6036036,0,1418157.72072072,0,332179.837837838,0
11019938.3003003,0,1345013.44744745,0,1420435.48948949,0,333026.864864865,0
11045642.9069069,0,1346968.29129129,0,1422713.25825826,0,333873.891891892,0
11071347.5135135,0,1348923.13513514,0,1424991.02702703,0,334720.918918919,0
11097052.1201201,0,1350877.97897898,0,1427268.7957958,0,335567.945945946,0
11122756.7267267,0,1352832.82282282,0,1429546.56456456,0,336414.972972973,0
11148461.3333333,0,1354787.66666667,0,1431824.33333333,0,337262,0
11174165.9399399,0,1356742.51051051,0,1434102.1021021,0,338109.027027027,0
11199870.5465465,0,1358697.35435435,0,1436379.87087087,0,338956.054054054,0
11225575.1531532,0,1360652.1981982,0,1438657.63963964,0,339803.081081081,0
11251279.7597598,0,1362607.04204204,0,1440935.40840841,0,340650.108108108,0
11276984.3663664,0,1364561.88588589,0,1443213.17717718,0,341497.135135135,0
11302688.972973,0,1366516.72972973,0,1445490.94594595,0,342344.162162162,0
11328393.5795796,0,1368471.57357357,0,1447768.71471472,0,343191.189189189,0
11354098.1861862,0,1370426.41741742,0,1450046.48348348,0,344038.216216216,0
11379802.7927928,0,1372381.26126126,0,1452324.25225225,0,344885.243243243,0
11405507.3993994,0,1374336.10510511,0,1454602.02102102,0,345732.27027027,0
11431212.006006,0,1376290.94894895,0,1456879.78978979,0,346579.297297297,0
11456916.6126126,0,1378245.79279279,0,1459157.55855856,0,347426.324324324,0
11482621.2192192,0,1380200.63663664,0,1461435.32732733,0,348273.351351351,0
11508325.8258258,0,1382155.48048048,0,1463713.0960961,0,349120.378378378,0
11534030.4324324,0,1384110.32432432,0,1465990.86486487,0,349967.405405405,0
11559735.039039,0,1386065.16816817,0,1468268.63363363,0,350814.432432432,0
11585439.6456456,0,1388020.01201201,0,1470546.4024024,0,351661.459459459,0
11611144.2522523,0,1389974.85585586,0,1472824.17117117,0,352508.486486487,0
11636848.8588589,0,1391929.6996997,0,1475101.93993994,0,353355.513513513,0
11662553.4654655,0,1393884.54354354,0,1477379.70870871,0,354202.540540541,0
11688258.0720721,0,1395839.38738739,0,1479657.47747748,0,355049.567567568,0
11713962.6786787,0,1397794.23123123,0,1481935.24624625,0,355896.594594595,0
11739667.2852853,0,1399749.07507508,0,1484213.01501502,0,356743.621621622,0
11765371.8918919,0,1401703.91891892,0,1486490.78378378,0,357590.648648649,0
11791076.4984985,0,1403658.76276276,0,1488768.55255255,0,358437.675675676,0
11816781.1051051,0,1405613.60660661,0,1491046.32132132,0,359284.702702703,0
11842485.7117117,0,1407568.45045045,0,1493324.09009009,0,360131.72972973,0
11868190.3183183,0,1409523.29429429,0,1495601.85885886,0,360978.756756757,0
11893894.9249249,0,1411478.13813814,0,1497879.62762763,0,361825.783783784,0
11919599.5315315,0,1413432.98198198,0,1500157.3963964,0,362672.810810811,0
11945304.1381381,0,1415387.82582583,0,1502435.16516517,0,363519.837837838,0
11971008.7447447,0,1417342.66966967,0,1504712.93393393,0,364366.864864865,0
11996713.3513514,0,1419297.51351351,0,1506990.7027027,0,365213.891891892,0
12022417.957958,0,1421252.35735736,0,1509268.47147147,0,366060.918918919,0
12048122.5645646,0,1423207.2012012,0,1511546.24024024,0,366907.945945946,0
12073827.1711712,0,1425162.04504505,0,1513824.00900901,0,367754.972972973,0
12099531.7777778,0,1427116.88888889,0,1516101.77777778,0,368602,0
12125236.3843844,0,1429071.73273273,0,1518379.54654655,0,369449.027027027,0
12150940.990991,0,1431026.57657658,0,1520657.31531532,0,370296.054054054,0
12176645.5975976,0,1432981.42042042,0,1522935.08408408,0,371143.081081081,0
12202350.2042042,0,1434936.26426426,0,1525212.85285285,0,371990.108108108,0
12228054.8108108,0,1436891.10810811,0,1527490.62162162,0,372837.135135135,0
12253759.4174174,0,1438845.95195195,0,1529768.39039039,0,373684.162162162,0
12279464.024024,0,1440800.7957958,0,1532046.15915916,0,374531.189189189,0
12305168.6306306,0,1442755.63963964,0,1534323.92792793,0,375378.216216216,0
12330873.2372372,0,1444710.48348348,0,1536601.6966967,0,376225.243243243,0
12356577.8438438,0,1446665.32732733,0,1538879.46546547,0,377072.27027027,0
12382282.4504505,0,1448620.17117117,0,1541157.23423423,0,377919.297297297,0
12407987.0570571,0,1450575.01501502,0,1543435.003003,0,378766.324324324,0
12433691.6636637,0,1452529.85885886,0,1545712.77177177,0,379613.351351351,0
12459396.2702703,0,1454484.7027027,0,1547990.54054054,0,380460.378378378,0
12485100.8768769,0,1456439.54654655,0,1550268.30930931,0,381307.405405405,0
12510805.4834835,0,1458394.39039039,0,1552546.07807808,0,382154.432432432,0
12536510.0900901,0,1460349.23423423,0,1554823.84684685,0,383001.459459459,0
12562214.6966967,0,1462304.07807808,0,1557101.61561562,0,383848.486486487,0
12587919.3033033,0,1464258.92192192,0,1559379.38438438,0,384695.513513513,0
12613623.9099099,0,1466213.76576577,0,1561657.15315315,0,385542.540540541,0
12639328.5165165,0,1468168.60960961,0,1563934.92192192,0,386389.567567568,0
12665033.1231231,0,1470123.45345345,0,1566212.69069069,0,387236.594594595,0
12690737.7297297,0,1472078.2972973,0,1568490.45945946,0,388083.621621622,0
12716442.3363363,0,1474033.14114114,0,1570768.22822823,0,388930.648648649,0
12742146.9429429,0,1475987.98498499,0,1573045.996997,0,389777.675675676,0
12767851.5495496,0,1477942.82882883,0,1575323.76576577,0,390624.702702703,0
12793556.1561562,0,1479897.67267267,0,1577601.53453453,0,391471.72972973,0
12819260.7627628,0,1481852.51651652,0,1579879.3033033,0,392318.756756757,0
12844965.3693694,0,1483807.36036036,0,1582157.07207207,0,393165.783783784,0
12870669.975976,0,1485762.2042042,0,1584434.84084084,0,394012.810810811,0
12896374.5825826,0,1487717.04804805,0,1586712.60960961,0,394859.837837838,0
12922079.1891892,0,1489671.89189189,0,1588990.37837838,0,395706.864864865,0
12947783.7957958,0,1491626.73573574,0,1591268.14714715,0,396553.891891892,0
12973488.4024024,0,1493581.57957958,0,1593545.91591592,0,397400.918918919,0
12999193.009009,0,1495536.42342342,0,1595823.68468469,0,398247.945945946,0
13024897.6156156,0,1497491.26726727,0,1598101.45345345,0,399094.972972973,0
13050602.2222222,0,1499446.11111111,0,1600379.22222222,0,399942,0
13076306.8288288,0,1501400.95495496,0,1602656.99099099,0,400789.027027027,0
13102011.4354354,0,1503355.7987988,0,1604934.75975976,0,401636.054054054,0
13127716.042042,0,1505310.64264264,0,1607212.52852853,0,402483.081081081,0
13153420.6486486,0,1507265.48648649,0,1609490.2972973,0,403330.108108108,0
13179125.2552553,0,1509220.33033033,0,1611768.06606607,0,404177.135135135,0
13204829.8618619,0,1511175.17417417,0,1614045.83483484,0,405024.162162162,0
13230534.4684685,0,1513130.01801802,0,1616323.6036036,0,405871.189189189,0
13256239.0750751,0,1515084.86186186,0,1618601.37237237,0,406718.216216216,0
13281943.6816817,0,1517039.70570571,0,1620879.14114114,0,407565.243243243,0
13307648.2882883,0,1518994.54954955,0,1623156.90990991,0,408412.27027027,0
13333352.8948949,0,1520949.39339339,0,1625434.67867868,0,409259.297297297,0
13359057.5015015,0,1522904.23723724,0,1627712.44744745,0,410106.324324324,0
13384762.1081081,0,1524859.08108108,0,1629990.21621622,0,410953.351351351,0
13410466.7147147,0,1526813.92492493,0,1632267.98498499,0,411800.378378378,0
13436171.3213213,0,1528768.76876877,0,1634545.75375375,0,412647.405405405,0
13461875.9279279,0,1530723.61261261,0,1636823.52252252,0,413494.432432432,0
13487580.5345345,0,1532678.45645646,0,1639101.29129129,0,414341.459459459,0
13513285.1411411,0,1534633.3003003,0,1641379.06006006,0,415188.486486487,0
13538989.7477477,0,1536588.14414414,0,1643656.82882883,0,416035.513513513,0
13564694.3543544,0,1538542.98798799,0,1645934.5975976,0,416882.540540541,0
13590398.960961,0,1540497.83183183,0,1648212.36636637,0,417729.567567568,0
13616103.5675676,0,1542452.67567568,0,1650490.13513513,0,418576.594594595,0
13641808.1741742,0,1544407.51951952,0,1652767.9039039,0,419423.621621622,0
13667512.7807808,0,1546362.36336336,0,1655045.67267267,0,420270.648648649,0
13693217.3873874,0,1548317.20720721,0,1657323.44144144,0,421117.675675676,0
13718921.993994,0,1550272.05105105,0,1659601.21021021,0,421964.702702703,0
13744626.6006006,0,1552226.8948949,0,1661878.97897898,0,422811.72972973,0
13770331.2072072,0,1554181.73873874,0,1664156.74774775,0,423658.756756757,0
13796035.8138138,0,1556136.58258258,0,1666434.51651652,0,424505.783783784,0
13821740.4204204,0,1558091.42642643,0,1668712.28528528,0,425352.810810811,0
13847445.027027,0,1560046.27027027,0,1670990.05405405,0,426199.837837838,0
13873149.6336336,0,1562001.11411411,0,1673267.82282282,0,427046.864864865,0
13898854.2402402,0,1563955.95795796,0,1675545.59159159,0,427893.891891892,0
13924558.8468468,0,1565910.8018018,0,1677823.36036036,0,428740.918918919,0
13950263.4534535,0,1567865.64564565,0,1680101.12912913,0,429587.945945946,0
13975968.0600601,0,1569820.48948949,0,1682378.8978979,0,430434.972972973,0
14001672.6666667,0,1571775.33333333,0,1684656.66666667,0,431282,0
14027377.2732733,0,1573730.17717718,0,1686934.43543544,0,432129.027027027,0
14053081.8798799,0,1575685.02102102,0,1689212.2042042,0,432976.054054054,0
14078786.4864865,0,1577639.86486487,0,1691489.97297297,0,433823.081081081,0
14104491.0930931,0,1579594.70870871,0,1693767.74174174,0,434670.108108108,0
14130195.6996997,0,1581549.55255255,0,1696045.51051051,0,435517.135135135,0
14155900.3063063,0,1583504.3963964,0,1698323.27927928,0,436364.162162162,0
14181604.9129129,0,1585459.24024024,0,1700601.04804805,0,437211.189189189,0
14207309.5195195,0,1587414.08408408,0,1702878.81681682,0,438058.216216216,0
14233014.1261261,0,1589368.92792793,0,1705156.58558559,0,438905.243243243,0
14258718.7327327,0,1591323.77177177,0,1707434.35435436,0,439752.27027027,0
14284423.3393393,0,1593278.61561562,0,1709712.12312312,0,440599.297297297,0
14310127.9459459,0,1595233.45945946,0,1711989.89189189,0,441446.324324324,0
14335832.5525526,0,1597188.3033033,0,1714267.66066066,0,442293.351351351,0
14361537.1591592,0,1599143.14714715,0,1716545.42942943,0,443140.378378378,0
14387241.7657658,0,1601097.99099099,0,1718823.1981982,0,443987.405405405,0
14412946.3723724,0,1603052.83483484,0,1721100.96696697,0,444834.432432432,0
14438650.978979,0,1605007.67867868,0,1723378.73573574,0,445681.459459459,0
14464355.5855856,0,1606962.52252252,0,1725656.50450451,0,446528.486486487,0
14490060.1921922,0,1608917.36636637,0,1727934.27327327,0,447375.513513513,0
14515764.7987988,0,1610872.21021021,0,1730212.04204204,0,448222.540540541,0
14541469.4054054,0,1612827.05405405,0,1732489.81081081,0,449069.567567568,0
14567174.012012,0,1614781.8978979,0,1734767.57957958,0,449916.594594595,0
14592878.6186186,0,1616736.74174174,0,1737045.34834835,0,450763.621621622,0
14618583.2252252,0,1618691.58558559,0,1739323.11711712,0,451610.648648649,0
14644287.8318318,0,1620646.42942943,0,1741600.88588589,0,452457.675675676,0
14669992.4384384,0,1622601.27327327,0,1743878.65465466,0,453304.702702703,0
14695697.045045,0,1624556.11711712,0,1746156.42342342,0,454151.72972973,0
14721401.6516517,0,1626510.96096096,0,1748434.19219219,0,454998.756756757,0
14747106.2582583,0,1628465.80480481,0,1750711.96096096,0,455845.783783784,0
14772810.8648649,0,1630420.64864865,0,1752989.72972973,0,456692.810810811,0
14798515.4714715,0,1632375.49249249,0,1755267.4984985,0,457539.837837838,0
14824220.0780781,0,1634330.33633634,0,1757545.26726727,0,458386.864864865,0
14849924.6846847,0,1636285.18018018,0,1759823.03603604,0,459233.891891892,0
14875629.2912913,0,1638240.02402402,0,1762100.80480481,0,460080.918918919,0
14901333.8978979,0,1640194.86786787,0,1764378.57357357,0,460927.945945946,0
14927038.5045045,0,1642149.71171171,0,1766656.34234234,0,461774.972972973,0
14952743.1111111,0,1644104.55555556,0,1768934.11111111,0,462622,0
14978447.7177177,0,1646059.3993994,0,1771211.87987988,0,463469.027027027,0
15004152.3243243,0,1648014.24324324,0,1773489.64864865,0,464316.054054054,0
15029856.9309309,0,1649969.08708709,0,1775767.41741742,0,465163.081081081,0
15055561.5375375,0,1651923.93093093,0,1778045.18618619,0,466010.108108108,0
15081266.1441441,0,1653878.77477478,0,1780322.95495496,0,466857.135135135,0
15106970.7507508,0,1655833.61861862,0,1782600.72372372,0,467704.162162162,0
15132675.3573574,0,1657788.46246246,0,1784878.49249249,0,468551.189189189,0
15158379.963964,0,1659743.30630631,0,1787156.26126126,0,469398.216216216,0.000000001
15184084.5705706,0,1661698.15015015,0,1789434.03003003,0,470245.243243243,0.000000001
15209789.1771772,0,1663652.99399399,0,1791711.7987988,0,471092.27027027,0.000000001
15235493.7837838,0,1665607.83783784,0,1793989.56756757,0,471939.297297297,0.000000001
15261198.3903904,0,1667562.68168168,0,1796267.33633634,0,472786.324324324,0.000000001
15286902.996997,0,1669517.52552553,0,1798545.10510511,0,473633.351351351,0.000000001
15312607.6036036,0,1671472.36936937,0,1800822.87387387,0,474480.378378378,0.000000002
15338312.2102102,0,1673427.21321321,0,1803100.64264264,0,475327.405405405,0.000000002
15364016.8168168,0,1675382.05705706,0.000000001,1805378.41141141,0,476174.432432432,0.000000002
15389721.4234234,0,1677336.9009009,0.000000001,1807656.18018018,0,477021.459459459,0.000000003
15415426.03003,0,1679291.74474475,0.000000001,1809933.94894895,0,477868.486486487,0.000000003
15441130.6366366,0,1681246.58858859,0.000000001,1812211.71771772,0,478715.513513513,0.000000004
15466835.2432432,0,1683201.43243243,0.000000001,1814489.48648649,0,479562.540540541,0.000000005
15492539.8498498,0,1685156.27627628,0.000000001,1816767.25525526,0,480409.567567568,0.000000005
15518244.4564565,0,1687111.12012012,0.000000001,1819045.02402402,0,481256.594594595,0.000000006
15543949.0630631,0,1689065.96396396,0.000000002,1821322.79279279,0,482103.621621622,0.000000007
15569653.6696697,0,1691020.80780781,0.000000002,1823600.56156156,0,482950.648648649,0.000000009
15595358.2762763,0,1692975.65165165,0.000000002,1825878.33033033,0,483797.675675676,0.00000001
15621062.8828829,0,1694930.4954955,0.000000002,1828156.0990991,0,484644.702702703,0.000000012
15646767.4894895,0,1696885.33933934,0.000000003,1830433.86786787,0,485491.72972973,0.000000014
15672472.0960961,0,1698840.18318318,0.000000003,1832711.63663664,0,486338.756756757,0.000000016
15698176.7027027,0,1700795.02702703,0.000000004,1834989.40540541,0,487185.783783784,0.000000019
15723881.3093093,0,1702749.87087087,0.000000004,1837267.17417417,0,488032.810810811,0.000000022
15749585.9159159,0,1704704.71471472,0.000000005,1839544.94294294,0,488879.837837838,0.000000025
15775290.5225225,0,1706659.55855856,0.000000006,1841822.71171171,0,489726.864864865,0.000000029
15800995.1291291,0,1708614.4024024,0.000000007,1844100.48048048,0,490573.891891892,0.000000034
15826699.7357357,0,1710569.24624625,0.000000008,1846378.24924925,0,491420.918918919,0.000000039
15852404.3423423,0,1712524.09009009,0.000000009,1848656.01801802,0,492267.945945946,0.000000045
15878108.948949,0,1714478.93393393,0.00000001,1850933.78678679,0,493114.972972973,0.000000051
15903813.5555556,0,1716433.77777778,0.000000011,1853211.55555556,0,493962,0.000000059
15929518.1621622,0,1718388.62162162,0.000000013,1855489.32432432,0,494809.027027027,0.000000068
15955222.7687688,0,1720343.46546547,0.000000015,1857767.09309309,0,495656.054054054,0.000000077
15980927.3753754,0,1722298.30930931,0.000000017,1860044.86186186,0,496503.081081081,0.000000088
16006631.981982,0,1724253.15315315,0.000000019,1862322.63063063,0,497350.108108108,0.000000101
16032336.5885886,0,1726207.996997,0.000000021,1864600.3993994,0.000000001,498197.135135135,0.000000115
16058041.1951952,0,1728162.84084084,0.000000024,1866878.16816817,0.000000001,499044.162162162,0.00000013
16083745.8018018,0,1730117.68468469,0.000000027,1869155.93693694,0.000000001,499891.189189189,0.000000148
16109450.4084084,0,1732072.52852853,0.000000031,1871433.70570571,0.000000001,500738.216216216,0.000000168
16135155.015015,0,1734027.37237237,0.000000035,1873711.47447448,0.000000002,501585.243243243,0.00000019
16160859.6216216,0,1735982.21621622,0.000000039,1875989.24324324,0.000000003,502432.27027027,0.000000214
16186564.2282282,0,1737937.06006006,0.000000044,1878267.01201201,0.000000004,503279.297297297,0.000000241
16212268.8348348,0,1739891.9039039,0.00000005,1880544.78078078,0.000000005,504126.324324324,0.000000271
16237973.4414414,0,1741846.74774775,0.000000056,1882822.54954955,0.000000006,504973.351351351,0.000000305
16263678.048048,0,1743801.59159159,0.000000062,1885100.31831832,0.000000008,505820.378378378,0.000000342
16289382.6546547,0,1745756.43543544,0.000000069,1887378.08708709,0.00000001,506667.405405405,0.000000383
16315087.2612613,0,1747711.27927928,0.000000078,1889655.85585586,0.000000013,507514.432432432,0.000000428
16340791.8678679,0,1749666.12312312,0.000000087,1891933.62462463,0.000000017,508361.459459459,0.000000478
16366496.4744745,0.000000001,1751620.96696697,0.000000096,1894211.39339339,0.000000022,509208.486486486,0.000000532
16392201.0810811,0.000000001,1753575.81081081,0.000000107,1896489.16216216,0.000000028,510055.513513513,0.000000592
16417905.6876877,0.000000001,1755530.65465466,0.000000119,1898766.93093093,0.000000036,510902.540540541,0.000000658
16443610.2942943,0.000000001,1757485.4984985,0.000000132,1901044.6996997,0.000000045,511749.567567568,0.000000729
16469314.9009009,0.000000002,1759440.34234234,0.000000146,1903322.46846847,0.000000056,512596.594594595,0.000000807
16495019.5075075,0.000000002,1761395.18618619,0.000000162,1905600.23723724,0.00000007,513443.621621622,0.000000892
16520724.1141141,0.000000003,1763350.03003003,0.000000179,1907878.00600601,0.000000087,514290.648648649,0.000000984
16546428.7207207,0.000000004,1765304.87387387,0.000000197,1910155.77477477,0.000000108,515137.675675676,0.000001084
16572133.3273273,0.000000004,1767259.71771772,0.000000218,1912433.54354354,0.000000132,515984.702702703,0.000001192
16597837.9339339,0.000000006,1769214.56156156,0.00000024,1914711.31231231,0.000000161,516831.72972973,0.000001308
16623542.5405405,0.000000007,1771169.40540541,0.000000263,1916989.08108108,0.000000196,517678.756756757,0.000001434
16649247.1471471,0.000000009,1773124.24924925,0.000000289,1919266.84984985,0.000000236,518525.783783784,0.000001569
16674951.7537538,0.00000001,1775079.09309309,0.000000317,1921544.61861862,0.000000284,519372.810810811,0.000001714
16700656.3603604,0.000000013,1777033.93693694,0.000000347,1923822.38738739,0.00000034,520219.837837838,0.00000187
16726360.966967,0.000000015,1778988.78078078,0.000000379,1926100.15615616,0.000000404,521066.864864865,0.000002036
16752065.5735736,0.000000018,1780943.62462463,0.000000414,1928377.92492492,0.000000478,521913.891891892,0.000002213
16777770.1801802,0.000000022,1782898.46846847,0.000000451,1930655.69369369,0.000000563,522760.918918919,0.000002402
16803474.7867868,0.000000026,1784853.31231231,0.000000491,1932933.46246246,0.00000066,523607.945945946,0.000002602
16829179.3933934,0.000000031,1786808.15615616,0.000000534,1935211.23123123,0.00000077,524454.972972973,0.000002815
16854884,0.000000036,1788763,0.00000058,1937489,0.000000894,525302,0.00000304
16880588.6066066,0.000000042,1790717.84384384,0.000000629,1939766.76876877,0.000001032,526149.027027027,0.000003278
16906293.2132132,0.000000048,1792672.68768769,0.000000682,1942044.53753754,0.000001187,526996.054054054,0.000003529
16931997.8198198,0.000000056,1794627.53153153,0.000000737,1944322.30630631,0.000001358,527843.081081081,0.000003793
16957702.4264264,0.000000064,1796582.37537538,0.000000796,1946600.07507508,0.000001546,528690.108108108,0.000004069
16983407.033033,0.000000073,1798537.21921922,0.000000859,1948877.84384384,0.000001751,529537.135135135,0.000004359
17009111.6396396,0.000000082,1800492.06306306,0.000000926,1951155.61261261,0.000001975,530384.162162162,0.000004662
17034816.2462463,0.000000093,1802446.90690691,0.000000996,1953433.38138138,0.000002217,531231.189189189,0.000004978
17060520.8528529,0.000000104,1804401.75075075,0.00000107,1955711.15015015,0.000002477,532078.216216216,0.000005307
17086225.4594595,0.000000116,1806356.5945946,0.000001148,1957988.91891892,0.000002755,532925.243243243,0.000005648
17111930.0660661,0.000000129,1808311.43843844,0.000001231,1960266.68768769,0.00000305,533772.27027027,0.000006001
17137634.6726727,0.000000143,1810266.28228228,0.000001317,1962544.45645646,0.000003362,534619.297297297,0.000006367
17163339.2792793,0.000000158,1812221.12612613,0.000001408,1964822.22522523,0.000003688,535466.324324324,0.000006743
17189043.8858859,0.000000173,1814175.96996997,0.000001503,1967099.99399399,0.000004028,536313.351351351,0.00000713
17214748.4924925,0.000000189,1816130.81381381,0.000001602,1969377.76276276,0.00000438,537160.378378378,0.000007528
17240453.0990991,0.000000205,1818085.65765766,0.000001705,1971655.53153153,0.000004742,538007.405405405,0.000007934
17266157.7057057,0.000000222,1820040.5015015,0.000001813,1973933.3003003,0.000005111,538854.432432432,0.000008349
17291862.3123123,0.00000024,1821995.34534535,0.000001925,1976211.06906907,0.000005485,539701.459459459,0.000008772
17317566.9189189,0.000000257,1823950.18918919,0.000002041,1978488.83783784,0.000005861,540548.486486486,0.000009201
17343271.5255255,0.000000275,1825905.03303303,0.000002162,1980766.60660661,0.000006237,541395.513513513,0.000009636
17368976.1321321,0.000000293,1827859.87687688,0.000002286,1983044.37537537,0.000006608,542242.540540541,0.000010074
17394680.7387387,0.000000311,1829814.72072072,0.000002415,1985322.14414414,0.000006973,543089.567567568,0.000010516
17420385.3453453,0.00000033,1831769.56456456,0.000002547,1987599.91291291,0.000007327,543936.594594595,0.00001096
17446089.951952,0.000000347,1833724.40840841,0.000002683,1989877.68168168,0.000007668,544783.621621622,0.000011404
17471794.5585586,0.000000365,1835679.25225225,0.000002823,1992155.45045045,0.000007993,545630.648648649,0.000011848
17497499.1651652,0.000000382,1837634.0960961,0.000002966,1994433.21921922,0.000008298,546477.675675676,0.000012288
17523203.7717718,0.000000399,1839588.93993994,0.000003112,1996710.98798799,0.00000858,547324.702702703,0.000012725
17548908.3783784,0.000000416,1841543.78378378,0.000003261,1998988.75675676,0.000008837,548171.72972973,0.000013156
17574612.984985,0.000000431,1843498.62762763,0.000003412,2001266.52552553,0.000009067,549018.756756757,0.000013581
17600317.5915916,0.000000446,1845453.47147147,0.000003566,2003544.29429429,0.000009268,549865.783783784,0.000013996
17626022.1981982,0.00000046,1847408.31531532,0.000003722,2005822.06306306,0.000009437,550712.810810811,0.000014401
17651726.8048048,0.000000474,1849363.15915916,0.00000388,2008099.83183183,0.000009574,551559.837837838,0.000014795
17677431.4114114,0.000000486,1851318.003003,0.000004039,2010377.6006006,0.000009677,552406.864864865,0.000015175
17703136.018018,0.000000497,1853272.84684685,0.000004198,2012655.36936937,0.000009746,553253.891891892,0.00001554
17728840.6246246,0.000000508,1855227.69069069,0.000004359,2014933.13813814,0.000009781,554100.918918919,0.000015889
17754545.2312312,0.000000517,1857182.53453453,0.00000452,2017210.90690691,0.000009782,554947.945945946,0.00001622
17780249.8378378,0.000000525,1859137.37837838,0.00000468,2019488.67567568,0.000009748,555794.972972973,0.000016532
17805954.4444444,0.000000532,1861092.22222222,0.00000484,2021766.44444444,0.000009682,556642,0.000016823
17831659.0510511,0.000000538,1863047.06606607,0.000004999,2024044.21321321,0.000009585,557489.027027027,0.000017092
17857363.6576577,0.000000543,1865001.90990991,0.000005156,2026321.98198198,0.000009457,558336.054054054,0.000017338
17883068.2642643,0.000000547,1866956.75375375,0.000005311,2028599.75075075,0.000009302,559183.081081081,0.00001756
17908772.8708709,0.000000549,1868911.5975976,0.000005464,2030877.51951952,0.00000912,560030.108108108,0.000017757
17934477.4774775,0.000000551,1870866.44144144,0.000005614,2033155.28828829,0.000008914,560877.135135135,0.000017928
17960182.0840841,0.000000552,1872821.28528529,0.00000576,2035433.05705706,0.000008687,561724.162162162,0.000018073
17985886.6906907,0.000000551,1874776.12912913,0.000005902,2037710.82582583,0.000008441,562571.189189189,0.00001819
18011591.2972973,0.00000055,1876730.97297297,0.00000604,2039988.59459459,0.000008178,563418.216216216,0.000018279
18037295.9039039,0.000000548,1878685.81681682,0.000006173,2042266.36336336,0.000007901,564265.243243243,0.00001834
18063000.5105105,0.000000545,1880640.66066066,0.0000063,2044544.13213213,0.000007612,565112.27027027,0.000018373
18088705.1171171,0.000000541,1882595.50450451,0.000006422,2046821.9009009,0.000007315,565959.297297297,0.000018378
18114409.7237237,0.000000536,1884550.34834835,0.000006538,2049099.66966967,0.000007012,566806.324324324,0.000018353
18140114.3303303,0.00000053,1886505.19219219,0.000006647,2051377.43843844,0.000006704,567653.351351351,0.000018301
18165818.9369369,0.000000524,1888460.03603604,0.000006749,2053655.20720721,0.000006394,568500.378378378,0.00001822
18191523.5435435,0.000000518,1890414.87987988,0.000006844,2055932.97597598,0.000006085,569347.405405405,0.000018112
18217228.1501502,0.00000051,1892369.72372372,0.000006931,2058210.74474475,0.000005777,570194.432432432,0.000017977
18242932.7567568,0.000000503,1894324.56756757,0.00000701,2060488.51351351,0.000005474,571041.459459459,0.000017816
18268637.3633634,0.000000494,1896279.41141141,0.00000708,2062766.28228228,0.000005175,571888.486486486,0.000017629
18294341.96997,0.000000486,1898234.25525526,0.000007142,2065044.05105105,0.000004883,572735.513513513,0.000017417
18320046.5765766,0.000000477,1900189.0990991,0.000007195,2067321.81981982,0.000004599,573582.540540541,0.000017182
18345751.1831832,0.000000468,1902143.94294294,0.000007239,2069599.58858859,0.000004324,574429.567567568,0.000016924
18371455.7897898,0.000000458,1904098.78678679,0.000007274,2071877.35735736,0.000004059,575276.594594595,0.000016645
18397160.3963964,0.000000448,1906053.63063063,0.0000073,2074155.12612613,0.000003803,576123.621621622,0.000016345
18422865.003003,0.000000438,1908008.47447447,0.000007316,2076432.8948949,0.000003559,576970.648648649,0.000016027
18448569.6096096,0.000000428,1909963.31831832,0.000007323,2078710.66366366,0.000003325,577817.675675676,0.000015692
18474274.2162162,0.000000418,1911918.16216216,0.00000732,2080988.43243243,0.000003103,578664.702702703,0.00001534
18499978.8228228,0.000000408,1913873.00600601,0.000007308,2083266.2012012,0.000002893,579511.72972973,0.000014974
18525683.4294294,0.000000398,1915827.84984985,0.000007286,2085543.96996997,0.000002694,580358.756756757,0.000014595
18551388.036036,0.000000388,1917782.69369369,0.000007255,2087821.73873874,0.000002506,581205.783783784,0.000014204
18577092.6426426,0.000000378,1919737.53753754,0.000007215,2090099.50750751,0.000002329,582052.810810811,0.000013803
18602797.2492493,0.000000367,1921692.38138138,0.000007165,2092377.27627628,0.000002163,582899.837837838,0.000013394
18628501.8558559,0.000000357,1923647.22522523,0.000007107,2094655.04504504,0.000002008,583746.864864865,0.000012978
18654206.4624625,0.000000348,1925602.06906907,0.00000704,2096932.81381381,0.000001862,584593.891891892,0.000012556
18679911.0690691,0.000000338,1927556.91291291,0.000006965,2099210.58258258,0.000001727,585440.918918919,0.000012131
18705615.6756757,0.000000328,1929511.75675676,0.000006882,2101488.35135135,0.000001601,586287.945945946,0.000011703
18731320.2822823,0.000000319,1931466.6006006,0.000006791,2103766.12012012,0.000001483,587134.972972973,0.000011273
18757024.8888889,0.000000309,1933421.44444444,0.000006693,2106043.88888889,0.000001375,587982,0.000010844
18782729.4954955,0.0000003,1935376.28828829,0.000006587,2108321.65765766,0.000001274,588829.027027027,0.000010416
18808434.1021021,0.000000291,1937331.13213213,0.000006475,2110599.42642643,0.00000118,589676.054054054,0.000009991
18834138.7087087,0.000000282,1939285.97597598,0.000006357,2112877.19519519,0.000001094,590523.081081081,0.00000957
18859843.3153153,0.000000274,1941240.81981982,0.000006233,2115154.96396396,0.000001014,591370.108108108,0.000009153
18885547.9219219,0.000000265,1943195.66366366,0.000006103,2117432.73273273,0.00000094,592217.135135135,0.000008743
18911252.5285285,0.000000257,1945150.50750751,0.000005969,2119710.5015015,0.000000872,593064.162162162,0.000008339
18936957.1351351,0.000000249,1947105.35135135,0.00000583,2121988.27027027,0.00000081,593911.189189189,0.000007943
18962661.7417417,0.000000241,1949060.1951952,0.000005687,2124266.03903904,0.000000752,594758.216216216,0.000007555
18988366.3483483,0.000000233,1951015.03903904,0.00000554,2126543.80780781,0.000000699,595605.243243243,0.000007177
19014070.954955,0.000000226,1952969.88288288,0.00000539,2128821.57657658,0.00000065,596452.27027027,0.000006808
19039775.5615616,0.000000219,1954924.72672673,0.000005238,2131099.34534534,0.000000605,597299.297297297,0.00000645
19065480.1681682,0.000000212,1956879.57057057,0.000005084,2133377.11411411,0.000000563,598146.324324324,0.000006102
19091184.7747748,0.000000205,1958834.41441441,0.000004928,2135654.88288288,0.000000525,598993.351351351,0.000005766
19116889.3813814,0.000000199,1960789.25825826,0.00000477,2137932.65165165,0.00000049,599840.378378378,0.000005441
19142593.987988,0.000000192,1962744.1021021,0.000004612,2140210.42042042,0.000000457,600687.405405405,0.000005127
19168298.5945946,0.000000186,1964698.94594595,0.000004454,2142488.18918919,0.000000428,601534.432432432,0.000004826
19194003.2012012,0.00000018,1966653.78978979,0.000004295,2144765.95795796,0.0000004,602381.459459459,0.000004537
19219707.8078078,0.000000174,1968608.63363363,0.000004137,2147043.72672673,0.000000375,603228.486486486,0.00000426
19245412.4144144,0.000000169,1970563.47747748,0.00000398,2149321.49549549,0.000000351,604075.513513513,0.000003994
19271117.021021,0.000000163,1972518.32132132,0.000003824,2151599.26426426,0.00000033,604922.540540541,0.000003741
19296821.6276276,0.000000158,1974473.16516517,0.00000367,2153877.03303303,0.00000031,605769.567567568,0.0000035
19322526.2342342,0.000000153,1976428.00900901,0.000003517,2156154.8018018,0.000000291,606616.594594595,0.00000327
19348230.8408408,0.000000148,1978382.85285285,0.000003367,2158432.57057057,0.000000274,607463.621621622,0.000003052
19373935.4474474,0.000000144,1980337.6966967,0.000003219,2160710.33933934,0.000000258,608310.648648649,0.000002846
19399640.054054,0.000000139,1982292.54054054,0.000003074,2162988.10810811,0.000000244,609157.675675676,0.00000265
19425344.6606607,0.000000135,1984247.38438438,0.000002931,2165265.87687688,0.00000023,610004.702702703,0.000002466
19451049.2672673,0.00000013,1986202.22822823,0.000002792,2167543.64564565,0.000000217,610851.72972973,0.000002292
19476753.8738739,0.000000126,1988157.07207207,0.000002656,2169821.41441441,0.000000206,611698.756756757,0.000002128
19502458.4804805,0.000000122,1990111.91591592,0.000002524,2172099.18318318,0.000000195,612545.783783784,0.000001973
19528163.0870871,0.000000119,1992066.75975976,0.000002395,2174376.95195195,0.000000185,613392.810810811,0.000001829
19553867.6936937,0.000000115,1994021.6036036,0.000002271,2176654.72072072,0.000000175,614239.837837838,0.000001693
19579572.3003003,0.000000111,1995976.44744745,0.00000215,2178932.48948949,0.000000166,615086.864864865,0.000001566
19605276.9069069,0.000000108,1997931.29129129,0.000002033,2181210.25825826,0.000000158,615933.891891892,0.000001447
19630981.5135135,0.000000105,1999886.13513514,0.00000192,2183488.02702703,0.000000151,616780.918918919,0.000001337
19656686.1201201,0.000000102,2001840.97897898,0.000001811,2185765.7957958,0.000000143,617627.945945946,0.000001233
19682390.7267267,0.000000098,2003795.82282282,0.000001707,2188043.56456457,0.000000137,618474.972972973,0.000001137
19708095.3333333,0.000000095,2005750.66666667,0.000001606,2190321.33333333,0.00000013,619322,0.000001048
19733799.9399399,0.000000093,2007705.51051051,0.00000151,2192599.1021021,0.000000124,620169.027027027,0.000000965
19759504.5465465,0.00000009,2009660.35435435,0.000001418,2194876.87087087,0.000000119,621016.054054054,0.000000889
19785209.1531532,0.000000087,2011615.1981982,0.00000133,2197154.63963964,0.000000114,621863.081081081,0.000000818
19810913.7597598,0.000000085,2013570.04204204,0.000001246,2199432.40840841,0.000000109,622710.108108108,0.000000752
19836618.3663664,0.000000082,2015524.88588589,0.000001166,2201710.17717718,0.000000104,623557.135135135,0.000000691
19862322.972973,0.00000008,2017479.72972973,0.00000109,2203987.94594595,0.0000001,624404.162162162,0.000000635
19888027.5795796,0.000000077,2019434.57357357,0.000001017,2206265.71471471,0.000000096,625251.189189189,0.000000584
19913732.1861862,0.000000075,2021389.41741742,0.000000949,2208543.48348348,0.000000092,626098.216216216,0.000000536
19939436.7927928,0.000000073,2023344.26126126,0.000000884,2210821.25225225,0.000000088,626945.243243243,0.000000493
19965141.3993994,0.000000071,2025299.1051051,0.000000822,2213099.02102102,0.000000085,627792.27027027,0.000000453
19990846.006006,0.000000069,2027253.94894895,0.000000764,2215376.78978979,0.000000081,628639.297297297,0.000000416
20016550.6126126,0.000000067,2029208.79279279,0.00000071,2217654.55855856,0.000000078,629486.324324324,0.000000382
20042255.2192192,0.000000065,2031163.63663664,0.000000658,2219932.32732733,0.000000075,630333.351351351,0.000000351
20067959.8258258,0.000000063,2033118.48048048,0.00000061,2222210.0960961,0.000000072,631180.378378378,0.000000323
20093664.4324324,0.000000062,2035073.32432432,0.000000565,2224487.86486486,0.00000007,632027.405405405,0.000000297
20119369.039039,0.00000006,2037028.16816817,0.000000522,2226765.63363363,0.000000067,632874.432432432,0.000000273
20145073.6456456,0.000000058,2038983.01201201,0.000000483,2229043.4024024,0.000000065,633721.459459459,0.000000252
20170778.2522522,0.000000057,2040937.85585586,0.000000445,2231321.17117117,0.000000063,634568.486486486,0.000000232
20196482.8588589,0.000000055,2042892.6996997,0.000000411,2233598.93993994,0.00000006,635415.513513513,0.000000214
20222187.4654655,0.000000054,2044847.54354354,0.000000378,2235876.70870871,0.000000058,636262.540540541,0.000000197
20247892.0720721,0.000000052,2046802.38738739,0.000000348,2238154.47747748,0.000000056,637109.567567568,0.000000182
20273596.6786787,0.000000051,2048757.23123123,0.00000032,2240432.24624625,0.000000054,637956.594594595,0.000000168
20299301.2852853,0.00000005,2050712.07507507,0.000000294,2242710.01501501,0.000000053,638803.621621622,0.000000156
20325005.8918919,0.000000048,2052666.91891892,0.00000027,2244987.78378378,0.000000051,639650.648648649,0.000000144
20350710.4984985,0.000000047,2054621.76276276,0.000000248,2247265.55255255,0.000000049,640497.675675676,0.000000134
20376415.1051051,0.000000046,2056576.60660661,0.000000227,2249543.32132132,0.000000048,641344.702702703,0.000000124
20402119.7117117,0.000000045,2058531.45045045,0.000000208,2251821.09009009,0.000000046,642191.72972973,0.000000116
20427824.3183183,0.000000044,2060486.29429429,0.000000191,2254098.85885886,0.000000045,643038.756756757,0.000000108
20453528.9249249,0.000000043,2062441.13813814,0.000000175,2256376.62762763,0.000000043,643885.783783784,0.000000101
20479233.5315315,0.000000042,2064395.98198198,0.00000016,2258654.3963964,0.000000042,644732.810810811,0.000000094
20504938.1381381,0.00000004,2066350.82582583,0.000000146,2260932.16516516,0.000000041,645579.837837838,0.000000088
20530642.7447447,0.00000004,2068305.66966967,0.000000133,2263209.93393393,0.00000004,646426.864864865,0.000000082
20556347.3513513,0.000000039,2070260.51351351,0.000000122,2265487.7027027,0.000000038,647273.891891892,0.000000077
20582051.957958,0.000000038,2072215.35735736,0.000000111,2267765.47147147,0.000000037,648120.918918919,0.000000073
20607756.5645646,0.000000037,2074170.2012012,0.000000102,2270043.24024024,0.000000036,648967.945945946,0.000000068
20633461.1711712,0.000000036,2076125.04504504,0.000000093,2272321.00900901,0.000000035,649814.972972973,0.000000065
20659165.7777778,0.000000035,2078079.88888889,0.000000085,2274598.77777778,0.000000034,650662,0.000000061
20684870.3843844,0.000000034,2080034.73273273,0.000000077,2276876.54654655,0.000000033,651509.027027027,0.000000058
20710574.990991,0.000000033,2081989.57657658,0.00000007,2279154.31531531,0.000000032,652356.054054054,0.000000055
20736279.5975976,0.000000033,2083944.42042042,0.000000064,2281432.08408408,0.000000032,653203.081081081,0.000000052
20761984.2042042,0.000000032,2085899.26426426,0.000000059,2283709.85285285,0.000000031,654050.108108108,0.000000049
20787688.8108108,0.000000031,2087854.10810811,0.000000054,2285987.62162162,0.00000003,654897.135135135,0.000000047
20813393.4174174,0.00000003,2089808.95195195,0.000000049,2288265.39039039,0.000000029,655744.162162162,0.000000045
20839098.024024,0.00000003,2091763.7957958,0.000000045,2290543.15915916,0.000000028,656591.189189189,0.000000043
20864802.6306306,0.000000029,2093718.63963964,0.000000041,2292820.92792793,0.000000028,657438.216216216,0.000000041
20890507.2372372,0.000000028,2095673.48348348,0.000000037,2295098.6966967,0.000000027,658285.243243243,0.000000039
20916211.8438438,0.000000028,2097628.32732733,0.000000034,2297376.46546547,0.000000026,659132.27027027,0.000000037
20941916.4504504,0.000000027,2099583.17117117,0.000000031,2299654.23423423,0.000000026,659979.297297297,0.000000036
20967621.0570571,0.000000027,2101538.01501501,0.000000029,2301932.003003,0.000000025,660826.324324324,0.000000034
20993325.6636637,0.000000026,2103492.85885886,0.000000026,2304209.77177177,0.000000024,661673.351351351,0.000000033
21019030.2702703,0.000000026,2105447.7027027,0.000000024,2306487.54054054,0.000000024,662520.378378378,0.000000031
21044734.8768769,0.000000025,2107402.54654655,0.000000022,2308765.30930931,0.000000023,663367.405405405,0.00000003
21070439.4834835,0.000000024,2109357.39039039,0.000000021,2311043.07807808,0.000000023,664214.432432432,0.000000029
21096144.0900901,0.000000024,2111312.23423423,0.000000019,2313320.84684685,0.000000022,665061.459459459,0.000000028
21121848.6966967,0.000000023,2113267.07807808,0.000000018,2315598.61561562,0.000000022,665908.486486486,0.000000027
21147553.3033033,0.000000023,2115221.92192192,0.000000016,2317876.38438438,0.000000021,666755.513513513,0.000000026
21173257.9099099,0.000000023,2117176.76576577,0.000000015,2320154.15315315,0.000000021,667602.540540541,0.000000025
21198962.5165165,0.000000022,2119131.60960961,0.000000014,2322431.92192192,0.00000002,668449.567567568,0.000000024
21224667.1231231,0.000000022,2121086.45345345,0.000000013,2324709.69069069,0.00000002,669296.594594595,0.000000024
21250371.7297297,0.000000021,2123041.2972973,0.000000012,2326987.45945946,0.000000019,670143.621621622,0.000000023
21276076.3363363,0.000000021,2124996.14114114,0.000000011,2329265.22822823,0.000000019,670990.648648649,0.000000022
21301780.9429429,0.00000002,2126950.98498498,0.000000011,2331542.996997,0.000000018,671837.675675676,0.000000021
21327485.5495496,0.00000002,2128905.82882883,0.00000001,2333820.76576577,0.000000018,672684.702702703,0.000000021
21353190.1561562,0.00000002,2130860.67267267,0.000000009,2336098.53453453,0.000000018,673531.72972973,0.00000002
21378894.7627628,0.000000019,2132815.51651652,0.000000009,2338376.3033033,0.000000017,674378.756756757,0.000000019
21404599.3693694,0.000000019,2134770.36036036,0.000000008,2340654.07207207,0.000000017,675225.783783784,0.000000019
21430303.975976,0.000000018,2136725.2042042,0.000000008,2342931.84084084,0.000000016,676072.810810811,0.000000018
21456008.5825826,0.000000018,2138680.04804805,0.000000008,2345209.60960961,0.000000016,676919.837837838,0.000000018
21481713.1891892,0.000000018,2140634.89189189,0.000000007,2347487.37837838,0.000000016,677766.864864865,0.000000017
21507417.7957958,0.000000017,2142589.73573574,0.000000007,2349765.14714715,0.000000015,678613.891891892,0.000000017
21533122.4024024,0.000000017,2144544.57957958,0.000000006,2352042.91591592,0.000000015,679460.918918919,0.000000016
21558827.009009,0.000000017,2146499.42342342,0.000000006,2354320.68468468,0.000000015,680307.945945946,0.000000016
21584531.6156156,0.000000016,2148454.26726727,0.000000006,2356598.45345345,0.000000015,681154.972972973,0.000000016
21610236.2222222,0.000000016,2150409.11111111,0.000000006,2358876.22222222,0.000000014,682002,0.000000015
21635940.8288288,0.000000016,2152363.95495495,0.000000005,2361153.99099099,0.000000014,682849.027027027,0.000000015
21661645.4354354,0.000000016,2154318.7987988,0.000000005,2363431.75975976,0.000000014,683696.054054054,0.000000014
21687350.042042,0.000000015,2156273.64264264,0.000000005,2365709.52852853,0.000000013,684543.081081081,0.000000014
21713054.6486486,0.000000015,2158228.48648649,0.000000005,2367987.2972973,0.000000013,685390.108108108,0.000000014
21738759.2552552,0.000000015,2160183.33033033,0.000000005,2370265.06606607,0.000000013,686237.135135135,0.000000013
21764463.8618619,0.000000015,2162138.17417417,0.000000004,2372542.83483484,0.000000013,687084.162162162,0.000000013
21790168.4684685,0.000000014,2164093.01801802,0.000000004,2374820.6036036,0.000000012,687931.189189189,0.000000013
21815873.0750751,0.000000014,2166047.86186186,0.000000004,2377098.37237237,0.000000012,688778.216216216,0.000000012
21841577.6816817,0.000000014,2168002.70570571,0.000000004,2379376.14114114,0.000000012,689625.243243243,0.000000012
21867282.2882883,0.000000014,2169957.54954955,0.000000004,2381653.90990991,0.000000012,690472.27027027,0.000000012
21892986.8948949,0.000000013,2171912.39339339,0.000000004,2383931.67867868,0.000000011,691319.297297297,0.000000011
21918691.5015015,0.000000013,2173867.23723724,0.000000004,2386209.44744745,0.000000011,692166.324324324,0.000000011
21944396.1081081,0.000000013,2175822.08108108,0.000000003,2388487.21621622,0.000000011,693013.351351351,0.000000011
21970100.7147147,0.000000013,2177776.92492492,0.000000003,2390764.98498498,0.000000011,693860.378378378,0.000000011
21995805.3213213,0.000000012,2179731.76876877,0.000000003,2393042.75375375,0.000000011,694707.405405405,0.00000001
22021509.9279279,0.000000012,2181686.61261261,0.000000003,2395320.52252252,0.00000001,695554.432432432,0.00000001
22047214.5345345,0.000000012,2183641.45645646,0.000000003,2397598.29129129,0.00000001,696401.459459459,0.00000001
22072919.1411411,0.000000012,2185596.3003003,0.000000003,2399876.06006006,0.00000001,697248.486486486,0.00000001
22098623.7477477,0.000000012,2187551.14414414,0.000000003,2402153.82882883,0.00000001,698095.513513513,0.00000001
22124328.3543544,0.000000011,2189505.98798799,0.000000003,2404431.5975976,0.00000001,698942.540540541,0.000000009
22150032.960961,0.000000011,2191460.83183183,0.000000003,2406709.36636637,0.00000001,699789.567567568,0.000000009
22175737.5675676,0.000000011,2193415.67567568,0.000000003,2408987.13513514,0.000000009,700636.594594595,0.000000009
22201442.1741742,0.000000011,2195370.51951952,0.000000003,2411264.9039039,0.000000009,701483.621621622,0.000000009
22227146.7807808,0.000000011,2197325.36336336,0.000000003,2413542.67267267,0.000000009,702330.648648649,0.000000009
22252851.3873874,0.000000011,2199280.20720721,0.000000003,2415820.44144144,0.000000009,703177.675675676,0.000000008
22278555.993994,0.00000001,2201235.05105105,0.000000002,2418098.21021021,0.000000009,704024.702702703,0.000000008
22304260.6006006,0.00000001,2203189.8948949,0.000000002,2420375.97897898,0.000000009,704871.72972973,0.000000008
22329965.2072072,0.00000001,2205144.73873874,0.000000002,2422653.74774775,0.000000008,705718.756756757,0.000000008
22355669.8138138,0.00000001,2207099.58258258,0.000000002,2424931.51651652,0.000000008,706565.783783784,0.000000008
22381374.4204204,0.00000001,2209054.42642643,0.000000002,2427209.28528529,0.000000008,707412.810810811,0.000000008
22407079.027027,0.00000001,2211009.27027027,0.000000002,2429487.05405405,0.000000008,708259.837837838,0.000000007
22432783.6336336,0.00000001,2212964.11411411,0.000000002,2431764.82282282,0.000000008,709106.864864865,0.000000007
22458488.2402402,0.000000009,2214918.95795796,0.000000002,2434042.59159159,0.000000008,709953.891891892,0.000000007
22484192.8468468,0.000000009,2216873.8018018,0.000000002,2436320.36036036,0.000000008,710800.918918919,0.000000007
22509897.4534534,0.000000009,2218828.64564565,0.000000002,2438598.12912913,0.000000008,711647.945945946,0.000000007
22535602.0600601,0.000000009,2220783.48948949,0.000000002,2440875.8978979,0.000000007,712494.972972973,0.000000007
22561306.6666667,0.000000009,2222738.33333333,0.000000002,2443153.66666667,0.000000007,713342,0.000000007
22587011.2732733,0.000000009,2224693.17717718,0.000000002,2445431.43543544,0.000000007,714189.027027027,0.000000007
22612715.8798799,0.000000009,2226648.02102102,0.000000002,2447709.2042042,0.000000007,715036.054054054,0.000000006
22638420.4864865,0.000000008,2228602.86486486,0.000000002,2449986.97297297,0.000000007,715883.081081081,0.000000006
22664125.0930931,0.000000008,2230557.70870871,0.000000002,2452264.74174174,0.000000007,716730.108108108,0.000000006
22689829.6996997,0.000000008,2232512.55255255,0.000000002,2454542.51051051,0.000000007,717577.135135135,0.000000006
22715534.3063063,0.000000008,2234467.3963964,0.000000002,2456820.27927928,0.000000007,718424.162162162,0.000000006
22741238.9129129,0.000000008,2236422.24024024,0.000000002,2459098.04804805,0.000000007,719271.189189189,0.000000006
22766943.5195195,0.000000008,2238377.08408408,0.000000002,2461375.81681682,0.000000006,720118.216216216,0.000000006
22792648.1261261,0.000000008,2240331.92792793,0.000000002,2463653.58558559,0.000000006,720965.243243243,0.000000006
22818352.7327327,0.000000008,2242286.77177177,0.000000002,2465931.35435435,0.000000006,721812.27027027,0.000000006
22844057.3393393,0.000000008,2244241.61561562,0.000000001,2468209.12312312,0.000000006,722659.297297297,0.000000005
22869761.9459459,0.000000007,2246196.45945946,0.000000001,2470486.89189189,0.000000006,723506.324324324,0.000000005
22895466.5525525,0.000000007,2248151.3033033,0.000000001,2472764.66066066,0.000000006,724353.351351351,0.000000005
22921171.1591592,0.000000007,2250106.14714715,0.000000001,2475042.42942943,0.000000006,725200.378378378,0.000000005
22946875.7657658,0.000000007,2252060.99099099,0.000000001,2477320.1981982,0.000000006,726047.405405405,0.000000005
22972580.3723724,0.000000007,2254015.83483483,0.000000001,2479597.96696697,0.000000006,726894.432432432,0.000000005
22998284.978979,0.000000007,2255970.67867868,0.000000001,2481875.73573574,0.000000006,727741.459459459,0.000000005
23023989.5855856,0.000000007,2257925.52252252,0.000000001,2484153.5045045,0.000000006,728588.486486486,0.000000005
23049694.1921922,0.000000007,2259880.36636637,0.000000001,2486431.27327327,0.000000006,729435.513513513,0.000000005
23075398.7987988,0.000000007,2261835.21021021,0.000000001,2488709.04204204,0.000000005,730282.540540541,0.000000005
23101103.4054054,0.000000007,2263790.05405405,0.000000001,2490986.81081081,0.000000005,731129.567567568,0.000000005
23126808.012012,0.000000007,2265744.8978979,0.000000001,2493264.57957958,0.000000005,731976.594594595,0.000000004
23152512.6186186,0.000000006,2267699.74174174,0.000000001,2495542.34834835,0.000000005,732823.621621622,0.000000004
23178217.2252252,0.000000006,2269654.58558559,0.000000001,2497820.11711712,0.000000005,733670.648648649,0.000000004
23203921.8318318,0.000000006,2271609.42942943,0.000000001,2500097.88588589,0.000000005,734517.675675676,0.000000004
23229626.4384384,0.000000006,2273564.27327327,0.000000001,2502375.65465466,0.000000005,735364.702702703,0.000000004
23255331.045045,0.000000006,2275519.11711712,0.000000001,2504653.42342342,0.000000005,736211.72972973,0.000000004
23281035.6516516,0.000000006,2277473.96096096,0.000000001,2506931.19219219,0.000000005,737058.756756757,0.000000004
23306740.2582583,0.000000006,2279428.80480481,0.000000001,2509208.96096096,0.000000005,737905.783783784,0.000000004
23332444.8648649,0.000000006,2281383.64864865,0.000000001,2511486.72972973,0.000000005,738752.810810811,0.000000004
23358149.4714715,0.000000006,2283338.49249249,0.000000001,2513764.4984985,0.000000005,739599.837837838,0.000000004
23383854.0780781,0.000000006,2285293.33633634,0.000000001,2516042.26726727,0.000000005,740446.864864865,0.000000004
23409558.6846847,0.000000006,2287248.18018018,0.000000001,2518320.03603604,0.000000005,741293.891891892,0.000000004
23435263.2912913,0.000000006,2289203.02402402,0.000000001,2520597.8048048,0.000000004,742140.918918919,0.000000004
23460967.8978979,0.000000006,2291157.86786787,0.000000001,2522875.57357357,0.000000004,742987.945945946,0.000000004
23486672.5045045,0.000000005,2293112.71171171,0.000000001,2525153.34234234,0.000000004,743834.972972973,0.000000004
23512377.1111111,0.000000005,2295067.55555556,0.000000001,2527431.11111111,0.000000004,744682,0.000000004
23538081.7177177,0.000000005,2297022.3993994,0.000000001,2529708.87987988,0.000000004,745529.027027027,0.000000003
23563786.3243243,0.000000005,2298977.24324324,0.000000001,2531986.64864865,0.000000004,746376.054054054,0.000000003
23589490.9309309,0.000000005,2300932.08708709,0.000000001,2534264.41741742,0.000000004,747223.081081081,0.000000003
23615195.5375375,0.000000005,2302886.93093093,0.000000001,2536542.18618619,0.000000004,748070.108108108,0.000000003
23640900.1441441,0.000000005,2304841.77477477,0.000000001,2538819.95495495,0.000000004,748917.135135135,0.000000003
23666604.7507507,0.000000005,2306796.61861862,0.000000001,2541097.72372372,0.000000004,749764.162162162,0.000000003
23692309.3573574,0.000000005,2308751.46246246,0.000000001,2543375.49249249,0.000000004,750611.189189189,0.000000003
23718013.963964,0.000000005,2310706.30630631,0.000000001,2545653.26126126,0.000000004,751458.216216216,0.000000003
23743718.5705706,0.000000005,2312661.15015015,0.000000001,2547931.03003003,0.000000004,752305.243243243,0.000000003
23769423.1771772,0.000000005,2314615.99399399,0.000000001,2550208.7987988,0.000000004,753152.27027027,0.000000003
23795127.7837838,0.000000005,2316570.83783784,0.000000001,2552486.56756757,0.000000004,753999.297297297,0.000000003
23820832.3903904,0.000000005,2318525.68168168,0.000000001,2554764.33633634,0.000000004,754846.324324324,0.000000003
23846536.996997,0.000000005,2320480.52552553,0.000000001,2557042.1051051,0.000000004,755693.351351351,0.000000003
23872241.6036036,0.000000005,2322435.36936937,0.000000001,2559319.87387387,0.000000004,756540.378378378,0.000000003
23897946.2102102,0.000000005,2324390.21321321,0.000000001,2561597.64264264,0.000000004,757387.405405405,0.000000003
23923650.8168168,0.000000004,2326345.05705706,0.000000001,2563875.41141141,0.000000004,758234.432432432,0.000000003
23949355.4234234,0.000000004,2328299.9009009,0.000000001,2566153.18018018,0.000000003,759081.459459459,0.000000003
23975060.03003,0.000000004,2330254.74474474,0.000000001,2568430.94894895,0.000000003,759928.486486486,0.000000003
24000764.6366366,0.000000004,2332209.58858859,0.000000001,2570708.71771772,0.000000003,760775.513513513,0.000000003
24026469.2432432,0.000000004,2334164.43243243,0.000000001,2572986.48648649,0.000000003,761622.540540541,0.000000003
24052173.8498498,0.000000004,2336119.27627628,0.000000001,2575264.25525525,0.000000003,762469.567567568,0.000000003
24077878.4564565,0.000000004,2338074.12012012,0.000000001,2577542.02402402,0.000000003,763316.594594595,0.000000003
24103583.0630631,0.000000004,2340028.96396396,0.000000001,2579819.79279279,0.000000003,764163.621621622,0.000000003
24129287.6696697,0.000000004,2341983.80780781,0.000000001,2582097.56156156,0.000000003,765010.648648649,0.000000003
24154992.2762763,0.000000004,2343938.65165165,0.000000001,2584375.33033033,0.000000003,765857.675675676,0.000000002
24180696.8828829,0.000000004,2345893.49549549,0.000000001,2586653.0990991,0.000000003,766704.702702703,0.000000002
24206401.4894895,0.000000004,2347848.33933934,0.000000001,2588930.86786787,0.000000003,767551.72972973,0.000000002
24232106.0960961,0.000000004,2349803.18318318,0.000000001,2591208.63663664,0.000000003,768398.756756757,0.000000002
24257810.7027027,0.000000004,2351758.02702703,0.000000001,2593486.4054054,0.000000003,769245.783783784,0.000000002
24283515.3093093,0.000000004,2353712.87087087,0.000000001,2595764.17417417,0.000000003,770092.810810811,0.000000002
24309219.9159159,0.000000004,2355667.71471471,0.000000001,2598041.94294294,0.000000003,770939.837837838,0.000000002
24334924.5225225,0.000000004,2357622.55855856,0.000000001,2600319.71171171,0.000000003,771786.864864865,0.000000002
24360629.1291291,0.000000004,2359577.4024024,0.000000001,2602597.48048048,0.000000003,772633.891891892,0.000000002
24386333.7357357,0.000000004,2361532.24624625,0.000000001,2604875.24924925,0.000000003,773480.918918919,0.000000002
24412038.3423423,0.000000004,2363487.09009009,0.000000001,2607153.01801802,0.000000003,774327.945945946,0.000000002
24437742.948949,0.000000004,2365441.93393393,0.000000001,2609430.78678679,0.000000003,775174.972972973,0.000000002
24463447.5555556,0.000000004,2367396.77777778,0.000000001,2611708.55555556,0.000000003,776022,0.000000002
24489152.1621622,0.000000004,2369351.62162162,0.000000001,2613986.32432433,0.000000003,776869.027027027,0.000000002
24514856.7687688,0.000000004,2371306.46546547,0.000000001,2616264.09309309,0.000000003,777716.054054054,0.000000002
24540561.3753754,0.000000003,2373261.30930931,0.000000001,2618541.86186186,0.000000003,778563.081081081,0.000000002
24566265.981982,0.000000003,2375216.15315315,0.000000001,2620819.63063063,0.000000003,779410.108108108,0.000000002
24591970.5885886,0.000000003,2377170.996997,0,2623097.3993994,0.000000003,780257.135135135,0.000000002
24617675.1951952,0.000000003,2379125.84084084,0,2625375.16816817,0.000000003,781104.162162162,0.000000002
24643379.8018018,0.000000003,2381080.68468468,0,2627652.93693694,0.000000003,781951.189189189,0.000000002
24669084.4084084,0.000000003,2383035.52852853,0,2629930.70570571,0.000000003,782798.216216216,0.000000002
24694789.015015,0.000000003,2384990.37237237,0,2632208.47447447,0.000000003,783645.243243243,0.000000002
24720493.6216216,0.000000003,2386945.21621622,0,2634486.24324324,0.000000002,784492.27027027,0.000000002
24746198.2282282,0.000000003,2388900.06006006,0,2636764.01201201,0.000000002,785339.297297297,0.000000002
24771902.8348348,0.000000003,2390854.9039039,0,2639041.78078078,0.000000002,786186.324324324,0.000000002
24797607.4414414,0.000000003,2392809.74774775,0,2641319.54954955,0.000000002,787033.351351351,0.000000002
24823312.048048,0.000000003,2394764.59159159,0,2643597.31831832,0.000000002,787880.378378378,0.000000002
24849016.6546546,0.000000003,2396719.43543544,0,2645875.08708709,0.000000002,788727.405405405,0.000000002
24874721.2612613,0.000000003,2398674.27927928,0,2648152.85585586,0.000000002,789574.432432432,0.000000002
24900425.8678679,0.000000003,2400629.12312312,0,2650430.62462462,0.000000002,790421.459459459,0.000000002
24926130.4744745,0.000000003,2402583.96696697,0,2652708.39339339,0.000000002,791268.486486487,0.000000002
24951835.0810811,0.000000003,2404538.81081081,0,2654986.16216216,0.000000002,792115.513513513,0.000000002
24977539.6876877,0.000000003,2406493.65465466,0,2657263.93093093,0.000000002,792962.54054054,0.000000002
25003244.2942943,0.000000003,2408448.4984985,0,2659541.6996997,0.000000002,793809.567567568,0.000000002
25028948.9009009,0.000000003,2410403.34234234,0,2661819.46846847,0.000000002,794656.594594595,0.000000002
25054653.5075075,0.000000003,2412358.18618619,0,2664097.23723724,0.000000002,795503.621621622,0.000000002
25080358.1141141,0.000000003,2414313.03003003,0,2666375.00600601,0.000000002,796350.648648649,0.000000002
25106062.7207207,0.000000003,2416267.87387387,0,2668652.77477477,0.000000002,797197.675675676,0.000000002
25131767.3273273,0.000000003,2418222.71771772,0,2670930.54354354,0.000000002,798044.702702703,0.000000002
25157471.9339339,0.000000003,2420177.56156156,0,2673208.31231231,0.000000002,798891.72972973,0.000000002
25183176.5405405,0.000000003,2422132.40540541,0,2675486.08108108,0.000000002,799738.756756757,0.000000002
25208881.1471471,0.000000003,2424087.24924925,0,2677763.84984985,0.000000002,800585.783783784,0.000000002
25234585.7537537,0.000000003,2426042.09309309,0,2680041.61861862,0.000000002,801432.810810811,0.000000001
25260290.3603604,0.000000003,2427996.93693694,0,2682319.38738739,0.000000002,802279.837837838,0.000000001
25285994.966967,0.000000003,2429951.78078078,0,2684597.15615616,0.000000002,803126.864864865,0.000000001
25311699.5735736,0.000000003,2431906.62462462,0,2686874.92492492,0.000000002,803973.891891892,0.000000001
25337404.1801802,0.000000003,2433861.46846847,0,2689152.69369369,0.000000002,804820.918918919,0.000000001
25363108.7867868,0.000000003,2435816.31231231,0,2691430.46246246,0.000000002,805667.945945946,0.000000001
25388813.3933934,0.000000003,2437771.15615616,0,2693708.23123123,0.000000002,806514.972972973,0.000000001
25414518,0.000000003,2439726,0,2695986,0.000000002,807362,0.000000001
25440222.6066066,0.000000002,2441680.84384384,0,2698263.76876877,0.000000002,808209.027027027,0.000000001
25465927.2132132,0.000000002,2443635.68768769,0,2700541.53753754,0.000000002,809056.054054054,0.000000001
25491631.8198198,0.000000002,2445590.53153153,0,2702819.30630631,0.000000002,809903.081081081,0.000000001
25517336.4264264,0.000000002,2447545.37537537,0,2705097.07507507,0.000000002,810750.108108108,0.000000001
25543041.033033,0.000000002,2449500.21921922,0,2707374.84384384,0.000000002,811597.135135135,0.000000001
25568745.6396396,0.000000002,2451455.06306306,0,2709652.61261261,0.000000002,812444.162162162,0.000000001
25594450.2462462,0.000000002,2453409.90690691,0,2711930.38138138,0.000000002,813291.189189189,0.000000001
25620154.8528528,0.000000002,2455364.75075075,0,2714208.15015015,0.000000002,814138.216216216,0.000000001
25645859.4594595,0.000000002,2457319.59459459,0,2716485.91891892,0.000000002,814985.243243243,0.000000001
25671564.0660661,0.000000002,2459274.43843844,0,2718763.68768769,0.000000002,815832.27027027,0.000000001
25697268.6726727,0.000000002,2461229.28228228,0,2721041.45645646,0.000000002,816679.297297297,0.000000001
25722973.2792793,0.000000002,2463184.12612613,0,2723319.22522523,0.000000002,817526.324324324,0.000000001
25748677.8858859,0.000000002,2465138.96996997,0,2725596.99399399,0.000000002,818373.351351351,0.000000001
25774382.4924925,0.000000002,2467093.81381381,0,2727874.76276276,0.000000002,819220.378378378,0.000000001
25800087.0990991,0.000000002,2469048.65765766,0,2730152.53153153,0.000000002,820067.405405405,0.000000001
25825791.7057057,0.000000002,2471003.5015015,0,2732430.3003003,0.000000002,820914.432432432,0.000000001
25851496.3123123,0.000000002,2472958.34534534,0,2734708.06906907,0.000000002,821761.459459459,0.000000001
25877200.9189189,0.000000002,2474913.18918919,0,2736985.83783784,0.000000002,822608.486486487,0.000000001
25902905.5255255,0.000000002,2476868.03303303,0,2739263.60660661,0.000000002,823455.513513513,0.000000001
25928610.1321321,0.000000002,2478822.87687688,0,2741541.37537537,0.000000002,824302.54054054,0.000000001
25954314.7387387,0.000000002,2480777.72072072,0,2743819.14414414,0.000000002,825149.567567568,0.000000001
25980019.3453453,0.000000002,2482732.56456456,0,2746096.91291291,0.000000002,825996.594594595,0.000000001
26005723.9519519,0.000000002,2484687.40840841,0,2748374.68168168,0.000000002,826843.621621622,0.000000001
26031428.5585586,0.000000002,2486642.25225225,0,2750652.45045045,0.000000002,827690.648648649,0.000000001
26057133.1651652,0.000000002,2488597.0960961,0,2752930.21921922,0.000000001,828537.675675676,0.000000001
26082837.7717718,0.000000002,2490551.93993994,0,2755207.98798799,0.000000001,829384.702702703,0.000000001
26108542.3783784,0.000000002,2492506.78378378,0,2757485.75675676,0.000000001,830231.72972973,0.000000001
26134246.984985,0.000000002,2494461.62762763,0,2759763.52552553,0.000000001,831078.756756757,0.000000001
26159951.5915916,0.000000002,2496416.47147147,0,2762041.29429429,0.000000001,831925.783783784,0.000000001
26185656.1981982,0.000000002,2498371.31531531,0,2764319.06306306,0.000000001,832772.810810811,0.000000001
26211360.8048048,0.000000002,2500326.15915916,0,2766596.83183183,0.000000001,833619.837837838,0.000000001
26237065.4114114,0.000000002,2502281.003003,0,2768874.6006006,0.000000001,834466.864864865,0.000000001
26262770.018018,0.000000002,2504235.84684685,0,2771152.36936937,0.000000001,835313.891891892,0.000000001
26288474.6246246,0.000000002,2506190.69069069,0,2773430.13813814,0.000000001,836160.918918919,0.000000001
26314179.2312312,0.000000002,2508145.53453453,0,2775707.90690691,0.000000001,837007.945945946,0.000000001
26339883.8378378,0.000000002,2510100.37837838,0,2777985.67567568,0.000000001,837854.972972973,0.000000001
26365588.4444444,0.000000002,2512055.22222222,0,2780263.44444444,0.000000001,838702,0.000000001
26391293.051051,0.000000002,2514010.06606607,0,2782541.21321321,0.000000001,839549.027027027,0.000000001
26416997.6576577,0.000000002,2515964.90990991,0,2784818.98198198,0.000000001,840396.054054054,0.000000001
26442702.2642643,0.000000002,2517919.75375375,0,2787096.75075075,0.000000001,841243.081081081,0.000000001
26468406.8708709,0.000000002,2519874.5975976,0,2789374.51951952,0.000000001,842090.108108108,0.000000001
26494111.4774775,0.000000002,2521829.44144144,0,2791652.28828829,0.000000001,842937.135135135,0.000000001
26519816.0840841,0.000000002,2523784.28528529,0,2793930.05705706,0.000000001,843784.162162162,0.000000001
26545520.6906907,0.000000002,2525739.12912913,0,2796207.82582583,0.000000001,844631.189189189,0.000000001
26571225.2972973,0.000000002,2527693.97297297,0,2798485.5945946,0.000000001,845478.216216216,0.000000001
26596929.9039039,0.000000002,2529648.81681682,0,2800763.36336336,0.000000001,846325.243243243,0.000000001
26622634.5105105,0.000000002,2531603.66066066,0,2803041.13213213,0.000000001,847172.27027027,0.000000001
26648339.1171171,0.000000002,2533558.5045045,0,2805318.9009009,0.000000001,848019.297297297,0.000000001
26674043.7237237,0.000000002,2535513.34834835,0,2807596.66966967,0.000000001,848866.324324324,0.000000001
26699748.3303303,0.000000002,2537468.19219219,0,2809874.43843844,0.000000001,849713.351351351,0.000000001
26725452.9369369,0.000000002,2539423.03603604,0,2812152.20720721,0.000000001,850560.378378378,0.000000001
26751157.5435435,0.000000002,2541377.87987988,0,2814429.97597598,0.000000001,851407.405405405,0.000000001
26776862.1501502,0.000000002,2543332.72372372,0,2816707.74474475,0.000000001,852254.432432432,0.000000001
26802566.7567568,0.000000002,2545287.56756757,0,2818985.51351351,0.000000001,853101.459459459,0.000000001
26828271.3633634,0.000000002,2547242.41141141,0,2821263.28228228,0.000000001,853948.486486486,0.000000001
26853975.96997,0.000000002,2549197.25525525,0,2823541.05105105,0.000000001,854795.513513513,0.000000001
26879680.5765766,0.000000002,2551152.0990991,0,2825818.81981982,0.000000001,855642.54054054,0.000000001
26905385.1831832,0.000000002,2553106.94294294,0,2828096.58858859,0.000000001,856489.567567568,0.000000001
26931089.7897898,0.000000002,2555061.78678679,0,2830374.35735736,0.000000001,857336.594594595,0.000000001
26956794.3963964,0.000000002,2557016.63063063,0,2832652.12612613,0.000000001,858183.621621622,0.000000001
26982499.003003,0.000000002,2558971.47447447,0,2834929.8948949,0.000000001,859030.648648649,0.000000001
27008203.6096096,0.000000002,2560926.31831832,0,2837207.66366366,0.000000001,859877.675675676,0.000000001
27033908.2162162,0.000000002,2562881.16216216,0,2839485.43243243,0.000000001,860724.702702703,0.000000001
27059612.8228228,0.000000002,2564836.00600601,0,2841763.2012012,0.000000001,861571.72972973,0.000000001
27085317.4294294,0.000000002,2566790.84984985,0,2844040.96996997,0.000000001,862418.756756757,0.000000001
27111022.036036,0.000000001,2568745.69369369,0,2846318.73873874,0.000000001,863265.783783784,0.000000001
27136726.6426426,0.000000001,2570700.53753754,0,2848596.50750751,0.000000001,864112.810810811,0.000000001
27162431.2492492,0.000000001,2572655.38138138,0,2850874.27627628,0.000000001,864959.837837838,0.000000001
27188135.8558559,0.000000001,2574610.22522522,0,2853152.04504505,0.000000001,865806.864864865,0.000000001
27213840.4624625,0.000000001,2576565.06906907,0,2855429.81381381,0.000000001,866653.891891892,0.000000001
27239545.0690691,0.000000001,2578519.91291291,0,2857707.58258258,0.000000001,867500.918918919,0.000000001
27265249.6756757,0.000000001,2580474.75675676,0,2859985.35135135,0.000000001,868347.945945946,0.000000001
27290954.2822823,0.000000001,2582429.6006006,0,2862263.12012012,0.000000001,869194.972972973,0.000000001
27316658.8888889,0.000000001,2584384.44444444,0,2864540.88888889,0.000000001,870042,0.000000001
27342363.4954955,0.000000001,2586339.28828829,0,2866818.65765766,0.000000001,870889.027027027,0.000000001
27368068.1021021,0.000000001,2588294.13213213,0,2869096.42642643,0.000000001,871736.054054054,0.000000001
27393772.7087087,0.000000001,2590248.97597598,0,2871374.19519519,0.000000001,872583.081081081,0.000000001
27419477.3153153,0.000000001,2592203.81981982,0,2873651.96396396,0.000000001,873430.108108108,0.000000001
27445181.9219219,0.000000001,2594158.66366366,0,2875929.73273273,0.000000001,874277.135135135,0.000000001
27470886.5285285,0.000000001,2596113.50750751,0,2878207.5015015,0.000000001,875124.162162162,0.000000001
27496591.1351351,0.000000001,2598068.35135135,0,2880485.27027027,0.000000001,875971.189189189,0.000000001
27522295.7417417,0.000000001,2600023.19519519,0,2882763.03903904,0.000000001,876818.216216216,0.000000001
27548000.3483483,0.000000001,2601978.03903904,0,2885040.80780781,0.000000001,877665.243243243,0.000000001
27573704.954955,0.000000001,2603932.88288288,0,2887318.57657658,0.000000001,878512.27027027,0.000000001
27599409.5615616,0.000000001,2605887.72672673,0,2889596.34534534,0.000000001,879359.297297297,0.000000001
27625114.1681682,0.000000001,2607842.57057057,0,2891874.11411411,0.000000001,880206.324324324,0.000000001
27650818.7747748,0.000000001,2609797.41441441,0,2894151.88288288,0.000000001,881053.351351351,0.000000001
27676523.3813814,0.000000001,2611752.25825826,0,2896429.65165165,0.000000001,881900.378378378,0.000000001
27702227.987988,0.000000001,2613707.1021021,0,2898707.42042042,0.000000001,882747.405405405,0.000000001
27727932.5945946,0.000000001,2615661.94594595,0,2900985.18918919,0.000000001,883594.432432432,0.000000001
27753637.2012012,0.000000001,2617616.78978979,0,2903262.95795796,0.000000001,884441.459459459,0.000000001
27779341.8078078,0.000000001,2619571.63363363,0,2905540.72672673,0.000000001,885288.486486486,0.000000001
27805046.4144144,0.000000001,2621526.47747748,0,2907818.49549549,0.000000001,886135.513513513,0.000000001
27830751.021021,0.000000001,2623481.32132132,0,2910096.26426426,0.000000001,886982.54054054,0.000000001
27856455.6276276,0.000000001,2625436.16516516,0,2912374.03303303,0.000000001,887829.567567568,0.000000001
27882160.2342342,0.000000001,2627391.00900901,0,2914651.8018018,0.000000001,888676.594594595,0.000000001
27907864.8408408,0.000000001,2629345.85285285,0,2916929.57057057,0.000000001,889523.621621622,0.000000001
27933569.4474474,0.000000001,2631300.6966967,0,2919207.33933934,0.000000001,890370.648648649,0.000000001
27959274.054054,0.000000001,2633255.54054054,0,2921485.10810811,0.000000001,891217.675675676,0.000000001
27984978.6606607,0.000000001,2635210.38438438,0,2923762.87687688,0.000000001,892064.702702703,0.000000001
28010683.2672673,0.000000001,2637165.22822823,0,2926040.64564564,0.000000001,892911.72972973,0.000000001
28036387.8738739,0.000000001,2639120.07207207,0,2928318.41441442,0.000000001,893758.756756757,0.000000001
28062092.4804805,0.000000001,2641074.91591592,0,2930596.18318318,0.000000001,894605.783783784,0.000000001
28087797.0870871,0.000000001,2643029.75975976,0,2932873.95195195,0.000000001,895452.810810811,0.000000001
28113501.6936937,0.000000001,2644984.6036036,0,2935151.72072072,0.000000001,896299.837837838,0.000000001
28139206.3003003,0.000000001,2646939.44744745,0,2937429.48948949,0.000000001,897146.864864865,0.000000001
28164910.9069069,0.000000001,2648894.29129129,0,2939707.25825826,0.000000001,897993.891891892,0.000000001
28190615.5135135,0.000000001,2650849.13513513,0,2941985.02702703,0.000000001,898840.918918919,0.000000001
28216320.1201201,0.000000001,2652803.97897898,0,2944262.7957958,0.000000001,899687.945945946,0.000000001
28242024.7267267,0.000000001,2654758.82282282,0,2946540.56456456,0.000000001,900534.972972973,0.000000001
28267729.3333333,0.000000001,2656713.66666667,0,2948818.33333333,0.000000001,901382,0.000000001
28293433.9399399,0.000000001,2658668.51051051,0,2951096.1021021,0.000000001,902229.027027027,0.000000001
28319138.5465465,0.000000001,2660623.35435435,0,2953373.87087087,0.000000001,903076.054054054,0.000000001
28344843.1531531,0.000000001,2662578.1981982,0,2955651.63963964,0.000000001,903923.081081081,0
28370547.7597598,0.000000001,2664533.04204204,0,2957929.40840841,0.000000001,904770.108108108,0
28396252.3663664,0.000000001,2666487.88588589,0,2960207.17717718,0.000000001,905617.135135135,0
28421956.972973,0.000000001,2668442.72972973,0,2962484.94594595,0.000000001,906464.162162162,0
28447661.5795796,0.000000001,2670397.57357357,0,2964762.71471471,0.000000001,907311.189189189,0
28473366.1861862,0.000000001,2672352.41741742,0,2967040.48348348,0.000000001,908158.216216216,0
28499070.7927928,0.000000001,2674307.26126126,0,2969318.25225225,0.000000001,909005.243243243,0
28524775.3993994,0.000000001,2676262.1051051,0,2971596.02102102,0.000000001,909852.27027027,0
28550480.006006,0.000000001,2678216.94894895,0,2973873.78978979,0.000000001,910699.297297297,0
28576184.6126126,0.000000001,2680171.79279279,0,2976151.55855856,0.000000001,911546.324324324,0
28601889.2192192,0.000000001,2682126.63663664,0,2978429.32732733,0.000000001,912393.351351351,0
28627593.8258258,0.000000001,2684081.48048048,0,2980707.0960961,0.000000001,913240.378378378,0
28653298.4324324,0.000000001,2686036.32432432,0,2982984.86486486,0.000000001,914087.405405405,0
28679003.039039,0.000000001,2687991.16816817,0,2985262.63363363,0.000000001,914934.432432432,0
28704707.6456456,0.000000001,2689946.01201201,0,2987540.4024024,0.000000001,915781.459459459,0
28730412.2522522,0.000000001,2691900.85585586,0,2989818.17117117,0.000000001,916628.486486486,0
28756116.8588589,0.000000001,2693855.6996997,0,2992095.93993994,0.000000001,917475.513513513,0
28781821.4654655,0.000000001,2695810.54354354,0,2994373.70870871,0.000000001,918322.54054054,0
28807526.0720721,0.000000001,2697765.38738739,0,2996651.47747748,0.000000001,919169.567567568,0
28833230.6786787,0.000000001,2699720.23123123,0,2998929.24624625,0.000000001,920016.594594595,0
28858935.2852853,0.000000001,2701675.07507507,0,3001207.01501501,0.000000001,920863.621621622,0
28884639.8918919,0.000000001,2703629.91891892,0,3003484.78378378,0.000000001,921710.648648649,0
28910344.4984985,0.000000001,2705584.76276276,0,3005762.55255255,0.000000001,922557.675675676,0
28936049.1051051,0.000000001,2707539.60660661,0,3008040.32132132,0.000000001,923404.702702703,0
28961753.7117117,0.000000001,2709494.45045045,0,3010318.09009009,0.000000001,924251.72972973,0
28987458.3183183,0.000000001,2711449.29429429,0,3012595.85885886,0.000000001,925098.756756757,0
29013162.9249249,0.000000001,2713404.13813814,0,3014873.62762763,0.000000001,925945.783783784,0
29038867.5315315,0.000000001,2715358.98198198,0,3017151.3963964,0.000000001,926792.810810811,0
29064572.1381381,0.000000001,2717313.82582583,0,3019429.16516516,0.000000001,927639.837837838,0
29090276.7447447,0.000000001,2719268.66966967,0,3021706.93393393,0.000000001,928486.864864865,0
29115981.3513514,0.000000001,2721223.51351351,0,3023984.7027027,0.000000001,929333.891891892,0
29141685.957958,0.000000001,2723178.35735736,0,3026262.47147147,0.000000001,930180.918918919,0
29167390.5645646,0.000000001,2725133.2012012,0,3028540.24024024,0.000000001,931027.945945946,0
29193095.1711712,0.000000001,2727088.04504505,0,3030818.00900901,0.000000001,931874.972972973,0
29218799.7777778,0.000000001,2729042.88888889,0,3033095.77777778,0.000000001,932722,0
29244504.3843844,0.000000001,2730997.73273273,0,3035373.54654655,0.000000001,933569.027027027,0
29270208.990991,0.000000001,2732952.57657658,0,3037651.31531531,0.000000001,934416.054054054,0
29295913.5975976,0.000000001,2734907.42042042,0,3039929.08408408,0.000000001,935263.081081081,0
29321618.2042042,0.000000001,2736862.26426426,0,3042206.85285285,0.000000001,936110.108108108,0
29347322.8108108,0.000000001,2738817.10810811,0,3044484.62162162,0.000000001,936957.135135135,0
29373027.4174174,0.000000001,2740771.95195195,0,3046762.39039039,0.000000001,937804.162162162,0
29398732.024024,0.000000001,2742726.7957958,0,3049040.15915916,0.000000001,938651.189189189,0
29424436.6306306,0.000000001,2744681.63963964,0,3051317.92792793,0.000000001,939498.216216216,0
29450141.2372372,0.000000001,2746636.48348348,0,3053595.6966967,0.000000001,940345.243243243,0
29475845.8438438,0.000000001,2748591.32732733,0,3055873.46546547,0.000000001,941192.27027027,0
29501550.4504504,0.000000001,2750546.17117117,0,3058151.23423423,0.000000001,942039.297297297,0
29527255.0570571,0.000000001,2752501.01501501,0,3060429.003003,0.000000001,942886.324324324,0
29552959.6636637,0.000000001,2754455.85885886,0,3062706.77177177,0.000000001,943733.351351351,0
29578664.2702703,0.000000001,2756410.7027027,0,3064984.54054054,0.000000001,944580.378378378,0
29604368.8768769,0.000000001,2758365.54654655,0,3067262.30930931,0.000000001,945427.405405405,0
29630073.4834835,0.000000001,2760320.39039039,0,3069540.07807808,0.000000001,946274.432432432,0
29655778.0900901,0.000000001,2762275.23423423,0,3071817.84684685,0.000000001,947121.459459459,0
29681482.6966967,0.000000001,2764230.07807808,0,3074095.61561562,0.000000001,947968.486486486,0
29707187.3033033,0.000000001,2766184.92192192,0,3076373.38438438,0.000000001,948815.513513513,0
29732891.9099099,0.000000001,2768139.76576577,0,3078651.15315315,0.000000001,949662.54054054,0
29758596.5165165,0.000000001,2770094.60960961,0,3080928.92192192,0.000000001,950509.567567568,0
29784301.1231231,0.000000001,2772049.45345345,0,3083206.69069069,0.000000001,951356.594594595,0
29810005.7297297,0.000000001,2774004.2972973,0,3085484.45945946,0.000000001,952203.621621622,0
29835710.3363363,0.000000001,2775959.14114114,0,3087762.22822823,0.000000001,953050.648648649,0
29861414.9429429,0.000000001,2777913.98498498,0,3090039.996997,0.000000001,953897.675675676,0
29887119.5495496,0.000000001,2779868.82882883,0,3092317.76576577,0.000000001,954744.702702703,0
29912824.1561562,0.000000001,2781823.67267267,0,3094595.53453453,0.000000001,955591.72972973,0
29938528.7627628,0.000000001,2783778.51651652,0,3096873.3033033,0.000000001,956438.756756757,0
29964233.3693694,0.000000001,2785733.36036036,0,3099151.07207207,0,957285.783783784,0
29989937.975976,0.000000001,2787688.2042042,0,3101428.84084084,0,958132.810810811,0
30015642.5825826,0.000000001,2789643.04804805,0,3103706.60960961,0,958979.837837838,0
30041347.1891892,0.000000001,2791597.89189189,0,3105984.37837838,0,959826.864864865,0
30067051.7957958,0.000000001,2793552.73573574,0,3108262.14714715,0,960673.891891892,0
30092756.4024024,0.000000001,2795507.57957958,0,3110539.91591592,0,961520.918918919,0
30118461.009009,0.000000001,2797462.42342342,0,3112817.68468469,0,962367.945945946,0
30144165.6156156,0.000000001,2799417.26726727,0,3115095.45345345,0,963214.972972973,0
30169870.2222222,0.000000001,2801372.11111111,0,3117373.22222222,0,964062,0
30195574.8288288,0.000000001,2803326.95495495,0,3119650.99099099,0,964909.027027027,0
30221279.4354354,0.000000001,2805281.7987988,0,3121928.75975976,0,965756.054054054,0
30246984.042042,0.000000001,2807236.64264264,0,3124206.52852853,0,966603.081081081,0
30272688.6486486,0.000000001,2809191.48648649,0,3126484.2972973,0,967450.108108108,0
30298393.2552552,0.000000001,2811146.33033033,0,3128762.06606607,0,968297.135135135,0
30324097.8618619,0.000000001,2813101.17417417,0,3131039.83483483,0,969144.162162162,0
30349802.4684685,0.000000001,2815056.01801802,0,3133317.6036036,0,969991.189189189,0
30375507.0750751,0.000000001,2817010.86186186,0,3135595.37237237,0,970838.216216216,0
30401211.6816817,0.000000001,2818965.70570571,0,3137873.14114114,0,971685.243243243,0
30426916.2882883,0.000000001,2820920.54954955,0,3140150.90990991,0,972532.27027027,0
30452620.8948949,0.000000001,2822875.39339339,0,3142428.67867868,0,973379.297297297,0
30478325.5015015,0.000000001,2824830.23723724,0,3144706.44744745,0,974226.324324324,0
30504030.1081081,0.000000001,2826785.08108108,0,3146984.21621622,0,975073.351351351,0
30529734.7147147,0.000000001,2828739.92492492,0,3149261.98498499,0,975920.378378378,0
30555439.3213213,0.000000001,2830694.76876877,0,3151539.75375375,0,976767.405405405,0
30581143.9279279,0.000000001,2832649.61261261,0,3153817.52252252,0,977614.432432432,0
30606848.5345345,0.000000001,2834604.45645646,0,3156095.29129129,0,978461.459459459,0
30632553.1411411,0.000000001,2836559.3003003,0,3158373.06006006,0,979308.486486486,0
30658257.7477477,0.000000001,2838514.14414414,0,3160650.82882883,0,980155.513513513,0
30683962.3543543,0.000000001,2840468.98798799,0,3162928.5975976,0,981002.54054054,0
30709666.960961,0.000000001,2842423.83183183,0,3165206.36636637,0,981849.567567568,0
30735371.5675676,0.000000001,2844378.67567568,0,3167484.13513514,0,982696.594594595,0
30761076.1741742,0.000000001,2846333.51951952,0,3169761.9039039,0,983543.621621622,0
30786780.7807808,0.000000001,2848288.36336336,0,3172039.67267267,0,984390.648648649,0
30812485.3873874,0.000000001,2850243.20720721,0,3174317.44144144,0,985237.675675676,0
30838189.993994,0.000000001,2852198.05105105,0,3176595.21021021,0,986084.702702703,0
30863894.6006006,0.000000001,2854152.8948949,0,3178872.97897898,0,986931.72972973,0
30889599.2072072,0.000000001,2856107.73873874,0,3181150.74774775,0,987778.756756757,0
30915303.8138138,0.000000001,2858062.58258258,0,3183428.51651652,0,988625.783783784,0
30941008.4204204,0.000000001,2860017.42642643,0,3185706.28528529,0,989472.810810811,0
30966713.027027,0.000000001,2861972.27027027,0,3187984.05405405,0,990319.837837838,0
30992417.6336336,0.000000001,2863927.11411411,0,3190261.82282282,0,991166.864864865,0
31018122.2402402,0.000000001,2865881.95795796,0,3192539.59159159,0,992013.891891892,0
31043826.8468468,0.000000001,2867836.8018018,0,3194817.36036036,0,992860.918918919,0
31069531.4534534,0.000000001,2869791.64564565,0,3197095.12912913,0,993707.945945946,0
31095236.0600601,0.000000001,2871746.48948949,0,3199372.8978979,0,994554.972972973,0
31120940.6666667,0.000000001,2873701.33333333,0,3201650.66666667,0,995402,0
31146645.2732733,0.000000001,2875656.17717718,0,3203928.43543544,0,996249.027027027,0
31172349.8798799,0.000000001,2877611.02102102,0,3206206.2042042,0,997096.054054054,0
31198054.4864865,0.000000001,2879565.86486486,0,3208483.97297297,0,997943.081081081,0
31223759.0930931,0.000000001,2881520.70870871,0,3210761.74174174,0,998790.108108108,0
31249463.6996997,0.000000001,2883475.55255255,0,3213039.51051051,0,999637.135135135,0
31275168.3063063,0.000000001,2885430.3963964,0,3215317.27927928,0,1000484.16216216,0
31300872.9129129,0.000000001,2887385.24024024,0,3217595.04804805,0,1001331.18918919,0
31326577.5195195,0.000000001,2889340.08408408,0,3219872.81681682,0,1002178.21621622,0
31352282.1261261,0.000000001,2891294.92792793,0,3222150.58558559,0,1003025.24324324,0
31377986.7327327,0.000000001,2893249.77177177,0,3224428.35435435,0,1003872.27027027,0
31403691.3393393,0.000000001,2895204.61561562,0,3226706.12312312,0,1004719.2972973,0
31429395.9459459,0.000000001,2897159.45945946,0,3228983.89189189,0,1005566.32432432,0
31455100.5525526,0.000000001,2899114.3033033,0,3231261.66066066,0,1006413.35135135,0
31480805.1591592,0.000000001,2901069.14714715,0,3233539.42942943,0,1007260.37837838,0
31506509.7657658,0.000000001,2903023.99099099,0,3235817.1981982,0,1008107.4054054,0
31532214.3723724,0.000000001,2904978.83483483,0,3238094.96696697,0,1008954.43243243,0
31557918.978979,0.000000001,2906933.67867868,0,3240372.73573574,0,1009801.45945946,0
31583623.5855856,0.000000001,2908888.52252252,0,3242650.5045045,0,1010648.48648649,0
31609328.1921922,0.000000001,2910843.36636637,0,3244928.27327327,0,1011495.51351351,0
31635032.7987988,0.000000001,2912798.21021021,0,3247206.04204204,0,1012342.54054054,0
31660737.4054054,0.000000001,2914753.05405405,0,3249483.81081081,0,1013189.56756757,0
31686442.012012,0.000000001,2916707.8978979,0,3251761.57957958,0,1014036.5945946,0
31712146.6186186,0.000000001,2918662.74174174,0,3254039.34834835,0,1014883.62162162,0
31737851.2252252,0.000000001,2920617.58558559,0,3256317.11711712,0,1015730.64864865,0
31763555.8318318,0.000000001,2922572.42942943,0,3258594.88588589,0,1016577.67567568,0
31789260.4384384,0.000000001,2924527.27327327,0,3260872.65465465,0,1017424.7027027,0
31814965.045045,0.000000001,2926482.11711712,0,3263150.42342342,0,1018271.72972973,0
31840669.6516516,0.000000001,2928436.96096096,0,3265428.19219219,0,1019118.75675676,0
31866374.2582583,0.000000001,2930391.80480481,0,3267705.96096096,0,1019965.78378378,0
31892078.8648649,0.000000001,2932346.64864865,0,3269983.72972973,0,1020812.81081081,0
31917783.4714715,0.000000001,2934301.49249249,0,3272261.4984985,0,1021659.83783784,0
31943488.0780781,0.000000001,2936256.33633634,0,3274539.26726727,0,1022506.86486487,0
31969192.6846847,0.000000001,2938211.18018018,0,3276817.03603604,0,1023353.89189189,0
31994897.2912913,0.000000001,2940166.02402402,0,3279094.80480481,0,1024200.91891892,0
32020601.8978979,0.000000001,2942120.86786787,0,3281372.57357357,0,1025047.94594595,0
32046306.5045045,0.000000001,2944075.71171171,0,3283650.34234234,0,1025894.97297297,0
32072011.1111111,0,2946030.55555556,0,3285928.11111111,0,1026742,0
32097715.7177177,0,2947985.3993994,0,3288205.87987988,0,1027589.02702703,0
32123420.3243243,0,2949940.24324324,0,3290483.64864865,0,1028436.05405405,0
32149124.9309309,0,2951895.08708709,0,3292761.41741742,0,1029283.08108108,0
32174829.5375375,0,2953849.93093093,0,3295039.18618619,0,1030130.10810811,0
32200534.1441441,0,2955804.77477477,0,3297316.95495495,0,1030977.13513514,0
32226238.7507507,0,2957759.61861862,0,3299594.72372372,0,1031824.16216216,0
32251943.3573574,0,2959714.46246246,0,3301872.49249249,0,1032671.18918919,0
32277647.963964,0,2961669.30630631,0,3304150.26126126,0,1033518.21621622,0
32303352.5705706,0,2963624.15015015,0,3306428.03003003,0,1034365.24324324,0
32329057.1771772,0,2965578.99399399,0,3308705.7987988,0,1035212.27027027,0
32354761.7837838,0,2967533.83783784,0,3310983.56756757,0,1036059.2972973,0
32380466.3903904,0,2969488.68168168,0,3313261.33633634,0,1036906.32432432,0
32406170.996997,0,2971443.52552552,0,3315539.1051051,0,1037753.35135135,0
32431875.6036036,0,2973398.36936937,0,3317816.87387387,0,1038600.37837838,0
32457580.2102102,0,2975353.21321321,0,3320094.64264264,0,1039447.40540541,0
32483284.8168168,0,2977308.05705706,0,3322372.41141141,0,1040294.43243243,0
32508989.4234234,0,2979262.9009009,0,3324650.18018018,0,1041141.45945946,0
32534694.03003,0,2981217.74474474,0,3326927.94894895,0,1041988.48648649,0
32560398.6366366,0,2983172.58858859,0,3329205.71771772,0,1042835.51351351,0
32586103.2432432,0,2985127.43243243,0,3331483.48648649,0,1043682.54054054,0
32611807.8498498,0,2987082.27627628,0,3333761.25525526,0,1044529.56756757,0
32637512.4564565,0,2989037.12012012,0,3336039.02402402,0,1045376.5945946,0
32663217.0630631,0,2990991.96396396,0,3338316.79279279,0,1046223.62162162,0
32688921.6696697,0,2992946.80780781,0,3340594.56156156,0,1047070.64864865,0
32714626.2762763,0,2994901.65165165,0,3342872.33033033,0,1047917.67567568,0
32740330.8828829,0,2996856.49549549,0,3345150.0990991,0,1048764.7027027,0
32766035.4894895,0,2998811.33933934,0,3347427.86786787,0,1049611.72972973,0
32791740.0960961,0,3000766.18318318,0,3349705.63663664,0,1050458.75675676,0
32817444.7027027,0,3002721.02702703,0,3351983.4054054,0,1051305.78378378,0
32843149.3093093,0,3004675.87087087,0,3354261.17417417,0,1052152.81081081,0
32868853.9159159,0,3006630.71471471,0,3356538.94294294,0,1052999.83783784,0
32894558.5225225,0,3008585.55855856,0,3358816.71171171,0,1053846.86486487,0
32920263.1291291,0,3010540.4024024,0,3361094.48048048,0,1054693.89189189,0
32945967.7357357,0,3012495.24624625,0,3363372.24924925,0,1055540.91891892,0
32971672.3423423,0,3014450.09009009,0,3365650.01801802,0,1056387.94594595,0
32997376.9489489,0,3016404.93393393,0,3367927.78678679,0,1057234.97297297,0
33023081.5555556,0,3018359.77777778,0,3370205.55555556,0,1058082,0
33048786.1621622,0,3020314.62162162,0,3372483.32432432,0,1058929.02702703,0
33074490.7687688,0,3022269.46546547,0,3374761.09309309,0,1059776.05405405,0
33100195.3753754,0,3024224.30930931,0,3377038.86186186,0,1060623.08108108,0
33125899.981982,0,3026179.15315315,0,3379316.63063063,0,1061470.10810811,0
33151604.5885886,0,3028133.996997,0,3381594.3993994,0,1062317.13513513,0
33177309.1951952,0,3030088.84084084,0,3383872.16816817,0,1063164.16216216,0
33203013.8018018,0,3032043.68468468,0,3386149.93693694,0,1064011.18918919,0
33228718.4084084,0,3033998.52852853,0,3388427.70570571,0,1064858.21621622,0
33254423.015015,0,3035953.37237237,0,3390705.47447447,0,1065705.24324324,0
33280127.6216216,0,3037908.21621622,0,3392983.24324324,0,1066552.27027027,0
33305832.2282282,0,3039863.06006006,0,3395261.01201201,0,1067399.2972973,0
33331536.8348348,0,3041817.9039039,0,3397538.78078078,0,1068246.32432432,0
33357241.4414414,0,3043772.74774775,0,3399816.54954955,0,1069093.35135135,0
33382946.048048,0,3045727.59159159,0,3402094.31831832,0,1069940.37837838,0
33408650.6546546,0,3047682.43543544,0,3404372.08708709,0,1070787.40540541,0
33434355.2612613,0,3049637.27927928,0,3406649.85585586,0,1071634.43243243,0
33460059.8678679,0,3051592.12312312,0,3408927.62462462,0,1072481.45945946,0
33485764.4744745,0,3053546.96696697,0,3411205.39339339,0,1073328.48648649,0
33511469.0810811,0,3055501.81081081,0,3413483.16216216,0,1074175.51351351,0
33537173.6876877,0,3057456.65465465,0,3415760.93093093,0,1075022.54054054,0
33562878.2942943,0,3059411.4984985,0,3418038.6996997,0,1075869.56756757,0
33588582.9009009,0,3061366.34234234,0,3420316.46846847,0,1076716.5945946,0
33614287.5075075,0,3063321.18618619,0,3422594.23723724,0,1077563.62162162,0
33639992.1141141,0,3065276.03003003,0,3424872.00600601,0,1078410.64864865,0
33665696.7207207,0,3067230.87387387,0,3427149.77477477,0,1079257.67567568,0
33691401.3273273,0,3069185.71771772,0,3429427.54354354,0,1080104.7027027,0
33717105.9339339,0,3071140.56156156,0,3431705.31231231,0,1080951.72972973,0
33742810.5405405,0,3073095.40540541,0,3433983.08108108,0,1081798.75675676,0
33768515.1471471,0,3075050.24924925,0,3436260.84984985,0,1082645.78378378,0
33794219.7537538,0,3077005.09309309,0,3438538.61861862,0,1083492.81081081,0
33819924.3603604,0,3078959.93693694,0,3440816.38738739,0,1084339.83783784,0
33845628.966967,0,3080914.78078078,0,3443094.15615616,0,1085186.86486487,0
33871333.5735736,0,3082869.62462462,0,3445371.92492492,0,1086033.89189189,0
33897038.1801802,0,3084824.46846847,0,3447649.69369369,0,1086880.91891892,0
33922742.7867868,0,3086779.31231231,0,3449927.46246246,0,1087727.94594595,0
33948447.3933934,0,3088734.15615616,0,3452205.23123123,0,1088574.97297297,0
33974152,0,3090689,0,3454483,0,1089422,0


==> data/influence_of_a.csv <==
a,betti_1
0.5,170
0.6,4873
0.7,10976
0.8,17786
0.9,24914
1.0,31961


==> data/model_sample/ho_degree_distribution_1/value_counts.csv <==
0.000000000000000000e+00,1.960000000000000000e+03
1.000000000000000000e+00,1.432600000000000000e+04
2.000000000000000000e+00,3.792100000000000000e+04
3.000000000000000000e+00,6.177000000000000000e+04
4.000000000000000000e+00,7.085600000000000000e+04
5.000000000000000000e+00,6.559000000000000000e+04
6.000000000000000000e+00,5.092100000000000000e+04
7.000000000000000000e+00,3.488700000000000000e+04
8.000000000000000000e+00,2.280900000000000000e+04
9.000000000000000000e+00,1.457800000000000000e+04
1.000000000000000000e+01,8.941000000000000000e+03
1.100000000000000000e+01,5.877000000000000000e+03
1.200000000000000000e+01,3.798000000000000000e+03
1.300000000000000000e+01,2.620000000000000000e+03
1.400000000000000000e+01,2.066000000000000000e+03
1.500000000000000000e+01,1.504000000000000000e+03
1.600000000000000000e+01,1.301000000000000000e+03
1.700000000000000000e+01,1.026000000000000000e+03
1.800000000000000000e+01,8.450000000000000000e+02
1.900000000000000000e+01,7.320000000000000000e+02
2.000000000000000000e+01,5.590000000000000000e+02
2.100000000000000000e+01,4.760000000000000000e+02
2.200000000000000000e+01,3.420000000000000000e+02
2.300000000000000000e+01,3.870000000000000000e+02
2.400000000000000000e+01,3.370000000000000000e+02
2.500000000000000000e+01,2.280000000000000000e+02
2.600000000000000000e+01,1.970000000000000000e+02
2.700000000000000000e+01,2.200000000000000000e+02
2.800000000000000000e+01,1.800000000000000000e+02
2.900000000000000000e+01,1.540000000000000000e+02
3.000000000000000000e+01,1.570000000000000000e+02
3.100000000000000000e+01,1.290000000000000000e+02
3.200000000000000000e+01,1.180000000000000000e+02
3.300000000000000000e+01,1.140000000000000000e+02
3.400000000000000000e+01,9.200000000000000000e+01
3.500000000000000000e+01,8.700000000000000000e+01
3.600000000000000000e+01,1.130000000000000000e+02
3.700000000000000000e+01,6.000000000000000000e+01
3.800000000000000000e+01,6.900000000000000000e+01
3.900000000000000000e+01,7.000000000000000000e+01
4.000000000000000000e+01,6.500000000000000000e+01
4.100000000000000000e+01,5.700000000000000000e+01
4.200000000000000000e+01,6.000000000000000000e+01
4.300000000000000000e+01,5.600000000000000000e+01
4.400000000000000000e+01,5.200000000000000000e+01
4.500000000000000000e+01,5.800000000000000000e+01
4.600000000000000000e+01,5.100000000000000000e+01
4.700000000000000000e+01,3.000000000000000000e+01
4.800000000000000000e+01,3.900000000000000000e+01
4.900000000000000000e+01,4.600000000000000000e+01
5.000000000000000000e+01,3.300000000000000000e+01
5.100000000000000000e+01,3.500000000000000000e+01
5.200000000000000000e+01,2.200000000000000000e+01
5.300000000000000000e+01,3.100000000000000000e+01
5.400000000000000000e+01,3.500000000000000000e+01
5.500000000000000000e+01,2.200000000000000000e+01
5.600000000000000000e+01,2.100000000000000000e+01
5.700000000000000000e+01,2.000000000000000000e+01
5.800000000000000000e+01,3.000000000000000000e+01
5.900000000000000000e+01,1.900000000000000000e+01
6.000000000000000000e+01,1.800000000000000000e+01
6.100000000000000000e+01,1.200000000000000000e+01
6.200000000000000000e+01,8.000000000000000000e+00
6.300000000000000000e+01,6.000000000000000000e+00
6.400000000000000000e+01,7.000000000000000000e+00
6.500000000000000000e+01,1.600000000000000000e+01
6.600000000000000000e+01,1.300000000000000000e+01
6.700000000000000000e+01,1.700000000000000000e+01
6.800000000000000000e+01,7.000000000000000000e+00
6.900000000000000000e+01,7.000000000000000000e+00
7.000000000000000000e+01,1.300000000000000000e+01
7.100000000000000000e+01,1.000000000000000000e+01
7.200000000000000000e+01,1.000000000000000000e+01
7.300000000000000000e+01,1.500000000000000000e+01
7.400000000000000000e+01,1.100000000000000000e+01
7.500000000000000000e+01,6.000000000000000000e+00
7.600000000000000000e+01,1.000000000000000000e+01
7.700000000000000000e+01,8.000000000000000000e+00
7.800000000000000000e+01,1.000000000000000000e+01
7.900000000000000000e+01,1.700000000000000000e+01
8.000000000000000000e+01,1.000000000000000000e+01
8.100000000000000000e+01,8.000000000000000000e+00
8.200000000000000000e+01,9.000000000000000000e+00
8.300000000000000000e+01,1.400000000000000000e+01
8.400000000000000000e+01,9.000000000000000000e+00
8.500000000000000000e+01,1.300000000000000000e+01
8.600000000000000000e+01,9.000000000000000000e+00
8.700000000000000000e+01,1.000000000000000000e+01
8.800000000000000000e+01,7.000000000000000000e+00
8.900000000000000000e+01,7.000000000000000000e+00
9.000000000000000000e+01,9.000000000000000000e+00
9.100000000000000000e+01,7.000000000000000000e+00
9.200000000000000000e+01,9.000000000000000000e+00
9.300000000000000000e+01,5.000000000000000000e+00
9.400000000000000000e+01,9.000000000000000000e+00
9.500000000000000000e+01,1.000000000000000000e+00
9.600000000000000000e+01,5.000000000000000000e+00
9.700000000000000000e+01,7.000000000000000000e+00
9.800000000000000000e+01,2.000000000000000000e+00
9.900000000000000000e+01,5.000000000000000000e+00
1.000000000000000000e+02,2.000000000000000000e+00
1.010000000000000000e+02,1.000000000000000000e+01
1.020000000000000000e+02,2.000000000000000000e+00
1.030000000000000000e+02,5.000000000000000000e+00
1.040000000000000000e+02,4.000000000000000000e+00
1.050000000000000000e+02,2.000000000000000000e+00
1.060000000000000000e+02,1.000000000000000000e+01
1.070000000000000000e+02,2.000000000000000000e+00
1.080000000000000000e+02,1.000000000000000000e+01
1.090000000000000000e+02,8.000000000000000000e+00
1.100000000000000000e+02,6.000000000000000000e+00
1.110000000000000000e+02,1.000000000000000000e+00
1.120000000000000000e+02,2.000000000000000000e+00
1.130000000000000000e+02,4.000000000000000000e+00
1.140000000000000000e+02,2.000000000000000000e+00
1.160000000000000000e+02,1.000000000000000000e+00
1.170000000000000000e+02,4.000000000000000000e+00
1.180000000000000000e+02,2.000000000000000000e+00
1.190000000000000000e+02,2.000000000000000000e+00
1.200000000000000000e+02,4.000000000000000000e+00
1.210000000000000000e+02,4.000000000000000000e+00
1.220000000000000000e+02,5.000000000000000000e+00
1.230000000000000000e+02,4.000000000000000000e+00
1.240000000000000000e+02,9.000000000000000000e+00
1.250000000000000000e+02,2.000000000000000000e+00
1.260000000000000000e+02,2.000000000000000000e+00
1.270000000000000000e+02,3.000000000000000000e+00
1.280000000000000000e+02,3.000000000000000000e+00
1.300000000000000000e+02,3.000000000000000000e+00
1.310000000000000000e+02,3.000000000000000000e+00
1.320000000000000000e+02,3.000000000000000000e+00
1.330000000000000000e+02,1.000000000000000000e+00
1.340000000000000000e+02,1.000000000000000000e+00
1.350000000000000000e+02,2.000000000000000000e+00
1.360000000000000000e+02,1.000000000000000000e+00
1.370000000000000000e+02,2.000000000000000000e+00
1.380000000000000000e+02,1.000000000000000000e+00
1.390000000000000000e+02,1.000000000000000000e+00
1.410000000000000000e+02,2.000000000000000000e+00
1.440000000000000000e+02,2.000000000000000000e+00
1.450000000000000000e+02,2.000000000000000000e+00
1.470000000000000000e+02,1.000000000000000000e+00
1.480000000000000000e+02,3.000000000000000000e+00
1.490000000000000000e+02,3.000000000000000000e+00
1.510000000000000000e+02,2.000000000000000000e+00
1.520000000000000000e+02,4.000000000000000000e+00
1.530000000000000000e+02,2.000000000000000000e+00
1.540000000000000000e+02,2.000000000000000000e+00
1.560000000000000000e+02,1.000000000000000000e+00
1.570000000000000000e+02,2.000000000000000000e+00
1.590000000000000000e+02,4.000000000000000000e+00
1.600000000000000000e+02,1.000000000000000000e+00
1.610000000000000000e+02,1.000000000000000000e+00
1.640000000000000000e+02,2.000000000000000000e+00
1.650000000000000000e+02,4.000000000000000000e+00
1.660000000000000000e+02,3.000000000000000000e+00
1.670000000000000000e+02,2.000000000000000000e+00
1.680000000000000000e+02,1.000000000000000000e+00
1.690000000000000000e+02,1.000000000000000000e+00
1.700000000000000000e+02,2.000000000000000000e+00
1.720000000000000000e+02,1.000000000000000000e+00
1.730000000000000000e+02,1.000000000000000000e+00
1.740000000000000000e+02,1.000000000000000000e+00
1.760000000000000000e+02,2.000000000000000000e+00
1.770000000000000000e+02,1.000000000000000000e+00
1.780000000000000000e+02,2.000000000000000000e+00
1.800000000000000000e+02,1.000000000000000000e+00
1.810000000000000000e+02,1.000000000000000000e+00
1.830000000000000000e+02,2.000000000000000000e+00
1.840000000000000000e+02,1.000000000000000000e+00
1.850000000000000000e+02,1.000000000000000000e+00
1.860000000000000000e+02,2.000000000000000000e+00
1.870000000000000000e+02,1.000000000000000000e+00
1.930000000000000000e+02,6.000000000000000000e+00
1.940000000000000000e+02,2.000000000000000000e+00
1.960000000000000000e+02,3.000000000000000000e+00
1.980000000000000000e+02,1.000000000000000000e+00
1.990000000000000000e+02,1.000000000000000000e+00
2.000000000000000000e+02,1.000000000000000000e+00
2.010000000000000000e+02,1.000000000000000000e+00
2.030000000000000000e+02,1.000000000000000000e+00
2.060000000000000000e+02,1.000000000000000000e+00
2.080000000000000000e+02,1.000000000000000000e+00
2.170000000000000000e+02,2.000000000000000000e+00
2.200000000000000000e+02,1.000000000000000000e+00
2.240000000000000000e+02,2.000000000000000000e+00
2.260000000000000000e+02,1.000000000000000000e+00
2.280000000000000000e+02,2.000000000000000000e+00
2.290000000000000000e+02,1.000000000000000000e+00
2.300000000000000000e+02,1.000000000000000000e+00
2.310000000000000000e+02,1.000000000000000000e+00
2.340000000000000000e+02,1.000000000000000000e+00
2.400000000000000000e+02,2.000000000000000000e+00
2.420000000000000000e+02,1.000000000000000000e+00
2.430000000000000000e+02,1.000000000000000000e+00
2.440000000000000000e+02,1.000000000000000000e+00
2.450000000000000000e+02,1.000000000000000000e+00
2.510000000000000000e+02,1.000000000000000000e+00
2.530000000000000000e+02,2.000000000000000000e+00
2.590000000000000000e+02,1.000000000000000000e+00
2.620000000000000000e+02,1.000000000000000000e+00
2.650000000000000000e+02,3.000000000000000000e+00
2.670000000000000000e+02,2.000000000000000000e+00
2.690000000000000000e+02,2.000000000000000000e+00
2.700000000000000000e+02,3.000000000000000000e+00
2.710000000000000000e+02,2.000000000000000000e+00
2.740000000000000000e+02,1.000000000000000000e+00
2.800000000000000000e+02,2.000000000000000000e+00
2.900000000000000000e+02,1.000000000000000000e+00
2.920000000000000000e+02,1.000000000000000000e+00
2.930000000000000000e+02,1.000000000000000000e+00
2.940000000000000000e+02,1.000000000000000000e+00
3.070000000000000000e+02,1.000000000000000000e+00
3.170000000000000000e+02,2.000000000000000000e+00
3.510000000000000000e+02,1.000000000000000000e+00
3.670000000000000000e+02,1.000000000000000000e+00
3.680000000000000000e+02,1.000000000000000000e+00
3.730000000000000000e+02,1.000000000000000000e+00
3.910000000000000000e+02,1.000000000000000000e+00
3.930000000000000000e+02,1.000000000000000000e+00
3.990000000000000000e+02,1.000000000000000000e+00
4.190000000000000000e+02,1.000000000000000000e+00
4.270000000000000000e+02,1.000000000000000000e+00
4.310000000000000000e+02,1.000000000000000000e+00
4.560000000000000000e+02,1.000000000000000000e+00
4.580000000000000000e+02,1.000000000000000000e+00
4.820000000000000000e+02,1.000000000000000000e+00
4.840000000000000000e+02,1.000000000000000000e+00
4.860000000000000000e+02,1.000000000000000000e+00
4.950000000000000000e+02,1.000000000000000000e+00
5.020000000000000000e+02,1.000000000000000000e+00
5.120000000000000000e+02,1.000000000000000000e+00
5.200000000000000000e+02,1.000000000000000000e+00
5.450000000000000000e+02,1.000000000000000000e+00
5.470000000000000000e+02,1.000000000000000000e+00
5.570000000000000000e+02,1.000000000000000000e+00
5.710000000000000000e+02,1.000000000000000000e+00
5.740000000000000000e+02,1.000000000000000000e+00
5.770000000000000000e+02,2.000000000000000000e+00
5.980000000000000000e+02,1.000000000000000000e+00
6.350000000000000000e+02,1.000000000000000000e+00
6.450000000000000000e+02,1.000000000000000000e+00
6.480000000000000000e+02,1.000000000000000000e+00
6.870000000000000000e+02,1.000000000000000000e+00
7.320000000000000000e+02,2.000000000000000000e+00
7.430000000000000000e+02,1.000000000000000000e+00
7.790000000000000000e+02,1.000000000000000000e+00
8.780000000000000000e+02,1.000000000000000000e+00
8.930000000000000000e+02,1.000000000000000000e+00
9.250000000000000000e+02,1.000000000000000000e+00
1.036000000000000000e+03,1.000000000000000000e+00
1.171000000000000000e+03,1.000000000000000000e+00
1.205000000000000000e+03,1.000000000000000000e+00
1.500000000000000000e+03,1.000000000000000000e+00
1.588000000000000000e+03,1.000000000000000000e+00
3.179000000000000000e+03,1.000000000000000000e+00
4.298000000000000000e+03,1.000000000000000000e+00


==> data/model_sample/ho_degree_distribution_2/value_counts.csv <==
0.000000000000000000e+00,7.624000000000000000e+03
1.000000000000000000e+00,3.933400000000000000e+04
2.000000000000000000e+00,9.137800000000000000e+04
3.000000000000000000e+00,1.335470000000000000e+05
4.000000000000000000e+00,1.440850000000000000e+05
5.000000000000000000e+00,1.241270000000000000e+05
6.000000000000000000e+00,8.958100000000000000e+04
7.000000000000000000e+00,5.906700000000000000e+04
8.000000000000000000e+00,3.653600000000000000e+04
9.000000000000000000e+00,2.090900000000000000e+04
1.000000000000000000e+01,1.209900000000000000e+04
1.100000000000000000e+01,6.810000000000000000e+03
1.200000000000000000e+01,4.294000000000000000e+03
1.300000000000000000e+01,3.171000000000000000e+03
1.400000000000000000e+01,2.224000000000000000e+03
1.500000000000000000e+01,1.694000000000000000e+03
1.600000000000000000e+01,1.198000000000000000e+03
1.700000000000000000e+01,9.720000000000000000e+02
1.800000000000000000e+01,8.330000000000000000e+02
1.900000000000000000e+01,5.550000000000000000e+02
2.000000000000000000e+01,4.640000000000000000e+02
2.100000000000000000e+01,2.950000000000000000e+02
2.200000000000000000e+01,3.400000000000000000e+02
2.300000000000000000e+01,3.050000000000000000e+02
2.400000000000000000e+01,1.590000000000000000e+02
2.500000000000000000e+01,1.540000000000000000e+02
2.600000000000000000e+01,1.920000000000000000e+02
2.700000000000000000e+01,1.350000000000000000e+02
2.800000000000000000e+01,1.070000000000000000e+02
2.900000000000000000e+01,1.270000000000000000e+02
3.000000000000000000e+01,8.500000000000000000e+01
3.100000000000000000e+01,7.700000000000000000e+01
3.200000000000000000e+01,9.000000000000000000e+01
3.300000000000000000e+01,6.000000000000000000e+01
3.400000000000000000e+01,5.600000000000000000e+01
3.500000000000000000e+01,8.500000000000000000e+01
3.600000000000000000e+01,3.600000000000000000e+01
3.700000000000000000e+01,5.100000000000000000e+01
3.800000000000000000e+01,4.800000000000000000e+01
3.900000000000000000e+01,3.300000000000000000e+01
4.000000000000000000e+01,3.000000000000000000e+01
4.100000000000000000e+01,3.200000000000000000e+01
4.200000000000000000e+01,4.500000000000000000e+01
4.300000000000000000e+01,3.000000000000000000e+01
4.400000000000000000e+01,3.900000000000000000e+01
4.500000000000000000e+01,3.500000000000000000e+01
4.600000000000000000e+01,1.600000000000000000e+01
4.700000000000000000e+01,1.800000000000000000e+01
4.800000000000000000e+01,2.600000000000000000e+01
4.900000000000000000e+01,2.100000000000000000e+01
5.000000000000000000e+01,2.500000000000000000e+01
5.100000000000000000e+01,1.600000000000000000e+01
5.200000000000000000e+01,2.100000000000000000e+01
5.300000000000000000e+01,1.400000000000000000e+01
5.400000000000000000e+01,1.200000000000000000e+01
5.500000000000000000e+01,1.000000000000000000e+01
5.600000000000000000e+01,7.000000000000000000e+00
5.700000000000000000e+01,2.600000000000000000e+01
5.800000000000000000e+01,1.300000000000000000e+01
5.900000000000000000e+01,8.000000000000000000e+00
6.000000000000000000e+01,1.200000000000000000e+01
6.100000000000000000e+01,5.000000000000000000e+00
6.200000000000000000e+01,1.000000000000000000e+00
6.300000000000000000e+01,2.000000000000000000e+00
6.400000000000000000e+01,9.000000000000000000e+00
6.500000000000000000e+01,4.000000000000000000e+00
6.600000000000000000e+01,1.200000000000000000e+01
6.700000000000000000e+01,3.000000000000000000e+00
6.800000000000000000e+01,1.000000000000000000e+00
6.900000000000000000e+01,4.000000000000000000e+00
7.000000000000000000e+01,5.000000000000000000e+00
7.200000000000000000e+01,8.000000000000000000e+00
7.300000000000000000e+01,4.000000000000000000e+00
7.400000000000000000e+01,3.000000000000000000e+00
7.500000000000000000e+01,3.000000000000000000e+00
7.600000000000000000e+01,5.000000000000000000e+00
7.700000000000000000e+01,4.000000000000000000e+00
7.800000000000000000e+01,1.000000000000000000e+01
7.900000000000000000e+01,6.000000000000000000e+00
8.000000000000000000e+01,5.000000000000000000e+00
8.100000000000000000e+01,5.000000000000000000e+00
8.200000000000000000e+01,7.000000000000000000e+00
8.300000000000000000e+01,3.000000000000000000e+00
8.400000000000000000e+01,6.000000000000000000e+00
8.500000000000000000e+01,5.000000000000000000e+00
8.600000000000000000e+01,5.000000000000000000e+00
8.700000000000000000e+01,3.000000000000000000e+00
8.800000000000000000e+01,1.000000000000000000e+00
8.900000000000000000e+01,4.000000000000000000e+00
9.000000000000000000e+01,1.000000000000000000e+00
9.100000000000000000e+01,3.000000000000000000e+00
9.200000000000000000e+01,1.000000000000000000e+00
9.300000000000000000e+01,7.000000000000000000e+00
9.400000000000000000e+01,1.000000000000000000e+00
9.500000000000000000e+01,4.000000000000000000e+00
9.600000000000000000e+01,4.000000000000000000e+00
9.700000000000000000e+01,1.000000000000000000e+00
9.800000000000000000e+01,1.000000000000000000e+00
9.900000000000000000e+01,2.000000000000000000e+00
1.000000000000000000e+02,6.000000000000000000e+00
1.010000000000000000e+02,3.000000000000000000e+00
1.020000000000000000e+02,2.000000000000000000e+00
1.030000000000000000e+02,1.000000000000000000e+00
1.050000000000000000e+02,9.000000000000000000e+00
1.070000000000000000e+02,7.000000000000000000e+00
1.080000000000000000e+02,3.000000000000000000e+00
1.090000000000000000e+02,2.000000000000000000e+00
1.120000000000000000e+02,1.000000000000000000e+00
1.130000000000000000e+02,1.000000000000000000e+00
1.140000000000000000e+02,1.000000000000000000e+00
1.160000000000000000e+02,2.000000000000000000e+00
1.190000000000000000e+02,2.000000000000000000e+00
1.200000000000000000e+02,1.000000000000000000e+00
1.210000000000000000e+02,3.000000000000000000e+00
1.220000000000000000e+02,2.000000000000000000e+00
1.230000000000000000e+02,6.000000000000000000e+00
1.240000000000000000e+02,1.000000000000000000e+00
1.260000000000000000e+02,1.000000000000000000e+00
1.270000000000000000e+02,2.000000000000000000e+00
1.300000000000000000e+02,4.000000000000000000e+00
1.310000000000000000e+02,1.000000000000000000e+00
1.320000000000000000e+02,1.000000000000000000e+00
1.380000000000000000e+02,1.000000000000000000e+00
1.430000000000000000e+02,1.000000000000000000e+00
1.460000000000000000e+02,1.000000000000000000e+00
1.470000000000000000e+02,3.000000000000000000e+00
1.480000000000000000e+02,2.000000000000000000e+00
1.520000000000000000e+02,1.000000000000000000e+00
1.530000000000000000e+02,1.000000000000000000e+00
1.560000000000000000e+02,1.000000000000000000e+00
1.580000000000000000e+02,2.000000000000000000e+00
1.640000000000000000e+02,2.000000000000000000e+00
1.650000000000000000e+02,1.000000000000000000e+00
1.660000000000000000e+02,1.000000000000000000e+00
1.690000000000000000e+02,3.000000000000000000e+00
1.710000000000000000e+02,1.000000000000000000e+00
1.720000000000000000e+02,1.000000000000000000e+00
1.770000000000000000e+02,1.000000000000000000e+00
1.790000000000000000e+02,1.000000000000000000e+00
1.800000000000000000e+02,1.000000000000000000e+00
1.820000000000000000e+02,1.000000000000000000e+00
1.930000000000000000e+02,1.000000000000000000e+00
1.950000000000000000e+02,2.000000000000000000e+00
1.980000000000000000e+02,1.000000000000000000e+00
2.160000000000000000e+02,1.000000000000000000e+00
2.290000000000000000e+02,1.000000000000000000e+00
2.330000000000000000e+02,1.000000000000000000e+00
2.390000000000000000e+02,1.000000000000000000e+00
2.410000000000000000e+02,1.000000000000000000e+00
2.520000000000000000e+02,1.000000000000000000e+00
2.580000000000000000e+02,1.000000000000000000e+00
2.640000000000000000e+02,1.000000000000000000e+00
2.660000000000000000e+02,1.000000000000000000e+00
2.690000000000000000e+02,1.000000000000000000e+00
2.790000000000000000e+02,1.000000000000000000e+00
2.920000000000000000e+02,1.000000000000000000e+00
4.180000000000000000e+02,1.000000000000000000e+00
4.850000000000000000e+02,1.000000000000000000e+00
5.730000000000000000e+02,2.000000000000000000e+00
5.760000000000000000e+02,1.000000000000000000e+00
7.310000000000000000e+02,1.000000000000000000e+00


==> data/model_sample/total_degree_distribution/value_counts.csv <==
0.000000000000000000e+00,1.120000000000000000e+02
1.000000000000000000e+00,1.892000000000000000e+03
2.000000000000000000e+00,6.717000000000000000e+03
3.000000000000000000e+00,1.218900000000000000e+04
4.000000000000000000e+00,1.587500000000000000e+04
5.000000000000000000e+00,1.542300000000000000e+04
6.000000000000000000e+00,1.311400000000000000e+04
7.000000000000000000e+00,9.578000000000000000e+03
8.000000000000000000e+00,6.574000000000000000e+03
9.000000000000000000e+00,4.438000000000000000e+03
1.000000000000000000e+01,3.053000000000000000e+03
1.100000000000000000e+01,2.038000000000000000e+03
1.200000000000000000e+01,1.479000000000000000e+03
1.300000000000000000e+01,1.063000000000000000e+03
1.400000000000000000e+01,7.670000000000000000e+02
1.500000000000000000e+01,6.550000000000000000e+02
1.600000000000000000e+01,4.770000000000000000e+02
1.700000000000000000e+01,4.430000000000000000e+02
1.800000000000000000e+01,3.750000000000000000e+02
1.900000000000000000e+01,3.040000000000000000e+02
2.000000000000000000e+01,2.740000000000000000e+02
2.100000000000000000e+01,2.230000000000000000e+02
2.200000000000000000e+01,1.930000000000000000e+02
2.300000000000000000e+01,1.510000000000000000e+02
2.400000000000000000e+01,1.700000000000000000e+02
2.500000000000000000e+01,1.470000000000000000e+02
2.600000000000000000e+01,1.180000000000000000e+02
2.700000000000000000e+01,9.100000000000000000e+01
2.800000000000000000e+01,1.030000000000000000e+02
2.900000000000000000e+01,8.600000000000000000e+01
3.000000000000000000e+01,8.200000000000000000e+01
3.100000000000000000e+01,7.500000000000000000e+01
3.200000000000000000e+01,6.800000000000000000e+01
3.300000000000000000e+01,6.100000000000000000e+01
3.400000000000000000e+01,5.100000000000000000e+01
3.500000000000000000e+01,5.300000000000000000e+01
3.600000000000000000e+01,4.600000000000000000e+01
3.700000000000000000e+01,5.800000000000000000e+01
3.800000000000000000e+01,3.200000000000000000e+01
3.900000000000000000e+01,3.500000000000000000e+01
4.000000000000000000e+01,4.000000000000000000e+01
4.100000000000000000e+01,3.700000000000000000e+01
4.200000000000000000e+01,3.400000000000000000e+01
4.300000000000000000e+01,3.200000000000000000e+01
4.400000000000000000e+01,2.600000000000000000e+01
4.500000000000000000e+01,3.100000000000000000e+01
4.600000000000000000e+01,2.700000000000000000e+01
4.700000000000000000e+01,2.600000000000000000e+01
4.800000000000000000e+01,1.700000000000000000e+01
4.900000000000000000e+01,2.600000000000000000e+01
5.000000000000000000e+01,2.600000000000000000e+01
5.100000000000000000e+01,1.600000000000000000e+01
5.200000000000000000e+01,1.700000000000000000e+01
5.300000000000000000e+01,1.600000000000000000e+01
5.400000000000000000e+01,1.700000000000000000e+01
5.500000000000000000e+01,2.300000000000000000e+01
5.600000000000000000e+01,1.400000000000000000e+01
5.700000000000000000e+01,1.200000000000000000e+01
5.800000000000000000e+01,1.500000000000000000e+01
5.900000000000000000e+01,1.300000000000000000e+01
6.000000000000000000e+01,1.000000000000000000e+01
6.100000000000000000e+01,1.100000000000000000e+01
6.200000000000000000e+01,8.000000000000000000e+00
6.300000000000000000e+01,5.000000000000000000e+00
6.400000000000000000e+01,5.000000000000000000e+00
6.500000000000000000e+01,8.000000000000000000e+00
6.600000000000000000e+01,9.000000000000000000e+00
6.700000000000000000e+01,1.000000000000000000e+01
6.800000000000000000e+01,8.000000000000000000e+00
6.900000000000000000e+01,5.000000000000000000e+00
7.000000000000000000e+01,6.000000000000000000e+00
7.100000000000000000e+01,9.000000000000000000e+00
7.200000000000000000e+01,7.000000000000000000e+00
7.300000000000000000e+01,1.000000000000000000e+01
7.400000000000000000e+01,9.000000000000000000e+00
7.500000000000000000e+01,6.000000000000000000e+00
7.600000000000000000e+01,3.000000000000000000e+00
7.700000000000000000e+01,6.000000000000000000e+00
7.800000000000000000e+01,4.000000000000000000e+00
7.900000000000000000e+01,9.000000000000000000e+00
8.000000000000000000e+01,1.000000000000000000e+01
8.100000000000000000e+01,6.000000000000000000e+00
8.200000000000000000e+01,6.000000000000000000e+00
8.300000000000000000e+01,5.000000000000000000e+00
8.400000000000000000e+01,8.000000000000000000e+00
8.500000000000000000e+01,6.000000000000000000e+00
8.600000000000000000e+01,8.000000000000000000e+00
8.700000000000000000e+01,5.000000000000000000e+00
8.800000000000000000e+01,6.000000000000000000e+00
8.900000000000000000e+01,4.000000000000000000e+00
9.000000000000000000e+01,4.000000000000000000e+00
9.100000000000000000e+01,6.000000000000000000e+00
9.200000000000000000e+01,6.000000000000000000e+00
9.300000000000000000e+01,5.000000000000000000e+00
9.400000000000000000e+01,5.000000000000000000e+00
9.500000000000000000e+01,5.000000000000000000e+00
9.600000000000000000e+01,2.000000000000000000e+00
9.700000000000000000e+01,2.000000000000000000e+00
9.800000000000000000e+01,4.000000000000000000e+00
9.900000000000000000e+01,1.000000000000000000e+00
1.000000000000000000e+02,7.000000000000000000e+00
1.010000000000000000e+02,1.000000000000000000e+00
1.020000000000000000e+02,6.000000000000000000e+00
1.030000000000000000e+02,1.000000000000000000e+00
1.040000000000000000e+02,3.000000000000000000e+00
1.050000000000000000e+02,1.000000000000000000e+00
1.060000000000000000e+02,2.000000000000000000e+00
1.070000000000000000e+02,6.000000000000000000e+00
1.080000000000000000e+02,1.000000000000000000e+00
1.090000000000000000e+02,5.000000000000000000e+00
1.100000000000000000e+02,6.000000000000000000e+00
1.110000000000000000e+02,4.000000000000000000e+00
1.120000000000000000e+02,2.000000000000000000e+00
1.130000000000000000e+02,2.000000000000000000e+00
1.140000000000000000e+02,3.000000000000000000e+00
1.160000000000000000e+02,1.000000000000000000e+00
1.170000000000000000e+02,1.000000000000000000e+00
1.180000000000000000e+02,2.000000000000000000e+00
1.190000000000000000e+02,3.000000000000000000e+00
1.200000000000000000e+02,3.000000000000000000e+00
1.210000000000000000e+02,3.000000000000000000e+00
1.220000000000000000e+02,3.000000000000000000e+00
1.230000000000000000e+02,3.000000000000000000e+00
1.240000000000000000e+02,2.000000000000000000e+00
1.250000000000000000e+02,4.000000000000000000e+00
1.260000000000000000e+02,1.000000000000000000e+00
1.270000000000000000e+02,2.000000000000000000e+00
1.280000000000000000e+02,3.000000000000000000e+00
1.290000000000000000e+02,1.000000000000000000e+00
1.310000000000000000e+02,3.000000000000000000e+00
1.330000000000000000e+02,2.000000000000000000e+00
1.350000000000000000e+02,1.000000000000000000e+00
1.360000000000000000e+02,2.000000000000000000e+00
1.370000000000000000e+02,1.000000000000000000e+00
1.380000000000000000e+02,2.000000000000000000e+00
1.390000000000000000e+02,1.000000000000000000e+00
1.400000000000000000e+02,1.000000000000000000e+00
1.420000000000000000e+02,2.000000000000000000e+00
1.450000000000000000e+02,1.000000000000000000e+00
1.460000000000000000e+02,2.000000000000000000e+00
1.490000000000000000e+02,1.000000000000000000e+00
1.500000000000000000e+02,2.000000000000000000e+00
1.520000000000000000e+02,2.000000000000000000e+00
1.530000000000000000e+02,4.000000000000000000e+00
1.540000000000000000e+02,1.000000000000000000e+00
1.550000000000000000e+02,1.000000000000000000e+00
1.570000000000000000e+02,1.000000000000000000e+00
1.580000000000000000e+02,1.000000000000000000e+00
1.600000000000000000e+02,1.000000000000000000e+00
1.610000000000000000e+02,1.000000000000000000e+00
1.620000000000000000e+02,1.000000000000000000e+00
1.650000000000000000e+02,2.000000000000000000e+00
1.660000000000000000e+02,2.000000000000000000e+00
1.670000000000000000e+02,2.000000000000000000e+00
1.680000000000000000e+02,1.000000000000000000e+00
1.690000000000000000e+02,1.000000000000000000e+00
1.700000000000000000e+02,1.000000000000000000e+00
1.710000000000000000e+02,1.000000000000000000e+00
1.750000000000000000e+02,1.000000000000000000e+00
1.770000000000000000e+02,2.000000000000000000e+00
1.780000000000000000e+02,1.000000000000000000e+00
1.790000000000000000e+02,1.000000000000000000e+00
1.840000000000000000e+02,1.000000000000000000e+00
1.850000000000000000e+02,1.000000000000000000e+00
1.860000000000000000e+02,1.000000000000000000e+00
1.870000000000000000e+02,2.000000000000000000e+00
1.880000000000000000e+02,1.000000000000000000e+00
1.940000000000000000e+02,6.000000000000000000e+00
1.950000000000000000e+02,1.000000000000000000e+00
1.970000000000000000e+02,1.000000000000000000e+00
1.990000000000000000e+02,1.000000000000000000e+00
2.000000000000000000e+02,1.000000000000000000e+00
2.030000000000000000e+02,1.000000000000000000e+00
2.040000000000000000e+02,1.000000000000000000e+00
2.070000000000000000e+02,1.000000000000000000e+00
2.090000000000000000e+02,1.000000000000000000e+00
2.180000000000000000e+02,1.000000000000000000e+00
2.210000000000000000e+02,1.000000000000000000e+00
2.250000000000000000e+02,2.000000000000000000e+00
2.270000000000000000e+02,1.000000000000000000e+00
2.290000000000000000e+02,2.000000000000000000e+00
2.300000000000000000e+02,1.000000000000000000e+00
2.320000000000000000e+02,1.000000000000000000e+00
2.410000000000000000e+02,1.000000000000000000e+00
2.520000000000000000e+02,1.000000000000000000e+00
2.540000000000000000e+02,2.000000000000000000e+00
2.630000000000000000e+02,1.000000000000000000e+00
2.660000000000000000e+02,2.000000000000000000e+00
2.680000000000000000e+02,1.000000000000000000e+00
2.700000000000000000e+02,1.000000000000000000e+00
2.710000000000000000e+02,2.000000000000000000e+00
2.720000000000000000e+02,2.000000000000000000e+00
2.750000000000000000e+02,1.000000000000000000e+00
2.760000000000000000e+02,1.000000000000000000e+00
2.810000000000000000e+02,1.000000000000000000e+00
2.880000000000000000e+02,1.000000000000000000e+00
2.910000000000000000e+02,1.000000000000000000e+00
2.930000000000000000e+02,1.000000000000000000e+00
3.080000000000000000e+02,1.000000000000000000e+00
3.180000000000000000e+02,1.000000000000000000e+00
3.230000000000000000e+02,1.000000000000000000e+00
3.480000000000000000e+02,1.000000000000000000e+00
3.500000000000000000e+02,1.000000000000000000e+00
3.520000000000000000e+02,1.000000000000000000e+00
3.680000000000000000e+02,1.000000000000000000e+00
3.690000000000000000e+02,1.000000000000000000e+00
3.740000000000000000e+02,1.000000000000000000e+00
3.920000000000000000e+02,1.000000000000000000e+00
3.960000000000000000e+02,1.000000000000000000e+00
4.000000000000000000e+02,1.000000000000000000e+00
4.280000000000000000e+02,1.000000000000000000e+00
4.320000000000000000e+02,1.000000000000000000e+00
4.570000000000000000e+02,1.000000000000000000e+00
4.590000000000000000e+02,1.000000000000000000e+00
4.830000000000000000e+02,1.000000000000000000e+00
4.850000000000000000e+02,1.000000000000000000e+00
4.960000000000000000e+02,1.000000000000000000e+00
5.030000000000000000e+02,1.000000000000000000e+00
5.130000000000000000e+02,1.000000000000000000e+00
5.210000000000000000e+02,1.000000000000000000e+00
5.460000000000000000e+02,1.000000000000000000e+00
5.480000000000000000e+02,1.000000000000000000e+00
5.580000000000000000e+02,1.000000000000000000e+00
5.720000000000000000e+02,1.000000000000000000e+00
5.780000000000000000e+02,1.000000000000000000e+00
5.990000000000000000e+02,1.000000000000000000e+00
6.360000000000000000e+02,1.000000000000000000e+00
6.460000000000000000e+02,1.000000000000000000e+00
6.490000000000000000e+02,1.000000000000000000e+00
6.880000000000000000e+02,1.000000000000000000e+00
7.330000000000000000e+02,1.000000000000000000e+00
7.800000000000000000e+02,1.000000000000000000e+00
8.790000000000000000e+02,1.000000000000000000e+00
8.940000000000000000e+02,1.000000000000000000e+00
9.260000000000000000e+02,1.000000000000000000e+00
9.920000000000000000e+02,1.000000000000000000e+00
1.037000000000000000e+03,1.000000000000000000e+00
1.206000000000000000e+03,1.000000000000000000e+00
1.248000000000000000e+03,1.000000000000000000e+00
1.501000000000000000e+03,1.000000000000000000e+00
1.589000000000000000e+03,1.000000000000000000e+00
3.180000000000000000e+03,1.000000000000000000e+00
4.299000000000000000e+03,1.000000000000000000e+00
9.707500000000000000e+04,1.000000000000000000e+00


==> data/model_test/betti_number_1_normal/linear_histograms.csv <==
25_bin_left_limit,25_value,50_bin_left_limit,50_value,67_bin_left_limit,67_value
218.0,0.0038150045207776,156.0,0.0039087063862002,0.0,0.0011603972084031
225.8636866186164,0.0127166817359254,166.23356477765145,0.0058630595793003,8.617738760127535,0.0
233.72737323723277,0.0076300090415552,176.4671295553029,0.0156348255448009,51.70643256076521,0.0011603972084031
241.59105985584912,0.0216183589510731,186.7006943329544,0.0205207085275512,60.324171320892745,0.0
249.4547464744655,0.0267050316454434,196.9342591106058,0.0263837681068515,112.03060388165795,0.0034811916252095
257.31843309308186,0.0241616952982582,207.1678238882573,0.0146576489482509,120.64834264178548,0.0092831776672255
265.18211971169825,0.0152600180831104,217.40138866590868,0.0,129.26608140191303,0.0220475469596606
273.04580633031463,0.0089016772151477,217.4013886659087,0.0048858829827503,137.88382016204056,0.0220475469596606
280.909492948931,0.0050866726943701,227.6349534435601,0.0058630595793003,146.5015589221681,0.0313307246268862
288.7731795675474,0.0,237.8685182212116,0.0,155.11929768229564,0.0162455609176447
304.5005528047801,0.0012716681735925,,,163.73703644242318,0.0058019860420159
312.3642394233965,0.0,,,172.3547752025507,0.0011603972084031
,,,,180.97251396267825,0.0011603972084031
,,,,189.5902527228058,0.0011603972084031
,,,,198.20799148293327,0.0


==> data/model_test/betti_number_1_normal/qq_plot.csv <==
25_theoretical,25_empirical,50_theoretical,50_empirical,67_theoretical,67_empirical
-2.0699,-1.8406,-2.0619,-2.1208,-2.3263,-6.4455
-1.7688,-1.6562,-1.7599,-1.7949,-2.0537,-4.0659
-1.5744,-1.5712,-1.5647,-1.5064,-1.8808,-1.3272
-1.4261,-1.5097,-1.4157,-1.4419,-1.7507,-1.2823
-1.3038,-1.4778,-1.2928,-1.2314,-1.6449,-1.1476
-1.1984,-1.3608,-1.1868,-1.1601,-1.5548,-1.0129
-1.1048,-1.2438,-1.0927,-1.082,-1.4758,-0.8782
-1.0201,-1.1127,-1.0074,-1.0515,-1.4051,-0.8782
-0.9421,-0.9484,-0.9289,-0.8512,-1.3408,-0.8333
-0.8694,-0.7724,-0.8557,-0.7935,-1.2816,-0.8333
-0.8011,-0.7145,-0.7868,-0.7358,-1.2265,-0.7435
-0.7363,-0.5975,-0.7215,-0.7358,-1.175,-0.6537
-0.6745,-0.5419,-0.6591,-0.6645,-1.1264,-0.6537
-0.6151,-0.5266,-0.5992,-0.6102,-1.0803,-0.6088
-0.5579,-0.5266,-0.5414,-0.505,-1.0364,-0.6088
-0.5024,-0.4651,-0.4853,-0.5016,-0.9945,-0.6088
-0.4484,-0.4651,-0.4307,-0.4472,-0.9542,-0.6088
-0.3957,-0.3872,-0.3774,-0.3352,-0.9154,-0.5639
-0.3441,-0.2808,-0.3251,-0.3318,-0.8779,-0.519
-0.2934,-0.2194,-0.2737,-0.3318,-0.8416,-0.519
-0.2434,-0.2194,-0.223,-0.1723,-0.8064,-0.519
-0.194,-0.1579,-0.1729,-0.1587,-0.7722,-0.4741
-0.1451,-0.0965,-0.1232,-0.1214,-0.7388,-0.4741
-0.0966,-0.035,-0.0738,-0.067,-0.7063,-0.4741
-0.0482,0.0016,-0.0246,-0.0127,-0.6745,-0.4292
0.0,0.0264,0.0246,0.0416,-0.6433,-0.4292
0.0482,0.0879,0.0738,0.0721,-0.6128,-0.4292
0.0966,0.1493,0.1232,0.1298,-0.5828,-0.3843
0.1451,0.1493,0.1729,0.1468,-0.5534,-0.3843
0.194,0.2108,0.223,0.2011,-0.5244,-0.3394
0.2434,0.2108,0.2737,0.303,-0.4959,-0.2945
0.2934,0.2675,0.3251,0.303,-0.4677,-0.2945
0.3441,0.323,0.3774,0.3064,-0.4399,-0.2047
0.3957,0.3336,0.4307,0.3607,-0.4125,-0.2047
0.4484,0.3336,0.4853,0.415,-0.3853,-0.1149
0.5024,0.3951,0.5414,0.5202,-0.3585,-0.1149
0.5579,0.3951,0.5992,0.5338,-0.3319,-0.1149
0.6151,0.4778,0.6591,0.6221,-0.3055,-0.07
0.6745,0.5794,0.7215,0.7646,-0.2793,-0.07
0.7363,0.7023,0.7868,0.8224,-0.2533,-0.0251
0.8011,0.7059,0.8557,0.8801,-0.2275,-0.0251
0.8694,0.8228,0.9289,0.9683,-0.2019,-0.0251
0.9421,0.9847,1.0074,0.9955,-0.1764,0.0198
1.0201,1.0568,1.0927,1.0532,-0.151,0.0647
1.1048,1.071,1.1868,1.1109,-0.1257,0.0647
1.1984,1.1419,1.2928,1.2195,-0.1004,0.0647
1.3038,1.3168,1.4157,1.3553,-0.0753,0.0647
1.4261,1.5011,1.5647,1.6337,-0.0502,0.0647
1.5744,1.5626,1.7599,1.9833,-0.0251,0.1095
1.7688,1.6476,2.0619,2.041,0.0,0.1095
2.0699,1.8875,,,0.0251,0.1095
,,,,0.0502,0.1544
,,,,0.0753,0.1993
,,,,0.1004,0.1993
,,,,0.1257,0.1993
,,,,0.151,0.2442
,,,,0.1764,0.2442
,,,,0.2019,0.2442
,,,,0.2275,0.2442
,,,,0.2533,0.2442
,,,,0.2793,0.2442
,,,,0.3055,0.2891
,,,,0.3319,0.2891
,,,,0.3585,0.334
,,,,0.3853,0.334
,,,,0.4125,0.3789
,,,,0.4399,0.3789
,,,,0.4677,0.3789
,,,,0.4959,0.4238
,,,,0.5244,0.4238
,,,,0.5534,0.4238
,,,,0.5828,0.4238
,,,,0.6128,0.4687
,,,,0.6433,0.4687
,,,,0.6745,0.4687
,,,,0.7063,0.4687
,,,,0.7388,0.5136
,,,,0.7722,0.5136
,,,,0.8064,0.5585
,,,,0.8416,0.6034
,,,,0.8779,0.6034
,,,,0.9154,0.6034
,,,,0.9542,0.6483
,,,,0.9945,0.6483
,,,,1.0364,0.6483
,,,,1.0803,0.783
,,,,1.1264,0.783
,,,,1.175,0.783
,,,,1.2265,0.783
,,,,1.2816,0.8279
,,,,1.3408,0.8279
,,,,1.4051,0.8728
,,,,1.4758,0.9177
,,,,1.5548,1.0075
,,,,1.6449,1.0524
,,,,1.7507,1.0973
,,,,1.8808,1.1422
,,,,2.0537,1.5014
,,,,2.3263,1.681


==> data/model_test/betti_number_1_stable/qq_plot.csv <==
25_theoretical,25_empirical,50_theoretical,50_empirical,67_theoretical,67_empirical
-2.1209,-1.8406,-2.0198,-2.1208,-6.4636,-6.4455
-1.7783,-1.6562,-1.7225,-1.7949,-4.1417,-4.0659
-1.5683,-1.5712,-1.5305,-1.5064,-3.1945,-1.3272
-1.4118,-1.5097,-1.3838,-1.4419,-2.6528,-1.2823
-1.2845,-1.4778,-1.2629,-1.2314,-2.2912,-1.1476
-1.1758,-1.3608,-1.1587,-1.1601,-2.0271,-1.0129
-1.08,-1.2438,-1.0661,-1.082,-1.8224,-0.8782
-0.9936,-1.1127,-0.9821,-1.0515,-1.6571,-0.8782
-0.9144,-0.9484,-0.9049,-0.8512,-1.5193,-0.8333
-0.8409,-0.7724,-0.8329,-0.7935,-1.4017,-0.8333
-0.772,-0.7145,-0.7651,-0.7358,-1.2994,-0.7435
-0.7068,-0.5975,-0.7008,-0.7358,-1.2091,-0.6537
-0.6447,-0.5419,-0.6395,-0.6645,-1.1284,-0.6537
-0.5852,-0.5266,-0.5805,-0.6102,-1.0554,-0.6088
-0.5279,-0.5266,-0.5236,-0.505,-0.9889,-0.6088
-0.4724,-0.4651,-0.4684,-0.5016,-0.9277,-0.6088
-0.4184,-0.4651,-0.4147,-0.4472,-0.8711,-0.6088
-0.3658,-0.3872,-0.3622,-0.3352,-0.8184,-0.5639
-0.3144,-0.2808,-0.3108,-0.3318,-0.7691,-0.519
-0.2638,-0.2194,-0.2602,-0.3318,-0.7228,-0.519
-0.214,-0.2194,-0.2103,-0.1723,-0.6791,-0.519
-0.1649,-0.1579,-0.161,-0.1587,-0.6377,-0.4741
-0.1162,-0.0965,-0.1121,-0.1214,-0.5983,-0.4741
-0.0679,-0.035,-0.0635,-0.067,-0.5608,-0.4741
-0.0198,0.0016,-0.015,-0.0127,-0.5249,-0.4292
0.0311,0.0264,0.0334,0.0416,-0.4905,-0.4292
0.0761,0.0879,0.0818,0.0721,-0.4574,-0.4292
0.1241,0.1493,0.1304,0.1298,-0.4256,-0.3843
0.1724,0.1493,0.1793,0.1468,-0.3949,-0.3843
0.221,0.2108,0.2287,0.2011,-0.3652,-0.3394
0.2702,0.2108,0.2786,0.303,-0.3364,-0.2945
0.3199,0.2675,0.3292,0.303,-0.3085,-0.2945
0.3704,0.323,0.3806,0.3064,-0.278,-0.2047
0.4218,0.3336,0.4332,0.3607,-0.255,-0.2047
0.4743,0.3336,0.4869,0.415,-0.2292,-0.1149
0.5281,0.3951,0.5421,0.5202,-0.2041,-0.1149
0.5835,0.3951,0.5991,0.5338,-0.1796,-0.1149
0.6407,0.4778,0.6581,0.6221,-0.1556,-0.07
0.7,0.5794,0.7195,0.7646,-0.1321,-0.07
0.7619,0.7023,0.7838,0.8224,-0.1091,-0.0251
0.8269,0.7059,0.8517,0.8801,-0.0865,-0.0251
0.8956,0.8228,0.9238,0.9683,-0.0643,-0.0251
0.9688,0.9847,1.0011,0.9955,-0.0425,0.0198
1.0476,1.0568,1.0852,1.0532,-0.021,0.0647
1.1335,1.071,1.1779,1.1109,0.0002,0.0647
1.2288,1.1419,1.2824,1.2195,0.0211,0.0647
1.3368,1.3168,1.4036,1.3553,0.0417,0.0647
1.4631,1.5011,1.5506,1.6337,0.0621,0.0647
1.6182,1.5626,1.7433,1.9833,0.0822,0.1095
1.8258,1.6476,2.042,2.041,0.1021,0.1095
2.1627,1.8875,,,0.1219,0.1095
,,,,0.1414,0.1544
,,,,0.1608,0.1993
,,,,0.1801,0.1993
,,,,0.1992,0.1993
,,,,0.2182,0.2442
,,,,0.2371,0.2442
,,,,0.2559,0.2442
,,,,0.2747,0.2442
,,,,0.2934,0.2442
,,,,0.3121,0.2442
,,,,0.3308,0.2891
,,,,0.3494,0.2891
,,,,0.3681,0.334
,,,,0.3868,0.334
,,,,0.4055,0.3789
,,,,0.4243,0.3789
,,,,0.4432,0.3789
,,,,0.4622,0.4238
,,,,0.4813,0.4238
,,,,0.5005,0.4238
,,,,0.5199,0.4238
,,,,0.5394,0.4687
,,,,0.5592,0.4687
,,,,0.5792,0.4687
,,,,0.5995,0.4687
,,,,0.62,0.5136
,,,,0.641,0.5136
,,,,0.6622,0.5585
,,,,0.684,0.6034
,,,,0.7061,0.6034
,,,,0.7289,0.6034
,,,,0.7522,0.6483
,,,,0.7762,0.6483
,,,,0.8011,0.6483
,,,,0.8268,0.783
,,,,0.8535,0.783
,,,,0.8814,0.783
,,,,0.9108,0.783
,,,,0.9418,0.8279
,,,,0.9748,0.8279
,,,,1.0102,0.8728
,,,,1.0487,0.9177
,,,,1.0912,1.0075
,,,,1.1389,1.0524
,,,,1.1942,1.0973
,,,,1.2608,1.1422
,,,,1.3475,1.5014
,,,,1.4801,1.681


==> data/model_test/betti_number_1_stable/theoretical_pdf.csv <==
25_value,25_pdf,50_value,50_pdf,67_value,67_pdf
218.0,0.001861399,156.0,0.001140513,-198.0,1.1828e-05
218.09009009,0.001883383,156.08008008,0.001153743,-197.405405405,1.1881e-05
218.18018018,0.001905592,156.16016016,0.001167101,-196.810810811,1.1933e-05
218.27027027,0.001928029,156.24024024,0.001180589,-196.216216216,1.1986e-05
218.36036036,0.001950695,156.32032032,0.001194205,-195.621621622,1.204e-05
218.45045045,0.001973591,156.4004004,0.001207952,-195.027027027,1.2093e-05
218.540540541,0.001996719,156.48048048,0.001221831,-194.432432432,1.2147e-05
218.630630631,0.00202008,156.560560561,0.001235841,-193.837837838,1.2202e-05
218.720720721,0.002043677,156.640640641,0.001249985,-193.243243243,1.2257e-05
218.810810811,0.00206751,156.720720721,0.001264263,-192.648648649,1.2312e-05
218.900900901,0.002091582,156.800800801,0.001278676,-192.054054054,1.2367e-05
218.990990991,0.002115895,156.880880881,0.001293224,-191.459459459,1.2423e-05
219.081081081,0.002140448,156.960960961,0.00130791,-190.864864865,1.2479e-05
219.171171171,0.002165245,157.041041041,0.001322733,-190.27027027,1.2535e-05
219.261261261,0.002190287,157.121121121,0.001337694,-189.675675676,1.2592e-05
219.351351351,0.002215575,157.201201201,0.001352795,-189.081081081,1.2649e-05
219.441441441,0.002241112,157.281281281,0.001368036,-188.486486486,1.2707e-05
219.531531532,0.002266898,157.361361361,0.001383419,-187.891891892,1.2765e-05
219.621621622,0.002292935,157.441441441,0.001398944,-187.297297297,1.2823e-05
219.711711712,0.002319225,157.521521522,0.001414612,-186.702702703,1.2882e-05
219.801801802,0.002345769,157.601601602,0.001430423,-186.108108108,1.2941e-05
219.891891892,0.002372569,157.681681682,0.00144638,-185.513513514,1.3e-05
219.981981982,0.002399627,157.761761762,0.001462482,-184.918918919,1.306e-05
220.072072072,0.002426944,157.841841842,0.001478732,-184.324324324,1.312e-05
220.162162162,0.002454521,157.921921922,0.001495128,-183.72972973,1.3181e-05
220.252252252,0.002482361,158.002002002,0.001511674,-183.135135135,1.3242e-05
220.342342342,0.002510465,158.082082082,0.001528368,-182.540540541,1.3303e-05
220.432432432,0.002538833,158.162162162,0.001545213,-181.945945946,1.3365e-05
220.522522523,0.002567469,158.242242242,0.00156221,-181.351351351,1.3427e-05
220.612612613,0.002596373,158.322322322,0.001579358,-180.756756757,1.3489e-05
220.702702703,0.002625547,158.402402402,0.00159666,-180.162162162,1.3552e-05
220.792792793,0.002654993,158.482482482,0.001614115,-179.567567568,1.3616e-05
220.882882883,0.002684711,158.562562563,0.001631725,-178.972972973,1.368e-05
220.972972973,0.002714704,158.642642643,0.001649492,-178.378378378,1.3744e-05
221.063063063,0.002744973,158.722722723,0.001667414,-177.783783784,1.3809e-05
221.153153153,0.002775519,158.802802803,0.001685495,-177.189189189,1.3874e-05
221.243243243,0.002806344,158.882882883,0.001703734,-176.594594595,1.3939e-05
221.333333333,0.00283745,158.962962963,0.001722132,-176.0,1.4005e-05
221.423423423,0.002868838,159.043043043,0.001740691,-175.405405405,1.4071e-05
221.513513514,0.002900508,159.123123123,0.001759411,-174.810810811,1.4138e-05
221.603603604,0.002932464,159.203203203,0.001778293,-174.216216216,1.4205e-05
221.693693694,0.002964706,159.283283283,0.001797338,-173.621621622,1.4273e-05
221.783783784,0.002997236,159.363363363,0.001816547,-173.027027027,1.4341e-05
221.873873874,0.003030055,159.443443443,0.001835921,-172.432432432,1.441e-05
221.963963964,0.003063164,159.523523524,0.001855461,-171.837837838,1.4479e-05
222.054054054,0.003096566,159.603603604,0.001875167,-171.243243243,1.4549e-05
222.144144144,0.00313026,159.683683684,0.001895041,-170.648648649,1.4619e-05
222.234234234,0.00316425,159.763763764,0.001915083,-170.054054054,1.4689e-05
222.324324324,0.003198535,159.843843844,0.001935295,-169.459459459,1.476e-05
222.414414414,0.003233118,159.923923924,0.001955677,-168.864864865,1.4831e-05
222.504504505,0.003267999,160.004004004,0.00197623,-168.27027027,1.4903e-05
222.594594595,0.003303181,160.084084084,0.001996955,-167.675675676,1.4976e-05
222.684684685,0.003338664,160.164164164,0.002017852,-167.081081081,1.5049e-05
222.774774775,0.00337445,160.244244244,0.002038924,-166.486486486,1.5122e-05
222.864864865,0.00341054,160.324324324,0.00206017,-165.891891892,1.5196e-05
222.954954955,0.003446935,160.404404404,0.002081592,-165.297297297,1.527e-05
223.045045045,0.003483637,160.484484484,0.00210319,-164.702702703,1.5345e-05
223.135135135,0.003520646,160.564564565,0.002124965,-164.108108108,1.5421e-05
223.225225225,0.003557965,160.644644645,0.002146918,-163.513513514,1.5497e-05
223.315315315,0.003595594,160.724724725,0.002169051,-162.918918919,1.5573e-05
223.405405405,0.003633534,160.804804805,0.002191363,-162.324324324,1.565e-05
223.495495495,0.003671787,160.884884885,0.002213856,-161.72972973,1.5728e-05
223.585585586,0.003710353,160.964964965,0.00223653,-161.135135135,1.5806e-05
223.675675676,0.003749235,161.045045045,0.002259387,-160.540540541,1.5885e-05
223.765765766,0.003788433,161.125125125,0.002282428,-159.945945946,1.5964e-05
223.855855856,0.003827948,161.205205205,0.002305652,-159.351351351,1.6044e-05
223.945945946,0.003867781,161.285285285,0.002329061,-158.756756757,1.6124e-05
224.036036036,0.003907934,161.365365365,0.002352656,-158.162162162,1.6205e-05
224.126126126,0.003948407,161.445445445,0.002376438,-157.567567568,1.6286e-05
224.216216216,0.003989202,161.525525526,0.002400407,-156.972972973,1.6368e-05
224.306306306,0.004030319,161.605605606,0.002424565,-156.378378378,1.6451e-05
224.396396396,0.00407176,161.685685686,0.002448911,-155.783783784,1.6534e-05
224.486486486,0.004113525,161.765765766,0.002473448,-155.189189189,1.6618e-05
224.576576577,0.004155616,161.845845846,0.002498175,-154.594594595,1.6702e-05
224.666666667,0.004198033,161.925925926,0.002523094,-154.0,1.6787e-05
224.756756757,0.004240778,162.006006006,0.002548206,-153.405405405,1.6873e-05
224.846846847,0.004283851,162.086086086,0.00257351,-152.810810811,1.6959e-05
224.936936937,0.004327253,162.166166166,0.002599008,-152.216216216,1.7045e-05
225.027027027,0.004370985,162.246246246,0.002624702,-151.621621622,1.7133e-05
225.117117117,0.004415049,162.326326326,0.00265059,-151.027027027,1.7221e-05
225.207207207,0.004459443,162.406406406,0.002676675,-150.432432432,1.731e-05
225.297297297,0.004504171,162.486486486,0.002702958,-149.837837838,1.7399e-05
225.387387387,0.004549231,162.566566567,0.002729438,-149.243243243,1.7489e-05
225.477477477,0.004594626,162.646646647,0.002756116,-148.648648649,1.758e-05
225.567567568,0.004640355,162.726726727,0.002782994,-148.054054054,1.7671e-05
225.657657658,0.00468642,162.806806807,0.002810073,-147.459459459,1.7763e-05
225.747747748,0.004732821,162.886886887,0.002837352,-146.864864865,1.7855e-05
225.837837838,0.004779559,162.966966967,0.002864833,-146.27027027,1.7949e-05
225.927927928,0.004826634,163.047047047,0.002892516,-145.675675676,1.8043e-05
226.018018018,0.004874047,163.127127127,0.002920402,-145.081081081,1.8137e-05
226.108108108,0.004921798,163.207207207,0.002948492,-144.486486486,1.8233e-05
226.198198198,0.004969889,163.287287287,0.002976786,-143.891891892,1.8329e-05
226.288288288,0.005018319,163.367367367,0.003005286,-143.297297297,1.8426e-05
226.378378378,0.005067089,163.447447447,0.003033992,-142.702702703,1.8523e-05
226.468468468,0.0051162,163.527527528,0.003062904,-142.108108108,1.8621e-05
226.558558559,0.005165652,163.607607608,0.003092024,-141.513513514,1.872e-05
226.648648649,0.005215446,163.687687688,0.003121352,-140.918918919,1.882e-05
226.738738739,0.005265581,163.767767768,0.003150888,-140.324324324,1.892e-05
226.828828829,0.005316058,163.847847848,0.003180634,-139.72972973,1.9021e-05
226.918918919,0.005366878,163.927927928,0.003210589,-139.135135135,1.9123e-05
227.009009009,0.00541804,164.008008008,0.003240756,-138.540540541,1.9226e-05
227.099099099,0.005469546,164.088088088,0.003271133,-137.945945946,1.933e-05
227.189189189,0.005521394,164.168168168,0.003301723,-137.351351351,1.9434e-05
227.279279279,0.005573586,164.248248248,0.003332525,-136.756756757,1.9539e-05
227.369369369,0.005626122,164.328328328,0.00336354,-136.162162162,1.9645e-05
227.459459459,0.005679001,164.408408408,0.003394769,-135.567567568,1.9751e-05
227.54954955,0.005732225,164.488488488,0.003426212,-134.972972973,1.9859e-05
227.63963964,0.005785792,164.568568569,0.003457871,-134.378378378,1.9967e-05
227.72972973,0.005839703,164.648648649,0.003489745,-133.783783784,2.0076e-05
227.81981982,0.005893958,164.728728729,0.003521834,-133.189189189,2.0186e-05
227.90990991,0.005948557,164.808808809,0.003554141,-132.594594595,2.0297e-05
228.0,0.0060035,164.888888889,0.003586665,-132.0,2.0409e-05
228.09009009,0.006058786,164.968968969,0.003619407,-131.405405405,2.0521e-05
228.18018018,0.006114416,165.049049049,0.003652367,-130.810810811,2.0635e-05
228.27027027,0.00617039,165.129129129,0.003685545,-130.216216216,2.0749e-05
228.36036036,0.006226707,165.209209209,0.003718943,-129.621621622,2.0864e-05
228.45045045,0.006283367,165.289289289,0.003752561,-129.027027027,2.098e-05
228.540540541,0.006340369,165.369369369,0.0037864,-128.432432432,2.1097e-05
228.630630631,0.006397715,165.449449449,0.003820459,-127.837837838,2.1215e-05
228.720720721,0.006455402,165.52952953,0.00385474,-127.243243243,2.1334e-05
228.810810811,0.006513431,165.60960961,0.003889242,-126.648648649,2.1453e-05
228.900900901,0.006571801,165.68968969,0.003923966,-126.054054054,2.1574e-05
228.990990991,0.006630512,165.76976977,0.003958914,-125.459459459,2.1696e-05
229.081081081,0.006689564,165.84984985,0.003994084,-124.864864865,2.1818e-05
229.171171171,0.006748955,165.92992993,0.004029478,-124.27027027,2.1942e-05
229.261261261,0.006808685,166.01001001,0.004065096,-123.675675676,2.2066e-05
229.351351351,0.006868755,166.09009009,0.004100938,-123.081081081,2.2192e-05
229.441441441,0.006929162,166.17017017,0.004137005,-122.486486486,2.2318e-05
229.531531532,0.006989906,166.25025025,0.004173297,-121.891891892,2.2446e-05
229.621621622,0.007050988,166.33033033,0.004209815,-121.297297297,2.2575e-05
229.711711712,0.007112405,166.41041041,0.004246558,-120.702702703,2.2704e-05
229.801801802,0.007174157,166.49049049,0.004283528,-120.108108108,2.2835e-05
229.891891892,0.007236243,166.570570571,0.004320724,-119.513513514,2.2966e-05
229.981981982,0.007298663,166.650650651,0.004358147,-118.918918919,2.3099e-05
230.072072072,0.007361415,166.730730731,0.004395797,-118.324324324,2.3233e-05
230.162162162,0.007424498,166.810810811,0.004433674,-117.72972973,2.3368e-05
230.252252252,0.007487912,166.890890891,0.004471779,-117.135135135,2.3504e-05
230.342342342,0.007551655,166.970970971,0.004510112,-116.540540541,2.3641e-05
230.432432432,0.007615727,167.051051051,0.004548674,-115.945945946,2.3779e-05
230.522522523,0.007680126,167.131131131,0.004587464,-115.351351351,2.3919e-05
230.612612613,0.007744851,167.211211211,0.004626482,-114.756756757,2.4059e-05
230.702702703,0.0078099,167.291291291,0.00466573,-114.162162162,2.4201e-05
230.792792793,0.007875273,167.371371371,0.004705206,-113.567567568,2.4344e-05
230.882882883,0.007940969,167.451451451,0.004744912,-112.972972973,2.4488e-05
230.972972973,0.008006985,167.531531532,0.004784847,-112.378378378,2.4633e-05
231.063063063,0.00807332,167.611611612,0.004825012,-111.783783784,2.478e-05
231.153153153,0.008139974,167.691691692,0.004865407,-111.189189189,2.4927e-05
231.243243243,0.008206945,167.771771772,0.004906032,-110.594594595,2.5076e-05
231.333333333,0.00827423,167.851851852,0.004946886,-110.0,2.5226e-05
231.423423423,0.008341829,167.931931932,0.004987971,-109.405405405,2.5378e-05
231.513513514,0.00840974,168.012012012,0.005029286,-108.810810811,2.5531e-05
231.603603604,0.008477961,168.092092092,0.005070832,-108.216216216,2.5685e-05
231.693693694,0.008546491,168.172172172,0.005112607,-107.621621622,2.584e-05
231.783783784,0.008615327,168.252252252,0.005154614,-107.027027027,2.5996e-05
231.873873874,0.008684469,168.332332332,0.00519685,-106.432432432,2.6154e-05
231.963963964,0.008753914,168.412412412,0.005239317,-105.837837838,2.6314e-05
232.054054054,0.00882366,168.492492492,0.005282015,-105.243243243,2.6474e-05
232.144144144,0.008893706,168.572572573,0.005324943,-104.648648649,2.6636e-05
232.234234234,0.008964049,168.652652653,0.005368101,-104.054054054,2.68e-05
232.324324324,0.009034687,168.732732733,0.00541149,-103.459459459,2.6965e-05
232.414414414,0.009105619,168.812812813,0.005455109,-102.864864865,2.7131e-05
232.504504505,0.009176842,168.892892893,0.005498958,-102.27027027,2.7299e-05
232.594594595,0.009248355,168.972972973,0.005543037,-101.675675676,2.7468e-05
232.684684685,0.009320154,169.053053053,0.005587347,-101.081081081,2.7638e-05
232.774774775,0.009392238,169.133133133,0.005631886,-100.486486486,2.781e-05
232.864864865,0.009464604,169.213213213,0.005676655,-99.891891892,2.7984e-05
232.954954955,0.009537251,169.293293293,0.005721654,-99.297297297,2.8159e-05
233.045045045,0.009610175,169.373373373,0.005766882,-98.702702703,2.8336e-05
233.135135135,0.009683374,169.453453453,0.005812339,-98.108108108,2.8514e-05
233.225225225,0.009756847,169.533533534,0.005858026,-97.513513514,2.8694e-05
233.315315315,0.009830589,169.613613614,0.005903941,-96.918918919,2.8875e-05
233.405405405,0.009904599,169.693693694,0.005950085,-96.324324324,2.9058e-05
233.495495495,0.009978875,169.773773774,0.005996457,-95.72972973,2.9243e-05
233.585585586,0.010053412,169.853853854,0.006043057,-95.135135135,2.9429e-05
233.675675676,0.01012821,169.933933934,0.006089884,-94.540540541,2.9617e-05
233.765765766,0.010203264,170.014014014,0.00613694,-93.945945946,2.9806e-05
233.855855856,0.010278573,170.094094094,0.006184222,-93.351351351,2.9998e-05
233.945945946,0.010354133,170.174174174,0.006231731,-92.756756757,3.0191e-05
234.036036036,0.010429941,170.254254254,0.006279466,-92.162162162,3.0386e-05
234.126126126,0.010505995,170.334334334,0.006327428,-91.567567568,3.0582e-05
234.216216216,0.010582291,170.414414414,0.006375615,-90.972972973,3.078e-05
234.306306306,0.010658827,170.494494494,0.006424027,-90.378378378,3.0981e-05
234.396396396,0.010735599,170.574574575,0.006472664,-89.783783784,3.1182e-05
234.486486486,0.010812604,170.654654655,0.006521525,-89.189189189,3.1386e-05
234.576576577,0.01088984,170.734734735,0.00657061,-88.594594595,3.1592e-05
234.666666667,0.010967302,170.814814815,0.006619918,-88.0,3.18e-05
234.756756757,0.011044988,170.894894895,0.006669449,-87.405405405,3.2009e-05
234.846846847,0.011122894,170.974974975,0.006719203,-86.810810811,3.222e-05
234.936936937,0.011201017,171.055055055,0.006769178,-86.216216216,3.2434e-05
235.027027027,0.011279353,171.135135135,0.006819374,-85.621621622,3.2649e-05
235.117117117,0.011357899,171.215215215,0.006869791,-85.027027027,3.2866e-05
235.207207207,0.011436652,171.295295295,0.006920428,-84.432432432,3.3086e-05
235.297297297,0.011515608,171.375375375,0.006971284,-83.837837838,3.3307e-05
235.387387387,0.011594763,171.455455455,0.007022359,-83.243243243,3.3531e-05
235.477477477,0.011674114,171.535535536,0.007073652,-82.648648649,3.3756e-05
235.567567568,0.011753656,171.615615616,0.007125163,-82.054054054,3.3984e-05
235.657657658,0.011833388,171.695695696,0.00717689,-81.459459459,3.4214e-05
235.747747748,0.011913303,171.775775776,0.007228833,-80.864864865,3.4446e-05
235.837837838,0.011993399,171.855855856,0.007280991,-80.27027027,3.468e-05
235.927927928,0.012073673,171.935935936,0.007333364,-79.675675676,3.4917e-05
236.018018018,0.012154119,172.016016016,0.00738595,-79.081081081,3.5156e-05
236.108108108,0.012234734,172.096096096,0.00743875,-78.486486486,3.5397e-05
236.198198198,0.012315513,172.176176176,0.007491761,-77.891891892,3.564e-05
236.288288288,0.012396454,172.256256256,0.007544984,-77.297297297,3.5886e-05
236.378378378,0.012477552,172.336336336,0.007598417,-76.702702703,3.6134e-05
236.468468468,0.012558802,172.416416416,0.007652059,-76.108108108,3.6385e-05
236.558558559,0.012640201,172.496496496,0.00770591,-75.513513514,3.6637e-05
236.648648649,0.012721743,172.576576577,0.007759969,-74.918918919,3.6893e-05
236.738738739,0.012803426,172.656656657,0.007814234,-74.324324324,3.7151e-05
236.828828829,0.012885245,172.736736737,0.007868706,-73.72972973,3.7411e-05
236.918918919,0.012967195,172.816816817,0.007923382,-73.135135135,3.7674e-05
237.009009009,0.013049272,172.896896897,0.007978262,-72.540540541,3.794e-05
237.099099099,0.013131471,172.976976977,0.008033344,-71.945945946,3.8208e-05
237.189189189,0.013213788,173.057057057,0.008088629,-71.351351351,3.8479e-05
237.279279279,0.013296219,173.137137137,0.008144114,-70.756756757,3.8753e-05
237.369369369,0.013378758,173.217217217,0.008199798,-70.162162162,3.9029e-05
237.459459459,0.013461402,173.297297297,0.008255682,-69.567567568,3.9308e-05
237.54954955,0.013544146,173.377377377,0.008311762,-68.972972973,3.959e-05
237.63963964,0.013626985,173.457457457,0.008368039,-68.378378378,3.9875e-05
237.72972973,0.013709914,173.537537538,0.008424511,-67.783783784,4.0162e-05
237.81981982,0.013792928,173.617617618,0.008481177,-67.189189189,4.0453e-05
237.90990991,0.013876023,173.697697698,0.008538035,-66.594594595,4.0746e-05
238.0,0.013959194,173.777777778,0.008595085,-66.0,4.1043e-05
238.09009009,0.014042436,173.857857858,0.008652325,-65.405405405,4.1342e-05
238.18018018,0.014125744,173.937937938,0.008709754,-64.810810811,4.1645e-05
238.27027027,0.014209113,174.018018018,0.00876737,-64.216216216,4.195e-05
238.36036036,0.014292538,174.098098098,0.008825173,-63.621621622,4.2259e-05
238.45045045,0.014376014,174.178178178,0.008883161,-63.027027027,4.2571e-05
238.540540541,0.014459537,174.258258258,0.008941333,-62.432432432,4.2886e-05
238.630630631,0.0145431,174.338338338,0.008999686,-61.837837838,4.3205e-05
238.720720721,0.014626699,174.418418418,0.009058221,-61.243243243,4.3527e-05
238.810810811,0.014710328,174.498498498,0.009116935,-60.648648649,4.3852e-05
238.900900901,0.014793983,174.578578579,0.009175827,-60.054054054,4.418e-05
238.990990991,0.014877658,174.658658659,0.009234896,-59.459459459,4.4512e-05
239.081081081,0.014961348,174.738738739,0.00929414,-58.864864865,4.4848e-05
239.171171171,0.015045048,174.818818819,0.009353557,-58.27027027,4.5187e-05
239.261261261,0.015128752,174.898898899,0.009413146,-57.675675676,4.553e-05
239.351351351,0.015212454,174.978978979,0.009472906,-57.081081081,4.5876e-05
239.441441441,0.01529615,175.059059059,0.009532835,-56.486486486,4.6226e-05
239.531531532,0.015379834,175.139139139,0.009592931,-55.891891892,4.658e-05
239.621621622,0.015463501,175.219219219,0.009653193,-55.297297297,4.6937e-05
239.711711712,0.015547145,175.299299299,0.009713619,-54.702702703,4.7298e-05
239.801801802,0.01563076,175.379379379,0.009774208,-54.108108108,4.7664e-05
239.891891892,0.015714341,175.459459459,0.009834957,-53.513513514,4.8033e-05
239.981981982,0.015797882,175.53953954,0.009895866,-52.918918919,4.8406e-05
240.072072072,0.015881379,175.61961962,0.009956931,-52.324324324,4.8784e-05
240.162162162,0.015964824,175.6996997,0.010018153,-51.72972973,4.9165e-05
240.252252252,0.016048213,175.77977978,0.010079528,-51.135135135,4.9551e-05
240.342342342,0.01613154,175.85985986,0.010141056,-50.540540541,4.994e-05
240.432432432,0.016214798,175.93993994,0.010202734,-49.945945946,5.0335e-05
240.522522523,0.016297984,176.02002002,0.01026456,-49.351351351,5.0733e-05
240.612612613,0.016381089,176.1001001,0.010326533,-48.756756757,5.1136e-05
240.702702703,0.01646411,176.18018018,0.010388651,-48.162162162,5.1544e-05
240.792792793,0.016547039,176.26026026,0.010450912,-47.567567568,5.1956e-05
240.882882883,0.016629871,176.34034034,0.010513314,-46.972972973,5.2372e-05
240.972972973,0.016712601,176.42042042,0.010575855,-46.378378378,5.2793e-05
241.063063063,0.016795222,176.500500501,0.010638533,-45.783783784,5.322e-05
241.153153153,0.016877729,176.580580581,0.010701346,-45.189189189,5.365e-05
241.243243243,0.016960115,176.660660661,0.010764293,-44.594594595,5.4086e-05
241.333333333,0.017042375,176.740740741,0.010827371,-44.0,5.4527e-05
241.423423423,0.017124503,176.820820821,0.010890578,-43.405405405,5.4973e-05
241.513513514,0.017206492,176.900900901,0.010953912,-42.810810811,5.5424e-05
241.603603604,0.017288337,176.980980981,0.011017371,-42.216216216,5.588e-05
241.693693694,0.017370032,177.061061061,0.011080954,-41.621621622,5.6341e-05
241.783783784,0.01745157,177.141141141,0.011144657,-41.027027027,5.6808e-05
241.873873874,0.017532946,177.221221221,0.011208479,-40.432432432,5.728e-05
241.963963964,0.017614154,177.301301301,0.011272417,-39.837837838,5.7757e-05
242.054054054,0.017695187,177.381381381,0.011336471,-39.243243243,5.824e-05
242.144144144,0.01777604,177.461461461,0.011400636,-38.648648649,5.8729e-05
242.234234234,0.017856706,177.541541542,0.011464911,-38.054054054,5.9224e-05
242.324324324,0.017937179,177.621621622,0.011529295,-37.459459459,5.9724e-05
242.414414414,0.018017454,177.701701702,0.011593783,-36.864864865,6.0231e-05
242.504504505,0.018097524,177.781781782,0.011658376,-36.27027027,6.0743e-05
242.594594595,0.018177382,177.861861862,0.011723069,-35.675675676,6.1261e-05
242.684684685,0.018257024,177.941941942,0.011787861,-35.081081081,6.1786e-05
242.774774775,0.018336442,178.022022022,0.011852749,-34.486486486,6.2317e-05
242.864864865,0.01841563,178.102102102,0.011917732,-33.891891892,6.2854e-05
242.954954955,0.018494583,178.182182182,0.011982806,-33.297297297,6.3398e-05
243.045045045,0.018573294,178.262262262,0.01204797,-32.702702703,6.3949e-05
243.135135135,0.018651757,178.342342342,0.01211322,-32.108108108,6.4506e-05
243.225225225,0.018729966,178.422422422,0.012178555,-31.513513514,6.507e-05
243.315315315,0.018807915,178.502502503,0.012243972,-30.918918919,6.5641e-05
243.405405405,0.018885597,178.582582583,0.012309469,-30.324324324,6.6219e-05
243.495495495,0.018963007,178.662662663,0.012375043,-29.72972973,6.6804e-05
243.585585586,0.019040137,178.742742743,0.012440692,-29.135135135,6.7396e-05
243.675675676,0.019116983,178.822822823,0.012506413,-28.540540541,6.7996e-05
243.765765766,0.019193538,178.902902903,0.012572203,-27.945945946,6.8603e-05
243.855855856,0.019269795,178.982982983,0.01263806,-27.351351351,6.9217e-05
243.945945946,0.019345748,179.063063063,0.012703982,-26.756756757,6.984e-05
244.036036036,0.019421392,179.143143143,0.012769966,-26.162162162,7.047e-05
244.126126126,0.01949672,179.223223223,0.01283601,-25.567567568,7.1108e-05
244.216216216,0.019571726,179.303303303,0.01290211,-24.972972973,7.1755e-05
244.306306306,0.019646404,179.383383383,0.012968264,-24.378378378,7.2409e-05
244.396396396,0.019720748,179.463463463,0.013034469,-23.783783784,7.3072e-05
244.486486486,0.019794751,179.543543544,0.013100723,-23.189189189,7.3744e-05
244.576576577,0.019868408,179.623623624,0.013167024,-22.594594595,7.4424e-05
244.666666667,0.019941712,179.703703704,0.013233368,-22.0,7.5113e-05
244.756756757,0.020014657,179.783783784,0.013299752,-21.405405405,7.581e-05
244.846846847,0.020087237,179.863863864,0.013366174,-20.810810811,7.6517e-05
244.936936937,0.020159447,179.943943944,0.013432632,-20.216216216,7.7233e-05
245.027027027,0.020231279,180.024024024,0.013499122,-19.621621622,7.7959e-05
245.117117117,0.020302729,180.104104104,0.013565641,-19.027027027,7.8694e-05
245.207207207,0.020373789,180.184184184,0.013632188,-18.432432432,7.9439e-05
245.297297297,0.020444454,180.264264264,0.013698758,-17.837837838,8.0193e-05
245.387387387,0.020514718,180.344344344,0.01376535,-17.243243243,8.0958e-05
245.477477477,0.020584575,180.424424424,0.01383196,-16.648648649,8.1733e-05
245.567567568,0.020654019,180.504504505,0.013898585,-16.054054054,8.2518e-05
245.657657658,0.020723044,180.584584585,0.013965223,-15.459459459,8.3314e-05
245.747747748,0.020791644,180.664664665,0.014031871,-14.864864865,8.4121e-05
245.837837838,0.020859813,180.744744745,0.014098525,-14.27027027,8.4938e-05
245.927927928,0.020927545,180.824824825,0.014165184,-13.675675676,8.5767e-05
246.018018018,0.020994834,180.904904905,0.014231843,-13.081081081,8.6607e-05
246.108108108,0.021061675,180.984984985,0.014298501,-12.486486486,8.7459e-05
246.198198198,0.021128062,181.065065065,0.014365153,-11.891891892,8.8322e-05
246.288288288,0.021193989,181.145145145,0.014431798,-11.297297297,8.9197e-05
246.378378378,0.02125945,181.225225225,0.014498432,-10.702702703,9.0085e-05
246.468468468,0.021324439,181.305305305,0.014565052,-10.108108108,9.0984e-05
246.558558559,0.021388951,181.385385385,0.014631655,-9.513513514,9.1897e-05
246.648648649,0.02145298,181.465465465,0.014698238,-8.918918919,9.2822e-05
246.738738739,0.02151652,181.545545546,0.014764798,-8.324324324,9.376e-05
246.828828829,0.021579566,181.625625626,0.014831332,-7.72972973,9.4711e-05
246.918918919,0.021642112,181.705705706,0.014897837,-7.135135135,9.5676e-05
247.009009009,0.021704152,181.785785786,0.014964309,-6.540540541,9.6655e-05
247.099099099,0.021765681,181.865865866,0.015030747,-5.945945946,9.7647e-05
247.189189189,0.021826694,181.945945946,0.015097146,-5.351351351,9.8654e-05
247.279279279,0.021887185,182.026026026,0.015163504,-4.756756757,9.9676e-05
247.369369369,0.021947149,182.106106106,0.015229817,-4.162162162,0.000100712
247.459459459,0.02200658,182.186186186,0.015296083,-3.567567568,0.000101764
247.54954955,0.022065473,182.266266266,0.015362298,-2.972972973,0.00010283
247.63963964,0.022123822,182.346346346,0.015428459,-2.378378378,0.000103913
247.72972973,0.022181622,182.426426426,0.015494562,-1.783783784,0.000105011
247.81981982,0.022238869,182.506506507,0.015560606,-1.189189189,0.000106126
247.90990991,0.022295556,182.586586587,0.015626586,-0.594594595,0.000107257
248.0,0.022351679,182.666666667,0.015692499,0.0,0.000108405
248.09009009,0.022407232,182.746746747,0.015758342,0.594594595,0.00010957
248.18018018,0.022462211,182.826826827,0.015824112,1.189189189,0.000110753
248.27027027,0.02251661,182.906906907,0.015889806,1.783783784,0.000111954
248.36036036,0.022570425,182.986986987,0.015955421,2.378378378,0.000113173
248.45045045,0.02262365,183.067067067,0.016020953,2.972972973,0.00011441
248.540540541,0.02267628,183.147147147,0.016086398,3.567567568,0.000115666
248.630630631,0.022728311,183.227227227,0.016151755,4.162162162,0.000116942
248.720720721,0.022779738,183.307307307,0.016217019,4.756756757,0.000118237
248.810810811,0.022830557,183.387387387,0.016282187,5.351351351,0.000119552
248.900900901,0.022880761,183.467467467,0.016347257,5.945945946,0.000120888
248.990990991,0.022930347,183.547547548,0.016412224,6.540540541,0.000122245
249.081081081,0.022979311,183.627627628,0.016477085,7.135135135,0.000123623
249.171171171,0.023027647,183.707707708,0.016541838,7.72972973,0.000125023
249.261261261,0.023075351,183.787787788,0.016606479,8.324324324,0.000126445
249.351351351,0.023122418,183.867867868,0.016671004,8.918918919,0.000127889
249.441441441,0.023168845,183.947947948,0.01673541,9.513513514,0.000129357
249.531531532,0.023214627,184.028028028,0.016799694,10.108108108,0.000130848
249.621621622,0.023259759,184.108108108,0.016863853,10.702702703,0.000132363
249.711711712,0.023304237,184.188188188,0.016927884,11.297297297,0.000133902
249.801801802,0.023348057,184.268268268,0.016991782,11.891891892,0.000135467
249.891891892,0.023391215,184.348348348,0.017055545,12.486486486,0.000137057
249.981981982,0.023433707,184.428428428,0.017119169,13.081081081,0.000138674
250.072072072,0.023475529,184.508508509,0.017182652,13.675675676,0.000140316
250.162162162,0.023516677,184.588588589,0.017245989,14.27027027,0.000141987
250.252252252,0.023557146,184.668668669,0.017309177,14.864864865,0.000143684
250.342342342,0.023596934,184.748748749,0.017372214,15.459459459,0.000145411
250.432432432,0.023636036,184.828828829,0.017435095,16.054054054,0.000147166
250.522522523,0.023674448,184.908908909,0.017497817,16.648648649,0.000148951
250.612612613,0.023712168,184.988988989,0.017560378,17.243243243,0.000150766
250.702702703,0.023749191,185.069069069,0.017622773,17.837837838,0.000152612
250.792792793,0.023785513,185.149149149,0.017684999,18.432432432,0.000154489
250.882882883,0.023821132,185.229229229,0.017747054,19.027027027,0.000156399
250.972972973,0.023856044,185.309309309,0.017808932,19.621621622,0.000158342
251.063063063,0.023890245,185.389389389,0.017870633,20.216216216,0.000160318
251.153153153,0.023923732,185.469469469,0.017932151,20.810810811,0.000162329
251.243243243,0.023956502,185.54954955,0.017993483,21.405405405,0.000164375
251.333333333,0.023988553,185.62962963,0.018054627,22.0,0.000166457
251.423423423,0.024019879,185.70970971,0.018115579,22.594594595,0.000168576
251.513513514,0.02405048,185.78978979,0.018176335,23.189189189,0.000170732
251.603603604,0.024080351,185.86986987,0.018236893,23.783783784,0.000172927
251.693693694,0.024109491,185.94994995,0.018297248,24.378378378,0.000175161
251.783783784,0.024137895,186.03003003,0.018357398,24.972972973,0.000177436
251.873873874,0.024165562,186.11011011,0.018417339,25.567567568,0.000179752
251.963963964,0.024192488,186.19019019,0.018477068,26.162162162,0.000182109
252.054054054,0.024218671,186.27027027,0.018536581,26.756756757,0.00018451
252.144144144,0.024244108,186.35035035,0.018595876,27.351351351,0.000186955
252.234234234,0.024268798,186.43043043,0.018654948,27.945945946,0.000189446
252.324324324,0.024292737,186.510510511,0.018713795,28.540540541,0.000191982
252.414414414,0.024315923,186.590590591,0.018772413,29.135135135,0.000194566
252.504504505,0.024338355,186.670670671,0.0188308,29.72972973,0.000197198
252.594594595,0.024360029,186.750750751,0.01888895,30.324324324,0.00019988
252.684684685,0.024380943,186.830830831,0.018946862,30.918918919,0.000202613
252.774774775,0.024401097,186.910910911,0.019004533,31.513513514,0.000205398
252.864864865,0.024420487,186.990990991,0.019061957,32.108108108,0.000208236
252.954954955,0.024439111,187.071071071,0.019119134,32.702702703,0.000211128
253.045045045,0.024456969,187.151151151,0.019176058,33.297297297,0.000214077
253.135135135,0.024474057,187.231231231,0.019232728,33.891891892,0.000217083
253.225225225,0.024490375,187.311311311,0.019289139,34.486486486,0.000220147
253.315315315,0.024505921,187.391391391,0.019345289,35.081081081,0.000223272
253.405405405,0.024520693,187.471471471,0.019401174,35.675675676,0.000226459
253.495495495,0.02453469,187.551551552,0.01945679,36.27027027,0.000229708
253.585585586,0.024547911,187.631631632,0.019512136,36.864864865,0.000233023
253.675675676,0.024560354,187.711711712,0.019567207,37.459459459,0.000236404
253.765765766,0.024572017,187.791791792,0.019622,38.054054054,0.000239853
253.855855856,0.0245829,187.871871872,0.019676513,38.648648649,0.000243373
253.945945946,0.024593003,187.951951952,0.019730741,39.243243243,0.000246964
254.036036036,0.024602322,188.032032032,0.019784682,39.837837838,0.000250628
254.126126126,0.024610859,188.112112112,0.019838333,40.432432432,0.000254368
254.216216216,0.024618611,188.192192192,0.01989169,41.027027027,0.000258186
254.306306306,0.024625579,188.272272272,0.01994475,41.621621622,0.000262083
254.396396396,0.024631761,188.352352352,0.01999751,42.216216216,0.000266062
254.486486486,0.024637156,188.432432432,0.020049968,42.810810811,0.000270125
254.576576577,0.024641765,188.512512513,0.020102119,43.405405405,0.000274274
254.666666667,0.024645587,188.592592593,0.020153961,44.0,0.000278511
254.756756757,0.024648621,188.672672673,0.020205491,44.594594595,0.000282839
254.846846847,0.024650868,188.752752753,0.020256705,45.189189189,0.00028726
254.936936937,0.043791072,188.832832833,0.020307601,45.783783784,0.000291777
255.027027027,0.043791072,188.912912913,0.020358176,46.378378378,0.000296393
255.117117117,0.024652877,188.992992993,0.020408426,46.972972973,0.000301109
255.207207207,0.02465197,189.073073073,0.020458348,47.567567568,0.00030593
255.297297297,0.024650275,189.153153153,0.02050794,48.162162162,0.000310857
255.387387387,0.024647791,189.233233233,0.020557198,48.756756757,0.000315895
255.477477477,0.02464452,189.313313313,0.02060612,49.351351351,0.000321045
255.567567568,0.02464046,189.393393393,0.020654703,49.945945946,0.000326311
255.657657658,0.024635614,189.473473473,0.020702942,50.540540541,0.000331697
255.747747748,0.024629981,189.553553554,0.020750837,51.135135135,0.000337206
255.837837838,0.024623561,189.633633634,0.020798383,51.72972973,0.000342841
255.927927928,0.024616356,189.713713714,0.020845578,52.324324324,0.000348607
256.018018018,0.024608366,189.793793794,0.02089242,52.918918919,0.000354506
256.108108108,0.024599592,189.873873874,0.020938904,53.513513514,0.000360543
256.198198198,0.024590034,189.953953954,0.020985028,54.108108108,0.000366722
256.288288288,0.024579694,190.034034034,0.02103079,54.702702703,0.000373047
256.378378378,0.024568572,190.114114114,0.021076186,55.297297297,0.000379523
256.468468468,0.02455667,190.194194194,0.021121215,55.891891892,0.000386153
256.558558559,0.024543989,190.274274274,0.021165872,56.486486486,0.000392944
256.648648649,0.024530529,190.354354354,0.021210155,57.081081081,0.000399898
256.738738739,0.024516293,190.434434434,0.021254062,57.675675676,0.000407023
256.828828829,0.024501282,190.514514515,0.02129759,58.27027027,0.000414322
256.918918919,0.024485497,190.594594595,0.021340736,58.864864865,0.000421801
257.009009009,0.024468939,190.674674675,0.021383498,59.459459459,0.000429465
257.099099099,0.02445161,190.754754755,0.021425872,60.054054054,0.000437321
257.189189189,0.024433513,190.834834835,0.021467856,60.648648649,0.000445375
257.279279279,0.024414648,190.914914915,0.021509448,61.243243243,0.000453632
257.369369369,0.024395017,190.994994995,0.021550645,61.837837838,0.0004621
257.459459459,0.024374623,191.075075075,0.021591444,62.432432432,0.000470784
257.54954955,0.024353467,191.155155155,0.021631843,63.027027027,0.000479692
257.63963964,0.024331551,191.235235235,0.02167184,63.621621622,0.000488831
257.72972973,0.024308878,191.315315315,0.021711431,64.216216216,0.000498209
257.81981982,0.02428545,191.395395395,0.021750614,64.810810811,0.000507833
257.90990991,0.024261268,191.475475475,0.021789387,65.405405405,0.000517711
258.0,0.024236336,191.555555556,0.021827748,66.0,0.000527852
258.09009009,0.024210655,191.635635636,0.021865693,66.594594595,0.000538264
258.18018018,0.024184229,191.715715716,0.021903221,67.189189189,0.000548957
258.27027027,0.024157059,191.795795796,0.021940329,67.783783784,0.00055994
258.36036036,0.024129148,191.875875876,0.021977015,68.378378378,0.000571223
258.45045045,0.024100499,191.955955956,0.022013277,68.972972973,0.000582815
258.540540541,0.024071115,192.036036036,0.022049111,69.567567568,0.000594728
258.630630631,0.024040998,192.116116116,0.022084517,70.162162162,0.000606972
258.720720721,0.024010152,192.196196196,0.022119491,70.756756757,0.000619559
258.810810811,0.023978579,192.276276276,0.022154032,71.351351351,0.000632501
258.900900901,0.023946282,192.356356356,0.022188137,71.945945946,0.00064581
258.990990991,0.023913265,192.436436436,0.022221804,72.540540541,0.000659499
259.081081081,0.02387953,192.516516517,0.022255031,73.135135135,0.000673581
259.171171171,0.023845081,192.596596597,0.022287816,73.72972973,0.000688071
259.261261261,0.023809921,192.676676677,0.022320157,74.324324324,0.000702983
259.351351351,0.023774054,192.756756757,0.022352051,74.918918919,0.000718331
259.441441441,0.023737482,192.836836837,0.022383496,75.513513514,0.000734132
259.531531532,0.02370021,192.916916917,0.022414492,76.108108108,0.000750403
259.621621622,0.023662241,192.996996997,0.022445035,76.702702703,0.00076716
259.711711712,0.023623578,193.077077077,0.022475123,77.297297297,0.000784421
259.801801802,0.023584225,193.157157157,0.022504755,77.891891892,0.000802204
259.891891892,0.023544186,193.237237237,0.022533929,78.486486486,0.00082053
259.981981982,0.023503465,193.317317317,0.022562643,79.081081081,0.000839417
260.072072072,0.023462065,193.397397397,0.022590895,79.675675676,0.000858888
260.162162162,0.02341999,193.477477477,0.022618683,80.27027027,0.000878965
260.252252252,0.023377245,193.557557558,0.022646005,80.864864865,0.000899669
260.342342342,0.023333833,193.637637638,0.022672861,81.459459459,0.000921025
260.432432432,0.023289759,193.717717718,0.022699247,82.054054054,0.000943058
260.522522523,0.023245026,193.797797798,0.022725162,82.648648649,0.000965793
260.612612613,0.023199639,193.877877878,0.022750605,83.243243243,0.000989259
260.702702703,0.023153602,193.957957958,0.022775573,83.837837838,0.001013482
260.792792793,0.023106919,194.038038038,0.022800066,84.432432432,0.001038493
260.882882883,0.023059595,194.118118118,0.022824082,85.027027027,0.001064323
260.972972973,0.023011634,194.198198198,0.022847619,85.621621622,0.001091003
261.063063063,0.022963041,194.278278278,0.022870675,86.216216216,0.001118568
261.153153153,0.02291382,194.358358358,0.022893249,86.810810811,0.001147052
261.243243243,0.022863975,194.438438438,0.02291534,87.405405405,0.001176492
261.333333333,0.022813512,194.518518519,0.022936946,88.0,0.001206926
261.423423423,0.022762434,194.598598599,0.022958066,88.594594595,0.001238394
261.513513514,0.022710747,194.678678679,0.022978698,89.189189189,0.001270937
261.603603604,0.022658456,194.758758759,0.022998841,89.783783784,0.0013046
261.693693694,0.022605565,194.838838839,0.023018494,90.378378378,0.001339428
261.783783784,0.022552078,194.918918919,0.023037656,90.972972973,0.001375468
261.873873874,0.022498002,194.998998999,0.023056324,91.567567568,0.00141277
261.963963964,0.022443341,195.079079079,0.023074499,92.162162162,0.001451386
262.054054054,0.0223881,195.159159159,0.023092178,92.756756757,0.00149137
262.144144144,0.022332283,195.239239239,0.023109361,93.351351351,0.001532778
262.234234234,0.022275897,195.319319319,0.023126046,93.945945946,0.001575669
262.324324324,0.022218946,195.399399399,0.023142233,94.540540541,0.001620106
262.414414414,0.022161435,195.479479479,0.02315792,95.135135135,0.001666152
262.504504505,0.02210337,195.55955956,0.023173106,95.72972973,0.001713875
262.594594595,0.022044756,195.63963964,0.023187791,96.324324324,0.001763345
262.684684685,0.021985598,195.71971972,0.023201973,96.918918919,0.001814635
262.774774775,0.021925901,195.7997998,0.023215651,97.513513514,0.001867821
262.864864865,0.021865671,195.87987988,0.023228825,98.108108108,0.001922984
262.954954955,0.021804913,195.95995996,0.023241493,98.702702703,0.001980207
263.045045045,0.021743633,196.04004004,0.023253656,99.297297297,0.002039577
263.135135135,0.021681836,196.12012012,0.023265311,99.891891892,0.002101184
263.225225225,0.021619528,196.2002002,0.023276458,100.486486486,0.002165122
263.315315315,0.021556714,196.28028028,0.023287098,101.081081081,0.002231491
263.405405405,0.0214934,196.36036036,0.023297227,101.675675676,0.002300392
263.495495495,0.021429591,196.44044044,0.023306847,102.27027027,0.002371932
263.585585586,0.021365293,196.520520521,0.023315957,102.864864865,0.002446224
263.675675676,0.021300511,196.600600601,0.023324555,103.459459459,0.002523382
263.765765766,0.021235252,196.680680681,0.023332642,104.054054054,0.002603527
263.855855856,0.021169521,196.760760761,0.023340217,104.648648649,0.002686784
263.945945946,0.021103324,196.840840841,0.023347279,105.243243243,0.002773283
264.036036036,0.021036667,196.920920921,0.023353827,105.837837838,0.00286316
264.126126126,0.020969555,197.001001001,0.023359863,106.432432432,0.002956554
264.216216216,0.020901994,197.081081081,0.023365384,107.027027027,0.003053611
264.306306306,0.02083399,197.161161161,0.023370391,107.621621622,0.003154482
264.396396396,0.02076555,197.241241241,0.023374883,108.216216216,0.003259322
264.486486486,0.020696678,197.321321321,0.02337886,108.810810811,0.003368293
264.576576577,0.020627381,197.401401401,0.023382322,109.405405405,0.003481562
264.666666667,0.020557665,197.481481481,0.023385269,110.0,0.0035993
264.756756757,0.020487536,197.561561562,0.0233877,110.594594595,0.003721686
264.846846847,0.020416999,197.641641642,0.023389615,111.189189189,0.003848902
264.936936937,0.020346061,197.721721722,0.023391014,111.783783784,0.003981135
265.027027027,0.020274728,197.801801802,0.023391897,112.378378378,0.004118579
265.117117117,0.020203006,197.881881882,0.028287641,112.972972973,0.004261433
265.207207207,0.0201309,197.961961962,0.028287641,113.567567568,0.004409897
265.297297297,0.020058417,198.042042042,0.023391451,114.162162162,0.004564179
265.387387387,0.019985564,198.122122122,0.02339027,114.756756757,0.00472449
265.477477477,0.019912345,198.202202202,0.023388573,115.351351351,0.004891044
265.567567568,0.019838768,198.282282282,0.02338636,115.945945946,0.005064059
265.657657658,0.019764838,198.362362362,0.023383631,116.540540541,0.005243754
265.747747748,0.019690562,198.442442442,0.023380388,117.135135135,0.005430352
265.837837838,0.019615945,198.522522523,0.023376628,117.72972973,0.005624075
265.927927928,0.019540993,198.602602603,0.023372354,118.324324324,0.005825146
266.018018018,0.019465714,198.682682683,0.023367565,118.918918919,0.006033788
266.108108108,0.019390113,198.762762763,0.023362261,119.513513514,0.00625022
266.198198198,0.019314196,198.842842843,0.023356444,120.108108108,0.006474661
266.288288288,0.019237969,198.922922923,0.023350113,120.702702703,0.006707324
266.378378378,0.019161439,199.003003003,0.023343268,121.297297297,0.006948415
266.468468468,0.019084612,199.083083083,0.023335911,121.891891892,0.007198134
266.558558559,0.019007494,199.163163163,0.023328041,122.486486486,0.007456671
266.648648649,0.018930091,199.243243243,0.02331966,123.081081081,0.007724205
266.738738739,0.018852409,199.323323323,0.023310767,123.675675676,0.0080009
266.828828829,0.018774455,199.403403403,0.023301364,124.27027027,0.008286907
266.918918919,0.018696235,199.483483483,0.023291451,124.864864865,0.008582355
267.009009009,0.018617754,199.563563564,0.023281028,125.459459459,0.008887355
267.099099099,0.01853902,199.643643644,0.023270097,126.054054054,0.009201992
267.189189189,0.018460038,199.723723724,0.023258658,126.648648649,0.009526325
267.279279279,0.018380815,199.803803804,0.023246711,127.243243243,0.009860381
267.369369369,0.018301356,199.883883884,0.023234258,127.837837838,0.010204156
267.459459459,0.018221668,199.963963964,0.0232213,128.432432432,0.010557606
267.54954955,0.018141757,200.044044044,0.023207837,129.027027027,0.010920647
267.63963964,0.01806163,200.124124124,0.02319387,129.621621622,0.011293149
267.72972973,0.017981291,200.204204204,0.0231794,130.216216216,0.011674933
267.81981982,0.017900749,200.284284284,0.023164428,130.810810811,0.012065768
267.90990991,0.017820008,200.364364364,0.023148955,131.405405405,0.012465363
268.0,0.017739074,200.444444444,0.023132982,132.0,0.012873367
268.09009009,0.017657955,200.524524525,0.023116511,132.594594595,0.013289362
268.18018018,0.017576656,200.604604605,0.023099541,133.189189189,0.01371286
268.27027027,0.017495182,200.684684685,0.023082075,133.783783784,0.014143298
268.36036036,0.017413541,200.764764765,0.023064113,134.378378378,0.014580035
268.45045045,0.017331739,200.844844845,0.023045657,134.972972973,0.015022346
268.540540541,0.01724978,200.924924925,0.023026708,135.567567568,0.015469424
268.630630631,0.017167672,201.005005005,0.023007267,136.162162162,0.01592037
268.720720721,0.01708542,201.085085085,0.022987335,136.756756757,0.016374193
268.810810811,0.017003031,201.165165165,0.022966914,137.351351351,0.01678532
268.900900901,0.01692051,201.245245245,0.022946005,137.945945946,0.017286041
268.990990991,0.016837864,201.325325325,0.02292461,138.540540541,0.017741612
269.081081081,0.016755098,201.405405405,0.022902729,139.135135135,0.01819515
269.171171171,0.016672218,201.485485485,0.022880364,139.72972973,0.018645189
269.261261261,0.016589231,201.565565566,0.022857517,140.324324324,0.019090166
269.351351351,0.016506141,201.645645646,0.022834189,140.918918919,0.019528431
269.441441441,0.016422956,201.725725726,0.022810382,141.513513514,0.019958243
269.531531532,0.01633968,201.805805806,0.022786097,142.108108108,0.020377781
269.621621622,0.01625632,201.885885886,0.022761336,142.702702703,0.020785151
269.711711712,0.016172882,201.965965966,0.022736101,143.297297297,0.021178389
269.801801802,0.01608937,202.046046046,0.022710392,143.891891892,0.021555473
269.891891892,0.016005792,202.126126126,0.022684213,144.486486486,0.021914338
269.981981982,0.015922153,202.206206206,0.022657563,145.081081081,0.022252879
270.072072072,0.015838458,202.286286286,0.022630446,145.675675676,0.022568974
270.162162162,0.015754714,202.366366366,0.022602863,146.27027027,0.022860494
270.252252252,0.015670925,202.446446446,0.022574816,146.864864865,0.023125322
270.342342342,0.015587098,202.526526527,0.022546306,147.459459459,0.023361368
270.432432432,0.015503237,202.606606607,0.022517336,148.054054054,0.023566592
270.522522523,0.01541935,202.686686687,0.022487907,148.648648649,0.02373902
270.612612613,0.015335441,202.766766767,0.022458021,149.243243243,0.023876768
270.702702703,0.015251515,202.846846847,0.02242768,149.837837838,0.023978061
270.792792793,0.015167579,202.926926927,0.022396886,150.432432432,0.024041259
270.882882883,0.015083637,203.007007007,0.022365641,151.027027027,0.024064874
270.972972973,0.014999696,203.087087087,0.022333947,151.621621622,0.024047593
271.063063063,0.01491576,203.167167167,0.022301807,152.216216216,0.023988303
271.153153153,0.014831835,203.247247247,0.022269221,152.810810811,0.023886104
271.243243243,0.014747926,203.327327327,0.022236193,153.405405405,0.023740338
271.333333333,0.014664039,203.407407407,0.022202724,154.0,0.023550597
271.423423423,0.014580178,203.487487487,0.022168817,154.594594595,0.023316742
271.513513514,0.01449635,203.567567568,0.022134473,155.189189189,0.02303892
271.603603604,0.014412558,203.647647648,0.022099695,155.783783784,0.022717567
271.693693694,0.014328809,203.727727728,0.022064485,156.378378378,0.02235342
271.783783784,0.014245108,203.807807808,0.022028846,156.972972973,0.021947523
271.873873874,0.014161459,203.887887888,0.021992779,157.567567568,0.02150122
271.963963964,0.014077868,203.967967968,0.021956287,158.162162162,0.021016159
272.054054054,0.013994339,204.048048048,0.021919372,158.756756757,0.02049428
272.144144144,0.013910878,204.128128128,0.021882036,159.351351351,0.019937808
272.234234234,0.013827489,204.208208208,0.021844283,159.945945946,0.019349231
272.324324324,0.013744179,204.288288288,0.021806114,160.540540541,0.018731289
272.414414414,0.01366095,204.368368368,0.021767532,161.135135135,0.018086944
272.504504505,0.013577808,204.448448448,0.021728538,161.72972973,0.017419357
272.594594595,0.013494759,204.528528529,0.021689137,162.324324324,0.016731858
272.684684685,0.013411806,204.608608609,0.021649329,162.918918919,0.01602791
272.774774775,0.013328955,204.688688689,0.021609118,163.513513514,0.015311081
272.864864865,0.013246209,204.768768769,0.021568506,164.108108108,0.014584999
272.954954955,0.013163575,204.848848849,0.021527496,164.702702703,0.013853319
273.045045045,0.013081055,204.928928929,0.02148609,165.297297297,0.013119684
273.135135135,0.012998656,205.009009009,0.021444291,165.891891892,0.012387684
273.225225225,0.01291638,205.089089089,0.021402101,166.486486486,0.01166082
273.315315315,0.012834234,205.169169169,0.021359523,167.081081081,0.010942467
273.405405405,0.01275222,205.249249249,0.02131656,167.675675676,0.010235839
273.495495495,0.012670345,205.329329329,0.021273215,168.27027027,0.009543956
273.585585586,0.012588611,205.409409409,0.021229489,168.864864865,0.008869618
273.675675676,0.012507023,205.489489489,0.021185386,169.459459459,0.008215377
273.765765766,0.012425586,205.56956957,0.021140909,170.054054054,0.00758352
273.855855856,0.012344303,205.64964965,0.02109606,170.648648649,0.006976045
273.945945946,0.012263179,205.72972973,0.021050842,171.243243243,0.006394658
274.036036036,0.012182218,205.80980981,0.021005258,171.837837838,0.005840759
274.126126126,0.012101424,205.88988989,0.02095931,172.432432432,0.005315443
274.216216216,0.012020801,205.96996997,0.020913002,173.027027027,0.004819501
274.306306306,0.011940353,206.05005005,0.020866336,173.621621622,0.004353428
274.396396396,0.011860083,206.13013013,0.020819316,174.216216216,0.003917431
274.486486486,0.011779997,206.21021021,0.020771943,174.810810811,0.003511447
274.576576577,0.011700097,206.29029029,0.020724221,175.405405405,0.00313516
274.666666667,0.011620387,206.37037037,0.020676153,176.0,0.002788021
274.756756757,0.011540872,206.45045045,0.020627742,176.594594595,0.002469272
274.846846847,0.011461555,206.530530531,0.02057899,177.189189189,0.002177973
274.936936937,0.011382439,206.610610611,0.020529902,177.783783784,0.001913023
275.027027027,0.011303528,206.690690691,0.020480478,178.378378378,0.001673194
275.117117117,0.011224826,206.770770771,0.020430724,178.972972973,0.001457149
275.207207207,0.011146336,206.850850851,0.02038064,179.567567568,0.001263476
275.297297297,0.011068062,206.930930931,0.020330232,180.162162162,0.00109071
275.387387387,0.010990007,207.011011011,0.020279501,180.756756757,0.000937355
275.477477477,0.010912174,207.091091091,0.020228451,181.351351351,0.00080191
275.567567568,0.010834567,207.171171171,0.020177084,181.945945946,0.000682883
275.657657658,0.01075719,207.251251251,0.020125405,182.540540541,0.000578816
275.747747748,0.010680045,207.331331331,0.020073415,183.135135135,0.000488294
275.837837838,0.010603135,207.411411411,0.020021118,183.72972973,0.000409961
275.927927928,0.010526464,207.491491491,0.019968518,184.324324324,0.000342529
276.018018018,0.010450035,207.571571572,0.019915616,184.918918919,0.000284786
276.108108108,0.01037385,207.651651652,0.019862417,185.513513514,0.000235603
276.198198198,0.010297914,207.731731732,0.019808923,186.108108108,0.000193935
276.288288288,0.010222228,207.811811812,0.019755138,186.702702703,0.000158824
276.378378378,0.010146796,207.891891892,0.019701065,187.297297297,0.000129401
276.468468468,0.01007162,207.971971972,0.019646707,187.891891892,0.00010488
276.558558559,0.009996704,208.052052052,0.019592066,188.486486486,8.4558e-05
276.648648649,0.00992205,208.132132132,0.019537148,189.081081081,6.781e-05
276.738738739,0.009847661,208.212212212,0.019481953,189.675675676,5.4087e-05
276.828828829,0.00977354,208.292292292,0.019426487,190.27027027,4.2905e-05
276.918918919,0.009699688,208.372372372,0.019370751,190.864864865,3.3847e-05
277.009009009,0.00962611,208.452452452,0.01931475,191.459459459,2.6553e-05
277.099099099,0.009552806,208.532532533,0.019258486,192.054054054,2.0713e-05
277.189189189,0.00947978,208.612612613,0.019201963,192.648648649,1.6066e-05
277.279279279,0.009407035,208.692692693,0.019145184,193.243243243,1.2389e-05
277.369369369,0.009334572,208.772772773,0.019088152,193.837837838,9.498e-06
277.459459459,0.009262394,208.852852853,0.019030871,194.432432432,7.239e-06
277.54954955,0.009190503,208.932932933,0.018973343,195.027027027,5.485e-06
277.63963964,0.009118902,209.013013013,0.018915572,195.621621622,4.13e-06
277.72972973,0.009047592,209.093093093,0.018857562,196.216216216,3.092e-06
277.81981982,0.008976576,209.173173173,0.018799315,196.810810811,2.3e-06
277.90990991,0.008905856,209.253253253,0.018740835,197.405405405,1.7e-06
278.0,0.008835434,209.333333333,0.018682125,198.0,1.249e-06
278.09009009,0.008765312,209.413413413,0.018623189,198.594594595,9.12e-07
278.18018018,0.008695492,209.493493493,0.01856403,199.189189189,6.61e-07
278.27027027,0.008625976,209.573573574,0.018504651,199.783783784,4.77e-07
278.36036036,0.008556766,209.653653654,0.018445055,200.378378378,3.41e-07
278.45045045,0.008487863,209.733733734,0.018385246,200.972972973,2.43e-07
278.540540541,0.00841927,209.813813814,0.018325227,201.567567568,1.72e-07
278.630630631,0.008350987,209.893893894,0.018265002,202.162162162,1.2e-07
278.720720721,0.008283018,209.973973974,0.018204574,202.756756757,8.4e-08
278.810810811,0.008215363,210.054054054,0.018143945,203.351351351,5.8e-08
278.900900901,0.008148024,210.134134134,0.01808312,203.945945946,4e-08
278.990990991,0.008081003,210.214214214,0.018022102,204.540540541,2.7e-08
279.081081081,0.008014301,210.294294294,0.017960894,205.135135135,1.8e-08
279.171171171,0.007947919,210.374374374,0.0178995,205.72972973,1.2e-08
279.261261261,0.00788186,210.454454454,0.017837922,206.324324324,8e-09
279.351351351,0.007816124,210.534534535,0.017776165,206.918918919,6e-09
279.441441441,0.007750713,210.614614615,0.017714231,207.513513514,4e-09
279.531531532,0.007685628,210.694694695,0.017652123,208.108108108,2e-09
279.621621622,0.00762087,210.774774775,0.017589847,208.702702703,2e-09
279.711711712,0.007556441,210.854854855,0.017527403,209.297297297,1e-09
279.801801802,0.007492342,210.934934935,0.017464797,209.891891892,1e-09
279.891891892,0.007428573,211.015015015,0.01740203,210.486486486,0.0
279.981981982,0.007365137,211.095095095,0.017339108,211.081081081,0.0
280.072072072,0.007302033,211.175175175,0.017276032,211.675675676,0.0
280.162162162,0.007239264,211.255255255,0.017212807,212.27027027,0.0
280.252252252,0.007176829,211.335335335,0.017149435,212.864864865,0.0
280.342342342,0.00711473,211.415415415,0.01708592,213.459459459,0.0
280.432432432,0.007052968,211.495495495,0.017022265,214.054054054,0.0
280.522522523,0.006991544,211.575575576,0.016958474,214.648648649,0.0
280.612612613,0.006930458,211.655655656,0.016894549,215.243243243,0.0
280.702702703,0.006869711,211.735735736,0.016830495,215.837837838,0.0
280.792792793,0.006809304,211.815815816,0.016766314,216.432432432,0.0
280.882882883,0.006749237,211.895895896,0.016702011,217.027027027,0.0
280.972972973,0.006689512,211.975975976,0.016637587,217.621621622,0.0
281.063063063,0.006630128,212.056056056,0.016573047,218.216216216,0.0
281.153153153,0.006571087,212.136136136,0.016508393,218.810810811,0.0
281.243243243,0.006512388,212.216216216,0.01644363,219.405405405,0.0
281.333333333,0.006454033,212.296296296,0.01637876,220.0,0.0
281.423423423,0.006396022,212.376376376,0.016313786,220.594594595,0.0
281.513513514,0.006338355,212.456456456,0.016248712,221.189189189,0.0
281.603603604,0.006281032,212.536536537,0.016183542,221.783783784,0.0
281.693693694,0.006224054,212.616616617,0.016118277,222.378378378,0.0
281.783783784,0.006167422,212.696696697,0.016052923,222.972972973,0.0
281.873873874,0.006111135,212.776776777,0.015987481,223.567567568,0.0
281.963963964,0.006055193,212.856856857,0.015921955,224.162162162,0.0
282.054054054,0.005999598,212.936936937,0.015856349,224.756756757,0.0
282.144144144,0.005944348,213.017017017,0.015790665,225.351351351,0.0
282.234234234,0.005889445,213.097097097,0.015724907,225.945945946,0.0
282.324324324,0.005834888,213.177177177,0.015659078,226.540540541,0.0
282.414414414,0.005780677,213.257257257,0.015593181,227.135135135,0.0
282.504504505,0.005726812,213.337337337,0.01552722,227.72972973,0.0
282.594594595,0.005673294,213.417417417,0.015461197,228.324324324,0.0
282.684684685,0.005620122,213.497497497,0.015395116,228.918918919,0.0
282.774774775,0.005567296,213.577577578,0.01532898,229.513513514,0.0
282.864864865,0.005514816,213.657657658,0.015262791,230.108108108,0.0
282.954954955,0.005462682,213.737737738,0.015196554,230.702702703,0.0
283.045045045,0.005410894,213.817817818,0.015130271,231.297297297,0.0
283.135135135,0.005359451,213.897897898,0.015063946,231.891891892,0.0
283.225225225,0.005308354,213.977977978,0.014997581,232.486486486,0.0
283.315315315,0.005257601,214.058058058,0.014931179,233.081081081,0.0
283.405405405,0.005207193,214.138138138,0.014864744,233.675675676,0.0
283.495495495,0.00515713,214.218218218,0.014798279,234.27027027,0.0
283.585585586,0.00510741,214.298298298,0.014731787,234.864864865,0.0
283.675675676,0.005058034,214.378378378,0.014665271,235.459459459,0.0
283.765765766,0.005009001,214.458458458,0.014598734,236.054054054,0.0
283.855855856,0.004960311,214.538538539,0.014532178,236.648648649,0.0
283.945945946,0.004911963,214.618618619,0.014465608,237.243243243,0.0
284.036036036,0.004863957,214.698698699,0.014399025,237.837837838,0.0
284.126126126,0.004816292,214.778778779,0.014332434,238.432432432,0.0
284.216216216,0.004768968,214.858858859,0.014265836,239.027027027,0.0
284.306306306,0.004721984,214.938938939,0.014199235,239.621621622,0.0
284.396396396,0.004675339,215.019019019,0.014132634,240.216216216,0.0
284.486486486,0.004629033,215.099099099,0.014066035,240.810810811,0.0
284.576576577,0.004583066,215.179179179,0.013999443,241.405405405,0.0
284.666666667,0.004537435,215.259259259,0.013932859,242.0,0.0
284.756756757,0.004492142,215.339339339,0.013866286,242.594594595,0.0
284.846846847,0.004447184,215.419419419,0.013799728,243.189189189,0.0
284.936936937,0.004402562,215.499499499,0.013733186,243.783783784,0.0
285.027027027,0.004358274,215.57957958,0.013666665,244.378378378,0.0
285.117117117,0.004314319,215.65965966,0.013600167,244.972972973,0.0
285.207207207,0.004270698,215.73973974,0.013533694,245.567567568,0.0
285.297297297,0.004227408,215.81981982,0.01346725,246.162162162,0.0
285.387387387,0.00418445,215.8998999,0.013400837,246.756756757,0.0
285.477477477,0.004141821,215.97997998,0.013334458,247.351351351,0.0
285.567567568,0.004099522,216.06006006,0.013268116,247.945945946,0.0
285.657657658,0.004057551,216.14014014,0.013201813,248.540540541,0.0
285.747747748,0.004015908,216.22022022,0.013135553,249.135135135,0.0
285.837837838,0.00397459,216.3003003,0.013069338,249.72972973,0.0
285.927927928,0.003933598,216.38038038,0.01300317,250.324324324,0.0
286.018018018,0.003892931,216.46046046,0.012937052,250.918918919,0.0
286.108108108,0.003852586,216.540540541,0.012870988,251.513513514,0.0
286.198198198,0.003812564,216.620620621,0.012804978,252.108108108,0.0
286.288288288,0.003772863,216.700700701,0.012739028,252.702702703,0.0
286.378378378,0.003733482,216.780780781,0.012673138,253.297297297,0.0
286.468468468,0.00369442,216.860860861,0.012607311,253.891891892,0.0
286.558558559,0.003655675,216.940940941,0.01254155,254.486486486,0.0
286.648648649,0.003617247,217.021021021,0.012475858,255.081081081,0.0
286.738738739,0.003579134,217.101101101,0.012410237,255.675675676,0.0
286.828828829,0.003541336,217.181181181,0.012344689,256.27027027,0.0
286.918918919,0.003503851,217.261261261,0.012279217,256.864864865,0.0
287.009009009,0.003466677,217.341341341,0.012213824,257.459459459,0.0
287.099099099,0.003429814,217.421421421,0.012148512,258.054054054,0.0
287.189189189,0.00339326,217.501501502,0.012083283,258.648648649,0.0
287.279279279,0.003357015,217.581581582,0.01201814,259.243243243,0.0
287.369369369,0.003321076,217.661661662,0.011953085,259.837837838,0.0
287.459459459,0.003285442,217.741741742,0.011888121,260.432432432,0.0
287.54954955,0.003250113,217.821821822,0.01182325,261.027027027,0.0
287.63963964,0.003215086,217.901901902,0.011758474,261.621621622,0.0
287.72972973,0.003180361,217.981981982,0.011693796,262.216216216,0.0
287.81981982,0.003145936,218.062062062,0.011629217,262.810810811,0.0
287.90990991,0.00311181,218.142142142,0.011564741,263.405405405,0.0
288.0,0.003077981,218.222222222,0.01150037,264.0,0.0
288.09009009,0.003044448,218.302302302,0.011436105,264.594594595,0.0
288.18018018,0.003011209,218.382382382,0.011371949,265.189189189,0.0
288.27027027,0.002978264,218.462462462,0.011307904,265.783783784,0.0
288.36036036,0.002945611,218.542542543,0.011243973,266.378378378,0.0
288.45045045,0.002913248,218.622622623,0.011180157,266.972972973,0.0
288.540540541,0.002881173,218.702702703,0.011116459,267.567567568,0.0
288.630630631,0.002849386,218.782782783,0.011052881,268.162162162,0.0
288.720720721,0.002817886,218.862862863,0.010989425,268.756756757,0.0
288.810810811,0.002786669,218.942942943,0.010926093,269.351351351,0.0
288.900900901,0.002755736,219.023023023,0.010862886,269.945945946,0.0
288.990990991,0.002725084,219.103103103,0.010799808,270.540540541,0.0
289.081081081,0.002694712,219.183183183,0.01073686,271.135135135,0.0
289.171171171,0.002664619,219.263263263,0.010674045,271.72972973,0.0
289.261261261,0.002634802,219.343343343,0.010611363,272.324324324,0.0
289.351351351,0.002605261,219.423423423,0.010548818,272.918918919,0.0
289.441441441,0.002575994,219.503503504,0.01048641,273.513513514,0.0
289.531531532,0.002547,219.583583584,0.010424143,274.108108108,0.0
289.621621622,0.002518276,219.663663664,0.010362018,274.702702703,0.0
289.711711712,0.002489821,219.743743744,0.010300036,275.297297297,0.0
289.801801802,0.002461635,219.823823824,0.0102382,275.891891892,0.0
289.891891892,0.002433714,219.903903904,0.010176511,276.486486486,0.0
289.981981982,0.002406058,219.983983984,0.010114972,277.081081081,0.0
290.072072072,0.002378665,220.064064064,0.010053584,277.675675676,0.0
290.162162162,0.002351534,220.144144144,0.009992349,278.27027027,0.0
290.252252252,0.002324663,220.224224224,0.009931268,278.864864865,0.0
290.342342342,0.002298049,220.304304304,0.009870344,279.459459459,0.0
290.432432432,0.002271693,220.384384384,0.009809578,280.054054054,0.0
290.522522523,0.002245591,220.464464464,0.009748972,280.648648649,0.0
290.612612613,0.002219743,220.544544545,0.009688527,281.243243243,0.0
290.702702703,0.002194147,220.624624625,0.009628246,281.837837838,0.0
290.792792793,0.002168802,220.704704705,0.009568129,282.432432432,0.0
290.882882883,0.002143704,220.784784785,0.009508178,283.027027027,0.0
290.972972973,0.002118854,220.864864865,0.009448396,283.621621622,0.0
291.063063063,0.00209425,220.944944945,0.009388783,284.216216216,0.0
291.153153153,0.002069889,221.025025025,0.009329341,284.810810811,0.0
291.243243243,0.002045771,221.105105105,0.009270072,285.405405405,0.0
291.333333333,0.002021893,221.185185185,0.009210976,286.0,0.0
291.423423423,0.001998254,221.265265265,0.009152057,286.594594595,0.0
291.513513514,0.001974852,221.345345345,0.009093314,287.189189189,0.0
291.603603604,0.001951686,221.425425425,0.00903475,287.783783784,0.0
291.693693694,0.001928754,221.505505506,0.008976366,288.378378378,0.0
291.783783784,0.001906055,221.585585586,0.008918164,288.972972973,0.0
291.873873874,0.001883586,221.665665666,0.008860144,289.567567568,0.0
291.963963964,0.001861347,221.745745746,0.008802308,290.162162162,0.0
292.054054054,0.001839335,221.825825826,0.008744657,290.756756757,0.0
292.144144144,0.001817549,221.905905906,0.008687193,291.351351351,0.0
292.234234234,0.001795988,221.985985986,0.008629917,291.945945946,0.0
292.324324324,0.001774649,222.066066066,0.008572831,292.540540541,0.0
292.414414414,0.001753531,222.146146146,0.008515935,293.135135135,0.0
292.504504505,0.001732633,222.226226226,0.008459231,293.72972973,0.0
292.594594595,0.001711953,222.306306306,0.00840272,294.324324324,0.0
292.684684685,0.001691488,222.386386386,0.008346403,294.918918919,0.0
292.774774775,0.001671239,222.466466466,0.008290281,295.513513514,0.0
292.864864865,0.001651202,222.546546547,0.008234356,296.108108108,0.0
292.954954955,0.001631376,222.626626627,0.008178629,296.702702703,0.0
293.045045045,0.001611761,222.706706707,0.0081231,297.297297297,0.0
293.135135135,0.001592353,222.786786787,0.008067771,297.891891892,0.0
293.225225225,0.001573152,222.866866867,0.008012643,298.486486486,0.0
293.315315315,0.001554156,222.946946947,0.007957717,299.081081081,0.0
293.405405405,0.001535363,223.027027027,0.007902994,299.675675676,0.0
293.495495495,0.001516772,223.107107107,0.007848474,300.27027027,0.0
293.585585586,0.001498381,223.187187187,0.00779416,300.864864865,0.0
293.675675676,0.001480188,223.267267267,0.007740052,301.459459459,0.0
293.765765766,0.001462192,223.347347347,0.007686151,302.054054054,0.0
293.855855856,0.001444392,223.427427427,0.007632457,302.648648649,0.0
293.945945946,0.001426785,223.507507508,0.007578972,303.243243243,0.0
294.036036036,0.00140937,223.587587588,0.007525697,303.837837838,0.0
294.126126126,0.001392146,223.667667668,0.007472632,304.432432432,0.0
294.216216216,0.001375111,223.747747748,0.007419778,305.027027027,0.0
294.306306306,0.001358263,223.827827828,0.007367137,305.621621622,0.0
294.396396396,0.001341601,223.907907908,0.007314708,306.216216216,0.0
294.486486486,0.001325124,223.987987988,0.007262493,306.810810811,0.0
294.576576577,0.001308829,224.068068068,0.007210493,307.405405405,0.0
294.666666667,0.001292715,224.148148148,0.007158708,308.0,0.0
294.756756757,0.001276781,224.228228228,0.007107139,308.594594595,0.0
294.846846847,0.001261026,224.308308308,0.007055786,309.189189189,0.0
294.936936937,0.001245446,224.388388388,0.007004651,309.783783784,0.0
295.027027027,0.001230042,224.468468468,0.006953733,310.378378378,0.0
295.117117117,0.001214811,224.548548549,0.006903035,310.972972973,0.0
295.207207207,0.001199753,224.628628629,0.006852555,311.567567568,0.0
295.297297297,0.001184864,224.708708709,0.006802296,312.162162162,0.0
295.387387387,0.001170145,224.788788789,0.006752257,312.756756757,0.0
295.477477477,0.001155593,224.868868869,0.006702439,313.351351351,0.0
295.567567568,0.001141207,224.948948949,0.006652843,313.945945946,0.0
295.657657658,0.001126986,225.029029029,0.006603468,314.540540541,0.0
295.747747748,0.001112928,225.109109109,0.006554317,315.135135135,0.0
295.837837838,0.001099031,225.189189189,0.006505388,315.72972973,0.0
295.927927928,0.001085294,225.269269269,0.006456683,316.324324324,0.0
296.018018018,0.001071716,225.349349349,0.006408203,316.918918919,0.0
296.108108108,0.001058295,225.429429429,0.006359947,317.513513514,0.0
296.198198198,0.00104503,225.50950951,0.006311915,318.108108108,0.0
296.288288288,0.001031919,225.58958959,0.006264109,318.702702703,0.0
296.378378378,0.00101896,225.66966967,0.006216529,319.297297297,0.0
296.468468468,0.001006154,225.74974975,0.006169175,319.891891892,0.0
296.558558559,0.000993497,225.82982983,0.006122048,320.486486486,0.0
296.648648649,0.000980988,225.90990991,0.006075147,321.081081081,0.0
296.738738739,0.000968627,225.98998999,0.006028473,321.675675676,0.0
296.828828829,0.000956412,226.07007007,0.005982027,322.27027027,0.0
296.918918919,0.000944341,226.15015015,0.005935809,322.864864865,0.0
297.009009009,0.000932413,226.23023023,0.005889818,323.459459459,0.0
297.099099099,0.000920626,226.31031031,0.005844056,324.054054054,0.0
297.189189189,0.00090898,226.39039039,0.005798522,324.648648649,0.0
297.279279279,0.000897472,226.47047047,0.005753217,325.243243243,0.0
297.369369369,0.000886102,226.550550551,0.00570814,325.837837838,0.0
297.459459459,0.000874868,226.630630631,0.005663293,326.432432432,0.0
297.54954955,0.000863769,226.710710711,0.005618675,327.027027027,0.0
297.63963964,0.000852804,226.790790791,0.005574286,327.621621622,0.0
297.72972973,0.00084197,226.870870871,0.005530127,328.216216216,0.0
297.81981982,0.000831267,226.950950951,0.005486197,328.810810811,0.0
297.90990991,0.000820694,227.031031031,0.005442498,329.405405405,0.0
298.0,0.000810249,227.111111111,0.005399027,330.0,0.0
298.09009009,0.000799931,227.191191191,0.005355787,330.594594595,0.0
298.18018018,0.000789739,227.271271271,0.005312777,331.189189189,0.0
298.27027027,0.000779671,227.351351351,0.005269996,331.783783784,0.0
298.36036036,0.000769726,227.431431431,0.005227446,332.378378378,0.0
298.45045045,0.000759903,227.511511512,0.005185126,332.972972973,0.0
298.540540541,0.000750201,227.591591592,0.005143035,333.567567568,0.0
298.630630631,0.000740617,227.671671672,0.005101175,334.162162162,0.0
298.720720721,0.000731152,227.751751752,0.005059544,334.756756757,0.0
298.810810811,0.000721804,227.831831832,0.005018143,335.351351351,0.0
298.900900901,0.000712572,227.911911912,0.004976972,335.945945946,0.0
298.990990991,0.000703454,227.991991992,0.004936031,336.540540541,0.0
299.081081081,0.000694449,228.072072072,0.004895319,337.135135135,0.0
299.171171171,0.000685556,228.152152152,0.004854837,337.72972973,0.0
299.261261261,0.000676774,228.232232232,0.004814584,338.324324324,0.0
299.351351351,0.000668102,228.312312312,0.004774561,338.918918919,0.0
299.441441441,0.000659538,228.392392392,0.004734766,339.513513514,0.0
299.531531532,0.000651081,228.472472472,0.0046952,340.108108108,0.0
299.621621622,0.000642731,228.552552553,0.004655863,340.702702703,0.0
299.711711712,0.000634486,228.632632633,0.004616755,341.297297297,0.0
299.801801802,0.000626345,228.712712713,0.004577875,341.891891892,0.0
299.891891892,0.000618306,228.792792793,0.004539223,342.486486486,0.0
299.981981982,0.000610369,228.872872873,0.004500799,343.081081081,0.0
300.072072072,0.000602533,228.952952953,0.004462602,343.675675676,0.0
300.162162162,0.000594796,229.033033033,0.004424633,344.27027027,0.0
300.252252252,0.000587158,229.113113113,0.004386891,344.864864865,0.0
300.342342342,0.000579616,229.193193193,0.004349376,345.459459459,0.0
300.432432432,0.000572171,229.273273273,0.004312087,346.054054054,0.0
300.522522523,0.000564821,229.353353353,0.004275024,346.648648649,0.0
300.612612613,0.000557566,229.433433433,0.004238188,347.243243243,0.0
300.702702703,0.000550403,229.513513514,0.004201576,347.837837838,0.0
300.792792793,0.000543332,229.593593594,0.00416519,348.432432432,0.0
300.882882883,0.000536352,229.673673674,0.004129029,349.027027027,0.0
300.972972973,0.000529462,229.753753754,0.004093092,349.621621622,0.0
301.063063063,0.000522661,229.833833834,0.004057379,350.216216216,0.0
301.153153153,0.000515948,229.913913914,0.00402189,350.810810811,0.0
301.243243243,0.000509321,229.993993994,0.003986624,351.405405405,0.0
301.333333333,0.000502781,230.074074074,0.003951581,352.0,0.0
301.423423423,0.000496325,230.154154154,0.003916761,352.594594595,0.0
301.513513514,0.000489954,230.234234234,0.003882162,353.189189189,0.0
301.603603604,0.000483665,230.314314314,0.003847785,353.783783784,0.0
301.693693694,0.000477458,230.394394394,0.003813629,354.378378378,0.0
301.783783784,0.000471333,230.474474474,0.003779694,354.972972973,0.0
301.873873874,0.000465287,230.554554555,0.003745979,355.567567568,0.0
301.963963964,0.000459321,230.634634635,0.003712483,356.162162162,0.0
302.054054054,0.000453433,230.714714715,0.003679207,356.756756757,0.0
302.144144144,0.000447622,230.794794795,0.003646149,357.351351351,0.0
302.234234234,0.000441888,230.874874875,0.003613309,357.945945946,0.0
302.324324324,0.000436229,230.954954955,0.003580687,358.540540541,0.0
302.414414414,0.000430645,231.035035035,0.003548282,359.135135135,0.0
302.504504505,0.000425135,231.115115115,0.003516093,359.72972973,0.0
302.594594595,0.000419697,231.195195195,0.00348412,360.324324324,0.0
302.684684685,0.000414332,231.275275275,0.003452363,360.918918919,0.0
302.774774775,0.000409037,231.355355355,0.00342082,361.513513514,0.0
302.864864865,0.000403813,231.435435435,0.003389492,362.108108108,0.0
302.954954955,0.000398659,231.515515516,0.003358377,362.702702703,0.0
303.045045045,0.000393572,231.595595596,0.003327475,363.297297297,0.0
303.135135135,0.000388554,231.675675676,0.003296786,363.891891892,0.0
303.225225225,0.000383603,231.755755756,0.003266308,364.486486486,0.0
303.315315315,0.000378718,231.835835836,0.003236042,365.081081081,0.0
303.405405405,0.000373898,231.915915916,0.003205986,365.675675676,0.0
303.495495495,0.000369142,231.995995996,0.00317614,366.27027027,0.0
303.585585586,0.000364451,232.076076076,0.003146503,366.864864865,0.0
303.675675676,0.000359822,232.156156156,0.003117074,367.459459459,0.0
303.765765766,0.000355256,232.236236236,0.003087854,368.054054054,0.0
303.855855856,0.000350751,232.316316316,0.003058841,368.648648649,0.0
303.945945946,0.000346306,232.396396396,0.003030034,369.243243243,0.0
304.036036036,0.000341922,232.476476476,0.003001433,369.837837838,0.0
304.126126126,0.000337596,232.556556557,0.002973037,370.432432432,0.0
304.216216216,0.000333329,232.636636637,0.002944846,371.027027027,0.0
304.306306306,0.00032912,232.716716717,0.002916859,371.621621622,0.0
304.396396396,0.000324968,232.796796797,0.002889074,372.216216216,0.0
304.486486486,0.000320872,232.876876877,0.002861492,372.810810811,0.0
304.576576577,0.000316831,232.956956957,0.002834111,373.405405405,0.0
304.666666667,0.000312846,233.037037037,0.002806932,374.0,0.0
304.756756757,0.000308914,233.117117117,0.002779952,374.594594595,0.0
304.846846847,0.000305036,233.197197197,0.002753172,375.189189189,0.0
304.936936937,0.000301211,233.277277277,0.00272659,375.783783784,0.0
305.027027027,0.000297438,233.357357357,0.002700206,376.378378378,0.0
305.117117117,0.000293716,233.437437437,0.002674019,376.972972973,0.0
305.207207207,0.000290046,233.517517518,0.002648029,377.567567568,0.0
305.297297297,0.000286425,233.597597598,0.002622234,378.162162162,0.0
305.387387387,0.000282854,233.677677678,0.002596633,378.756756757,0.0
305.477477477,0.000279331,233.757757758,0.002571227,379.351351351,0.0
305.567567568,0.000275857,233.837837838,0.002546014,379.945945946,0.0
305.657657658,0.000272431,233.917917918,0.002520993,380.540540541,0.0
305.747747748,0.000269051,233.997997998,0.002496164,381.135135135,0.0
305.837837838,0.000265718,234.078078078,0.002471526,381.72972973,0.0
305.927927928,0.00026243,234.158158158,0.002447077,382.324324324,0.0
306.018018018,0.000259188,234.238238238,0.002422818,382.918918919,0.0
306.108108108,0.000255991,234.318318318,0.002398747,383.513513514,0.0
306.198198198,0.000252837,234.398398398,0.002374864,384.108108108,0.0
306.288288288,0.000249727,234.478478478,0.002351167,384.702702703,0.0
306.378378378,0.000246659,234.558558559,0.002327656,385.297297297,0.0
306.468468468,0.000243634,234.638638639,0.00230433,385.891891892,0.0
306.558558559,0.000240651,234.718718719,0.002281188,386.486486486,0.0
306.648648649,0.000237709,234.798798799,0.00225823,387.081081081,0.0
306.738738739,0.000234807,234.878878879,0.002235454,387.675675676,0.0
306.828828829,0.000231946,234.958958959,0.00221286,388.27027027,0.0
306.918918919,0.000229124,235.039039039,0.002190446,388.864864865,0.0
307.009009009,0.000226341,235.119119119,0.002168213,389.459459459,0.0
307.099099099,0.000223597,235.199199199,0.002146158,390.054054054,0.0
307.189189189,0.000220891,235.279279279,0.002124282,390.648648649,0.0
307.279279279,0.000218222,235.359359359,0.002102583,391.243243243,0.0
307.369369369,0.00021559,235.439439439,0.002081061,391.837837838,0.0
307.459459459,0.000212995,235.51951952,0.002059714,392.432432432,0.0
307.54954955,0.000210435,235.5995996,0.002038542,393.027027027,0.0
307.63963964,0.000207912,235.67967968,0.002017543,393.621621622,0.0
307.72972973,0.000205423,235.75975976,0.001996718,394.216216216,0.0
307.81981982,0.000202968,235.83983984,0.001976065,394.810810811,0.0
307.90990991,0.000200548,235.91991992,0.001955583,395.405405405,0.0
308.0,0.000198162,236.0,0.001935271,396.0,0.0


==> data/model_test/num_of_edges_normal_mle/linear_histograms.csv <==
25_bin_left_limit,25_value,40_bin_left_limit,40_value,45_bin_left_limit,45_value,50_bin_left_limit,50_value,60_bin_left_limit,60_value,75_bin_left_limit,75_value
129676.0,6.593044338223047e-06,163704.0,6.499914344787446e-05,177663.0,1.5222355115798435e-05,192975.0,7.215007215007215e-06,236844.0,4.316391496708788e-06,343205.0,1.3406510536679375e-06
129979.35,6.593044338223364e-06,164473.2409060759,9.09988008270277e-05,178122.85,2.8270088072197097e-05,193668.0,1.01010101010101e-05,238234.05,6.4745872450630455e-06,349172.25,2.8488834890443672e-06
130282.7,9.889566507334573e-06,165242.48181215176,0.0002209970877227,178582.7,7.176253126019718e-05,194361.0,1.875901875901876e-05,239624.1,1.8704363152404743e-05,355139.5,8.881813230550087e-06
130586.05,2.3075655183781776e-05,166011.72271822763,0.0002599965737914,179042.55,6.958790910079285e-05,195054.0,3.463203463203463e-05,241014.15,2.6617747563036965e-05,361106.75,1.7260882315974697e-05
130889.4,6.263392121311897e-05,166780.96362430355,0.0003119958885498,179502.4,0.0001522235511579,195747.0,5.339105339105339e-05,242404.2,4.8199705046581465e-05,367074.0,2.1282835476978508e-05
131192.75,5.274435470578438e-05,167550.2045303794,0.0002339969164123,179962.25,0.0001804936392301,196440.0,7.936507936507937e-05,243794.25,6.690406819898621e-05,373041.25,2.2288323767229454e-05
131496.1,,168319.4454364553,2.599965737915077e-05,180422.1,0.0002087637273023,197133.0,9.523809523809524e-05,245184.3,6.978166253012394e-05,379008.5,1.9607021659893585e-05
131496.1,0.0001384539311026,169088.68634253115,6.499914344787446e-05,180881.95,,197826.0,0.0001471861471861,246574.35,8.560843135139095e-05,384975.75,1.4244417445221835e-05
131799.45,,169857.92724860707,2.5999657379149782e-05,180881.95,0.0001870175057083,198519.0,0.0001645021645021,247964.4,7.913384410632613e-05,390943.0,1.29037663915539e-05
131799.45,0.0001285643645953,170627.16815468296,0.0,181341.8,0.0002609546591279,199212.0,0.0001515151515151,249354.45,6.83428653645558e-05,396910.25,9.384557375675562e-06
132102.8,0.0002307565518378,,,181801.65,0.0002348591932151,199905.0,0.0001443001443001,250744.5,,402877.5,7.205999413465165e-06
132406.15,0.0002835009065435,,,182261.5,0.0001891921278677,200598.0,0.0001269841269841,250744.5,5.611308945721424e-05,408844.75,6.032929741505719e-06
132709.5,,,,182721.35,0.0001804936392301,201291.0,9.812409812409812e-05,252134.55,5.035790079493481e-05,414812.0,3.85437177929532e-06
132709.5,0.0002604252513598,,,183181.2,,201984.0,0.0001038961038961,253524.6,3.740872630480949e-05,420779.25,4.021953161003813e-06
133012.85,0.0003626174386022,,,183181.2,0.0001304773295639,202677.0,7.07070707070707e-05,254914.65,3.740872630480871e-05,426746.5,1.6758138170849218e-06
133316.2,0.0003889896159551,,,183641.05,7.611177557899219e-05,203370.0,4.6176046176046175e-05,256304.7,,432713.75,2.3461393439188905e-06
133619.55,,,,184100.9,7.393715341959241e-05,204063.0,2.4531024531024533e-05,256304.7,1.5826768821265553e-05,438681.0,5.027441451254766e-07
133619.55,0.0003032800395582,,,184560.75,,204756.0,2.7417027417027418e-05,257694.75,9.352181576202372e-06,444648.25,2.0109765805019065e-06
133922.9,0.0003362452612493,,,184560.75,4.566706534739532e-05,205449.0,1.2987012987012988e-05,259084.8,5.755188662278263e-06,450615.5,1.3406510536679375e-06
134226.25,,,,185020.6,2.1746221593997768e-05,206142.0,1.443001443001443e-06,260474.85,6.474587245063181e-06,456582.75,1.6758138170849218e-06
134226.25,0.0002538322070215,,,185480.45,8.698488637599659e-06,206835.0,5.772005772005772e-06,261864.9,2.877594331139132e-06,462550.0,1.6758138170849218e-06
134529.6,0.0001384539311026,,,185940.3,1.5222355115798435e-05,207528.0,1.443001443001443e-06,263254.95,,468517.25,1.6758138170849218e-06
134832.95,0.0001087852315806,,,186400.15,6.523866478199331e-06,208221.0,7.215007215007215e-06,263254.95,3.5969929139239898e-06,474484.5,8.379069085424609e-07
135136.3,,,,186860.0,6.523866478199331e-06,208914.0,2.886002886002886e-06,264645.0,2.158195748354394e-06,480451.75,5.027441451254766e-07
135136.3,8.241305422778811e-05,,,187319.85,4.349244318799553e-06,209607.0,1.443001443001443e-06,266035.05,4.316391496708788e-06,486419.0,1.675813817084922e-07
135439.65,5.274435470578438e-05,,,187779.7,2.1746221593999147e-06,210300.0,0.0,267425.1,,492386.25,1.0054882902509532e-06
135743.0,4.6151310367561335e-05,,,188239.55,,211686.0,2.886002886002886e-06,267425.1,7.193985827847679e-07,498353.5,1.675813817084922e-07
136046.35,,,,188239.55,2.1746221593997766e-06,212379.0,0.0,268815.15,7.193985827847979e-07,504320.75,0.0
136046.35,1.3186088676446097e-05,,,188699.4,0.0,214458.0,1.443001443001443e-06,270205.2,2.158195748354394e-06,510288.0,3.351627634169844e-07
136349.7,3.2965221691118405e-06,,,189619.1,2.1746221593997766e-06,215151.0,0.0,271595.25,7.193985827847979e-07,516255.25,0.0
136653.05,3.296522169111524e-06,,,190078.95,0.0,231783.0,1.443001443001443e-06,272985.3,0.0,540124.25,1.675813817084922e-07
136956.4,0.0,,,,,232476.0,0.0,274375.35,1.4387971655695355e-06,546091.5,0.0
,,,,,,,,275765.4,1.438797165569596e-06,552058.75,3.351627634169844e-07
,,,,,,,,277155.45,0.0,558026.0,0.0
,,,,,,,,279935.55,7.193985827847979e-07,,
,,,,,,,,281325.6,0.0,,
,,,,,,,,284105.7,1.438797165569596e-06,,
,,,,,,,,285495.75,0.0,,
,,,,,,,,286885.8,1.438797165569596e-06,,
,,,,,,,,288275.85,0.0,,
,,,,,,,,296616.15,7.193985827847979e-07,,
,,,,,,,,298006.2,0.0,,
,,,,,,,,311906.7,7.193985827847979e-07,,
,,,,,,,,313296.75,7.193985827847679e-07,,
,,,,,,,,314686.80000000005,0.0,,
,,,,,,,,364728.6,7.193985827847979e-07,,
,,,,,,,,366118.65,0.0,,


==> data/model_test/num_of_edges_normal_mle/qq_plot.csv <==
25_theoretical,25_empirical,40_theoretical,40_empirical,45_theoretical,45_empirical,50_theoretical,50_empirical,60_theoretical,60_empirical,75_theoretical,75_empirical
-3.0565,-3.0963,-2.3226,-2.196,-3.0657,-2.3299,-3.075,-2.3417,-3.0824,-1.6273,-3.0869,-1.4353
-2.8423,-2.9085,-2.0496,-1.9819,-2.8521,-2.2509,-2.8619,-2.2148,-2.8698,-1.5888,-2.8747,-1.4201
-2.7105,-2.7776,-1.8764,-1.8494,-2.7207,-2.1869,-2.7309,-2.1773,-2.7391,-1.5763,-2.7442,-1.4182
-2.6136,-2.5639,-1.746,-1.7199,-2.6242,-2.1817,-2.6347,-2.1604,-2.6432,-1.5318,-2.6483,-1.4119
-2.5365,-2.493,-1.64,-1.6989,-2.5472,-2.1422,-2.558,-2.1179,-2.5667,-1.4928,-2.572,-1.4092
-2.4719,-2.4553,-1.5497,-1.5859,-2.483,-2.083,-2.494,-2.0499,-2.5028,-1.4481,-2.5082,-1.3874
-2.4163,-2.3499,-1.4705,-1.4219,-2.4276,-2.0462,-2.4388,-2.0323,-2.4478,-1.4445,-2.4533,-1.3694
-2.3673,-2.3168,-1.3997,-1.3141,-2.3787,-1.971,-2.3901,-2.013,-2.3993,-1.4209,-2.4049,-1.3504
-2.3234,-2.2804,-1.3352,-1.2834,-2.335,-1.9354,-2.3466,-1.9952,-2.3558,-1.3455,-2.3615,-1.3342
-2.2836,-2.2665,-1.2758,-1.2587,-2.2953,-1.9244,-2.307,-1.9759,-2.3164,-1.3107,-2.3222,-1.3303
-2.2471,-2.2131,-1.2206,-1.2243,-2.2589,-1.8975,-2.2708,-1.9366,-2.2803,-1.304,-2.2862,-1.3274
-2.2133,-2.1838,-1.1689,-1.118,-2.2253,-1.8799,-2.2374,-1.8776,-2.247,-1.2914,-2.2529,-1.3067
-2.1819,-2.1289,-1.1202,-1.1022,-2.1941,-1.8707,-2.2062,-1.8406,-2.216,-1.2893,-2.2219,-1.2906
-2.1525,-2.0909,-1.074,-1.0985,-2.1648,-1.8621,-2.1771,-1.8125,-2.1869,-1.281,-2.1929,-1.2871
-2.1249,-2.0807,-1.03,-0.9645,-2.1373,-1.8476,-2.1497,-1.8007,-2.1596,-1.2687,-2.1657,-1.2671
-2.0988,-2.0676,-0.9878,-0.9585,-2.1113,-1.8355,-2.1238,-1.7907,-2.1339,-1.2619,-2.14,-1.2652
-2.0741,-2.0396,-0.9474,-0.9166,-2.0867,-1.8215,-2.0993,-1.7883,-2.1094,-1.2543,-2.1156,-1.2581
-2.0505,-2.0283,-0.9085,-0.9143,-2.0633,-1.8143,-2.076,-1.7748,-2.0862,-1.2343,-2.0924,-1.2523
-2.0281,-2.0045,-0.8708,-0.8814,-2.0409,-1.8074,-2.0537,-1.7459,-2.064,-1.2201,-2.0703,-1.2273
-2.0066,-1.9989,-0.8344,-0.8627,-2.0195,-1.8035,-2.0325,-1.7418,-2.0428,-1.2187,-2.0492,-1.205
-1.986,-1.9959,-0.7991,-0.7519,-1.9991,-1.8019,-2.0121,-1.7245,-2.0225,-1.2174,-2.0289,-1.2029
-1.9662,-1.9902,-0.7647,-0.7339,-1.9794,-1.7927,-1.9925,-1.7039,-2.003,-1.2173,-2.0095,-1.1925
-1.9472,-1.9791,-0.7312,-0.7234,-1.9604,-1.7912,-1.9737,-1.684,-1.9843,-1.2139,-1.9907,-1.1828
-1.9288,-1.97,-0.6985,-0.7159,-1.9422,-1.7672,-1.9555,-1.6805,-1.9661,-1.2027,-1.9727,-1.175
-1.9111,-1.9663,-0.6666,-0.7069,-1.9245,-1.7442,-1.9379,-1.6694,-1.9487,-1.1928,-1.9552,-1.1535
-1.894,-1.9608,-0.6353,-0.6927,-1.9075,-1.7426,-1.921,-1.6439,-1.9318,-1.1819,-1.9384,-1.1483
-1.8773,-1.9311,-0.6046,-0.6044,-1.8909,-1.7363,-1.9045,-1.6273,-1.9154,-1.177,-1.922,-1.1456
-1.8612,-1.9264,-0.5745,-0.5887,-1.8749,-1.7307,-1.8886,-1.6052,-1.8995,-1.1719,-1.9062,-1.1396
-1.8456,-1.9167,-0.5448,-0.5175,-1.8594,-1.7292,-1.8731,-1.6036,-1.8841,-1.1644,-1.8908,-1.1377
-1.8304,-1.9108,-0.5157,-0.4539,-1.8443,-1.7201,-1.8581,-1.5996,-1.8692,-1.1579,-1.8759,-1.1368
-1.8156,-1.905,-0.487,-0.4434,-1.8295,-1.7022,-1.8435,-1.5876,-1.8546,-1.1548,-1.8614,-1.1365
-1.8012,-1.8593,-0.4587,-0.4037,-1.8152,-1.6951,-1.8292,-1.5793,-1.8404,-1.1526,-1.8472,-1.1351
-1.7872,-1.8354,-0.4307,-0.3835,-1.8013,-1.6921,-1.8153,-1.5762,-1.8266,-1.1515,-1.8335,-1.1311
-1.7735,-1.824,-0.4031,-0.3603,-1.7876,-1.6715,-1.8018,-1.575,-1.8131,-1.1475,-1.82,-1.1255
-1.7601,-1.7846,-0.3758,-0.3424,-1.7744,-1.6582,-1.7886,-1.5747,-1.7999,-1.1441,-1.8069,-1.1213
-1.7471,-1.7779,-0.3488,-0.3169,-1.7614,-1.6507,-1.7757,-1.5658,-1.7871,-1.132,-1.7941,-1.121
-1.7343,-1.7737,-0.322,-0.3094,-1.7487,-1.6363,-1.763,-1.5491,-1.7745,-1.1228,-1.7815,-1.12
-1.7218,-1.7668,-0.2954,-0.2974,-1.7363,-1.6322,-1.7507,-1.5284,-1.7622,-1.1125,-1.7693,-1.1158
-1.7096,-1.7602,-0.2691,-0.2795,-1.7241,-1.6317,-1.7386,-1.5241,-1.7502,-1.1017,-1.7573,-1.1108
-1.6976,-1.73,-0.2429,-0.263,-1.7122,-1.6242,-1.7268,-1.5176,-1.7384,-1.0878,-1.7455,-1.107
-1.6858,-1.6946,-0.2169,-0.2323,-1.7005,-1.6121,-1.7152,-1.5096,-1.7269,-1.0876,-1.734,-1.1035
-1.6743,-1.6715,-0.1911,-0.2181,-1.6891,-1.597,-1.7038,-1.4932,-1.7156,-1.0873,-1.7227,-1.1014
-1.663,-1.6632,-0.1653,-0.1275,-1.6778,-1.5784,-1.6926,-1.4872,-1.7045,-1.0858,-1.7117,-1.0949
-1.652,-1.6466,-0.1397,-0.0728,-1.6668,-1.5707,-1.6817,-1.4847,-1.6936,-1.0819,-1.7008,-1.089
-1.6411,-1.6438,-0.1142,-0.0654,-1.656,-1.5672,-1.6709,-1.4714,-1.6829,-1.0745,-1.6901,-1.0872
-1.6304,-1.6377,-0.0887,-0.0526,-1.6454,-1.5641,-1.6604,-1.4474,-1.6723,-1.0666,-1.6797,-1.084
-1.6199,-1.6244,-0.0633,-0.0399,-1.6349,-1.553,-1.65,-1.4394,-1.662,-1.0641,-1.6694,-1.0707
-1.6095,-1.6112,-0.038,-0.0032,-1.6247,-1.5508,-1.6398,-1.4305,-1.6519,-1.0632,-1.6592,-1.052
-1.5994,-1.6039,-0.0127,0.0125,-1.6146,-1.5302,-1.6297,-1.4192,-1.6419,-1.0605,-1.6493,-1.045
-1.5893,-1.5997,0.0127,0.029,-1.6046,-1.5269,-1.6199,-1.4137,-1.632,-1.0573,-1.6395,-1.042
-1.5795,-1.5921,0.038,0.0447,-1.5948,-1.5255,-1.6101,-1.4089,-1.6224,-1.0522,-1.6298,-1.0322
-1.5698,-1.5855,0.0633,0.0462,-1.5852,-1.5241,-1.6006,-1.4062,-1.6129,-1.0438,-1.6204,-1.0249
-1.5602,-1.5792,0.0887,0.1061,-1.5757,-1.5226,-1.5911,-1.4011,-1.6035,-1.036,-1.611,-1.0212
-1.5508,-1.57,0.1142,0.1076,-1.5664,-1.5211,-1.5818,-1.3989,-1.5942,-1.0318,-1.6018,-1.0179
-1.5416,-1.5644,0.1397,0.1233,-1.5571,-1.504,-1.5727,-1.3927,-1.5851,-1.0288,-1.5927,-1.0139
-1.5324,-1.554,0.1653,0.1697,-1.5481,-1.4875,-1.5637,-1.3909,-1.5762,-1.0204,-1.5838,-1.0089
-1.5234,-1.5368,0.1911,0.1952,-1.5391,-1.4431,-1.5548,-1.3731,-1.5673,-1.014,-1.575,-1.0071
-1.5145,-1.5315,0.2169,0.2393,-1.5303,-1.4084,-1.546,-1.3682,-1.5586,-1.0107,-1.5662,-1.0055
-1.5057,-1.5251,0.2429,0.2566,-1.5216,-1.3955,-1.5373,-1.3641,-1.55,-1.0032,-1.5577,-1.0043
-1.4971,-1.521,0.2691,0.2588,-1.5129,-1.3919,-1.5288,-1.3629,-1.5415,-0.9984,-1.5492,-1.003
-1.4885,-1.5013,0.2954,0.2925,-1.5045,-1.3889,-1.5204,-1.3608,-1.5331,-0.9974,-1.5408,-1.0019
-1.4801,-1.4926,0.322,0.3007,-1.4961,-1.3811,-1.512,-1.3544,-1.5248,-0.9917,-1.5326,-1.0013
-1.4717,-1.4842,0.3488,0.3367,-1.4878,-1.3769,-1.5038,-1.3482,-1.5166,-0.984,-1.5244,-1.0004
-1.4635,-1.4748,0.3758,0.3434,-1.4796,-1.3739,-1.4957,-1.3431,-1.5085,-0.9732,-1.5164,-0.9993
-1.4553,-1.4737,0.4031,0.3696,-1.4715,-1.3696,-1.4877,-1.328,-1.5006,-0.9674,-1.5084,-0.9988
-1.4473,-1.4708,0.4307,0.3763,-1.4635,-1.3637,-1.4797,-1.3194,-1.4927,-0.9644,-1.5006,-0.9958
-1.4393,-1.4668,0.4587,0.4018,-1.4556,-1.3614,-1.4719,-1.3104,-1.4849,-0.9623,-1.4928,-0.9919
-1.4315,-1.4656,0.487,0.4093,-1.4478,-1.3498,-1.4641,-1.2994,-1.4772,-0.96,-1.4851,-0.9897
-1.4237,-1.4623,0.5157,0.4153,-1.4401,-1.3432,-1.4565,-1.2954,-1.4695,-0.9576,-1.4775,-0.9881
-1.416,-1.4546,0.5448,0.4827,-1.4325,-1.3394,-1.4489,-1.292,-1.462,-0.9548,-1.47,-0.9865
-1.4084,-1.4526,0.5745,0.5163,-1.4249,-1.3368,-1.4414,-1.2849,-1.4546,-0.9524,-1.4626,-0.9795
-1.4009,-1.4385,0.6046,0.577,-1.4174,-1.3327,-1.434,-1.2768,-1.4472,-0.9506,-1.4552,-0.9762
-1.3934,-1.4171,0.6353,0.5882,-1.4101,-1.329,-1.4266,-1.2717,-1.4399,-0.9489,-1.448,-0.9759
-1.386,-1.4096,0.6666,0.6271,-1.4027,-1.315,-1.4194,-1.2647,-1.4327,-0.9391,-1.4408,-0.975
-1.3787,-1.4075,0.6985,0.6279,-1.3955,-1.3084,-1.4122,-1.2573,-1.4255,-0.9344,-1.4337,-0.9733
-1.3715,-1.4001,0.7312,0.7028,-1.3883,-1.3065,-1.4051,-1.2426,-1.4185,-0.9178,-1.4266,-0.9719
-1.3644,-1.3964,0.7647,0.7282,-1.3812,-1.3049,-1.398,-1.23,-1.4115,-0.9134,-1.4196,-0.9675
-1.3573,-1.3896,0.7991,0.7514,-1.3742,-1.2889,-1.391,-1.2293,-1.4045,-0.9126,-1.4127,-0.9648
-1.3503,-1.3866,0.8344,0.7626,-1.3672,-1.2732,-1.3841,-1.2283,-1.3977,-0.9118,-1.4059,-0.9638
-1.3433,-1.3807,0.8708,0.7769,-1.3603,-1.2676,-1.3773,-1.2259,-1.3908,-0.9057,-1.3991,-0.9623
-1.3364,-1.3728,0.9085,0.8323,-1.3535,-1.2657,-1.3705,-1.2126,-1.3841,-0.8991,-1.3924,-0.959
-1.3296,-1.3677,0.9474,0.8622,-1.3467,-1.2644,-1.3638,-1.2052,-1.3774,-0.8979,-1.3857,-0.9558
-1.3228,-1.3644,0.9878,0.8854,-1.34,-1.2428,-1.3571,-1.1953,-1.3708,-0.8969,-1.3792,-0.9541
-1.3161,-1.357,1.03,0.9019,-1.3334,-1.2393,-1.3505,-1.1869,-1.3643,-0.8918,-1.3726,-0.9514
-1.3095,-1.3486,1.074,0.9798,-1.3268,-1.2377,-1.344,-1.1754,-1.3578,-0.8885,-1.3662,-0.9509
-1.3029,-1.346,1.1202,1.0127,-1.3202,-1.2301,-1.3375,-1.1727,-1.3513,-0.8852,-1.3597,-0.9504
-1.2964,-1.3435,1.1689,1.0389,-1.3138,-1.2221,-1.3311,-1.1704,-1.3449,-0.8787,-1.3534,-0.95
-1.2899,-1.334,1.2206,1.1003,-1.3073,-1.2148,-1.3247,-1.1685,-1.3386,-0.8767,-1.3471,-0.9498
-1.2835,-1.3262,1.2758,1.134,-1.301,-1.2066,-1.3184,-1.1655,-1.3323,-0.875,-1.3408,-0.9492
-1.2771,-1.3149,1.3352,1.1392,-1.2947,-1.2063,-1.3121,-1.1597,-1.3261,-0.8722,-1.3346,-0.9478
-1.2708,-1.3049,1.3997,1.2874,-1.2884,-1.2022,-1.3059,-1.1546,-1.3199,-0.8674,-1.3285,-0.9434
-1.2645,-1.2955,1.4705,1.4649,-1.2822,-1.2001,-1.2998,-1.1526,-1.3138,-0.8638,-1.3224,-0.9357
-1.2583,-1.2927,1.5497,1.7958,-1.276,-1.1887,-1.2936,-1.1517,-1.3077,-0.8616,-1.3163,-0.9326
-1.2521,-1.2839,1.64,1.8137,-1.2699,-1.1849,-1.2876,-1.1422,-1.3017,-0.8601,-1.3103,-0.9308
-1.246,-1.2819,1.746,2.0129,-1.2638,-1.1823,-1.2816,-1.1338,-1.2957,-0.8585,-1.3044,-0.9304
-1.2399,-1.2785,1.8764,2.0308,-1.2578,-1.1776,-1.2756,-1.133,-1.2898,-0.8555,-1.2984,-0.9303
-1.2339,-1.2689,2.0496,2.1401,-1.2518,-1.1717,-1.2696,-1.1316,-1.2839,-0.8522,-1.2926,-0.9302
-1.2279,-1.2623,2.3226,2.352,-1.2459,-1.1703,-1.2638,-1.1282,-1.278,-0.8516,-1.2868,-0.929
-1.222,-1.2534,,,-1.24,-1.1694,-1.2579,-1.1161,-1.2722,-0.8503,-1.281,-0.9273
-1.2161,-1.242,,,-1.2341,-1.1677,-1.2521,-1.1115,-1.2665,-0.8482,-1.2752,-0.9272
-1.2102,-1.2329,,,-1.2283,-1.1662,-1.2464,-1.1089,-1.2608,-0.8454,-1.2695,-0.9219
-1.2044,-1.2326,,,-1.2226,-1.164,-1.2406,-1.1013,-1.2551,-0.8439,-1.2639,-0.9217
-1.1986,-1.2306,,,-1.2168,-1.163,-1.235,-1.0909,-1.2495,-0.8435,-1.2583,-0.9208
-1.1929,-1.228,,,-1.2111,-1.1586,-1.2293,-1.0865,-1.2439,-0.8425,-1.2527,-0.9178
-1.1872,-1.2237,,,-1.2055,-1.1555,-1.2237,-1.0825,-1.2383,-0.8402,-1.2472,-0.9163
-1.1815,-1.2104,,,-1.1999,-1.1541,-1.2182,-1.079,-1.2328,-0.8385,-1.2417,-0.9158
-1.1759,-1.1965,,,-1.1943,-1.1513,-1.2127,-1.0697,-1.2273,-0.8363,-1.2362,-0.9122
-1.1703,-1.1924,,,-1.1888,-1.1358,-1.2072,-1.0623,-1.2218,-0.8322,-1.2308,-0.9104
-1.1647,-1.1862,,,-1.1833,-1.1334,-1.2017,-1.0611,-1.2164,-0.83,-1.2254,-0.9092
-1.1592,-1.1856,,,-1.1778,-1.1311,-1.1963,-1.0568,-1.2111,-0.8271,-1.22,-0.9086
-1.1538,-1.1809,,,-1.1724,-1.1291,-1.1909,-1.0541,-1.2057,-0.8145,-1.2147,-0.9076
-1.1483,-1.1639,,,-1.167,-1.1269,-1.1856,-1.0509,-1.2004,-0.8119,-1.2094,-0.9043
-1.1429,-1.1385,,,-1.1616,-1.1235,-1.1803,-1.0483,-1.1951,-0.8097,-1.2042,-0.9038
-1.1375,-1.1286,,,-1.1563,-1.1228,-1.175,-1.0477,-1.1899,-0.8071,-1.199,-0.9033
-1.1322,-1.1151,,,-1.151,-1.121,-1.1697,-1.0457,-1.1847,-0.7998,-1.1938,-0.9024
-1.1269,-1.1069,,,-1.1457,-1.118,-1.1645,-1.0442,-1.1795,-0.7974,-1.1886,-0.8991
-1.1216,-1.1037,,,-1.1405,-1.1149,-1.1593,-1.0416,-1.1744,-0.7938,-1.1835,-0.8929
-1.1163,-1.0999,,,-1.1353,-1.1129,-1.1542,-1.0346,-1.1693,-0.7932,-1.1784,-0.8889
-1.1111,-1.0998,,,-1.1301,-1.1087,-1.1491,-1.0342,-1.1642,-0.7925,-1.1734,-0.8866
-1.1059,-1.0986,,,-1.125,-1.1061,-1.144,-1.0311,-1.1591,-0.7917,-1.1683,-0.8842
-1.1008,-1.0966,,,-1.1199,-1.1035,-1.1389,-1.0205,-1.1541,-0.7902,-1.1633,-0.8786
-1.0956,-1.0938,,,-1.1148,-1.1007,-1.1339,-1.0198,-1.1491,-0.7882,-1.1584,-0.867
-1.0905,-1.0914,,,-1.1098,-1.0995,-1.1289,-1.018,-1.1441,-0.7865,-1.1534,-0.8663
-1.0855,-1.0904,,,-1.1047,-1.0969,-1.1239,-1.0156,-1.1392,-0.7858,-1.1485,-0.8658
-1.0804,-1.0887,,,-1.0997,-1.0943,-1.119,-1.0139,-1.1343,-0.7825,-1.1436,-0.8644
-1.0754,-1.0842,,,-1.0948,-1.0834,-1.114,-1.0123,-1.1294,-0.7794,-1.1388,-0.8635
-1.0704,-1.0761,,,-1.0898,-1.0746,-1.1091,-1.0109,-1.1245,-0.7787,-1.1339,-0.862
-1.0654,-1.0651,,,-1.0849,-1.0705,-1.1043,-1.0009,-1.1197,-0.7763,-1.1291,-0.86
-1.0605,-1.0567,,,-1.08,-1.0689,-1.0994,-0.9941,-1.1149,-0.7753,-1.1243,-0.8584
-1.0556,-1.0494,,,-1.0752,-1.0653,-1.0946,-0.9921,-1.1101,-0.7751,-1.1196,-0.8561
-1.0507,-1.0436,,,-1.0703,-1.064,-1.0898,-0.9873,-1.1054,-0.7747,-1.1149,-0.8534
-1.0458,-1.0388,,,-1.0655,-1.0624,-1.0851,-0.9851,-1.1007,-0.7716,-1.1101,-0.8498
-1.041,-1.0388,,,-1.0607,-1.0587,-1.0803,-0.9793,-1.096,-0.7658,-1.1055,-0.8487
-1.0362,-1.0388,,,-1.056,-1.0564,-1.0756,-0.9628,-1.0913,-0.7633,-1.1008,-0.8466
-1.0314,-1.0343,,,-1.0512,-1.0535,-1.0709,-0.9586,-1.0866,-0.7613,-1.0962,-0.8451
-1.0266,-1.0315,,,-1.0465,-1.0499,-1.0662,-0.9577,-1.082,-0.7599,-1.0916,-0.8427
-1.0219,-1.029,,,-1.0418,-1.0493,-1.0616,-0.9522,-1.0774,-0.7581,-1.087,-0.8411
-1.0172,-1.0251,,,-1.0371,-1.0483,-1.057,-0.9501,-1.0728,-0.7555,-1.0824,-0.8394
-1.0125,-1.0229,,,-1.0325,-1.0421,-1.0524,-0.9482,-1.0682,-0.7538,-1.0779,-0.8386
-1.0078,-1.0179,,,-1.0279,-1.0389,-1.0478,-0.9453,-1.0637,-0.7528,-1.0733,-0.8369
-1.0031,-1.0116,,,-1.0233,-1.0364,-1.0432,-0.9422,-1.0592,-0.7436,-1.0689,-0.8352
-0.9985,-1.0052,,,-1.0187,-1.0157,-1.0387,-0.9412,-1.0547,-0.7374,-1.0644,-0.8318
-0.9939,-1.0043,,,-1.0141,-1.0028,-1.0342,-0.9363,-1.0502,-0.7353,-1.0599,-0.8288
-0.9893,-1.0023,,,-1.0096,-0.9987,-1.0297,-0.9284,-1.0457,-0.7333,-1.0555,-0.8267
-0.9847,-1.0007,,,-1.005,-0.9944,-1.0252,-0.9204,-1.0413,-0.732,-1.0511,-0.8245
-0.9802,-0.9952,,,-1.0005,-0.9914,-1.0208,-0.9136,-1.0369,-0.7292,-1.0467,-0.824
-0.9757,-0.9823,,,-0.9961,-0.9846,-1.0163,-0.9119,-1.0325,-0.7269,-1.0423,-0.8227
-0.9712,-0.9793,,,-0.9916,-0.9808,-1.0119,-0.9106,-1.0281,-0.7224,-1.038,-0.8216
-0.9667,-0.9755,,,-0.9872,-0.9789,-1.0075,-0.907,-1.0237,-0.721,-1.0336,-0.8205
-0.9622,-0.9713,,,-0.9827,-0.9738,-1.0031,-0.9046,-1.0194,-0.72,-1.0293,-0.8192
-0.9578,-0.9681,,,-0.9783,-0.9705,-0.9988,-0.8997,-1.0151,-0.7196,-1.025,-0.8187
-0.9533,-0.967,,,-0.974,-0.961,-0.9945,-0.8971,-1.0108,-0.7188,-1.0207,-0.818
-0.9489,-0.9653,,,-0.9696,-0.9586,-0.9901,-0.8922,-1.0065,-0.7171,-1.0165,-0.8172
-0.9445,-0.9635,,,-0.9653,-0.9567,-0.9858,-0.891,-1.0023,-0.716,-1.0122,-0.8157
-0.9401,-0.9591,,,-0.9609,-0.9532,-0.9816,-0.8842,-0.998,-0.7131,-1.008,-0.8136
-0.9358,-0.9591,,,-0.9566,-0.9511,-0.9773,-0.8789,-0.9938,-0.7124,-1.0038,-0.8124
-0.9314,-0.9546,,,-0.9523,-0.9442,-0.9731,-0.8706,-0.9896,-0.7118,-0.9996,-0.812
-0.9271,-0.946,,,-0.948,-0.9413,-0.9688,-0.8661,-0.9854,-0.7091,-0.9955,-0.8094
-0.9228,-0.9394,,,-0.9438,-0.9406,-0.9646,-0.8642,-0.9812,-0.7088,-0.9913,-0.806
-0.9185,-0.9369,,,-0.9396,-0.9361,-0.9604,-0.8595,-0.9771,-0.7072,-0.9872,-0.8045
-0.9143,-0.9297,,,-0.9353,-0.9302,-0.9562,-0.8562,-0.9729,-0.7068,-0.9831,-0.8041
-0.91,-0.921,,,-0.9311,-0.9235,-0.9521,-0.8496,-0.9688,-0.7058,-0.979,-0.8039
-0.9058,-0.9207,,,-0.9269,-0.9214,-0.9479,-0.8409,-0.9647,-0.7021,-0.9749,-0.8018
-0.9015,-0.9193,,,-0.9228,-0.9199,-0.9438,-0.8342,-0.9606,-0.6999,-0.9708,-0.8005
-0.8973,-0.9126,,,-0.9186,-0.914,-0.9397,-0.832,-0.9565,-0.6981,-0.9667,-0.8003
-0.8931,-0.9036,,,-0.9145,-0.9121,-0.9356,-0.8313,-0.9525,-0.6973,-0.9627,-0.7984
-0.889,-0.9015,,,-0.9103,-0.9117,-0.9315,-0.8259,-0.9484,-0.6952,-0.9587,-0.7957
-0.8848,-0.9007,,,-0.9062,-0.9079,-0.9275,-0.8223,-0.9444,-0.6942,-0.9547,-0.7943
-0.8807,-0.8949,,,-0.9021,-0.9027,-0.9234,-0.8203,-0.9404,-0.6934,-0.9507,-0.7932
-0.8765,-0.8877,,,-0.898,-0.8986,-0.9194,-0.817,-0.9364,-0.6922,-0.9467,-0.7925
-0.8724,-0.885,,,-0.894,-0.8908,-0.9154,-0.8159,-0.9324,-0.6891,-0.9428,-0.7908
-0.8683,-0.8827,,,-0.8899,-0.8859,-0.9114,-0.8135,-0.9284,-0.6838,-0.9388,-0.7899
-0.8642,-0.8754,,,-0.8859,-0.8824,-0.9074,-0.8119,-0.9245,-0.6825,-0.9349,-0.7858
-0.8602,-0.8699,,,-0.8819,-0.8799,-0.9034,-0.8111,-0.9205,-0.6805,-0.931,-0.782
-0.8561,-0.8614,,,-0.8779,-0.8787,-0.8994,-0.8053,-0.9166,-0.6782,-0.9271,-0.7779
-0.8521,-0.8566,,,-0.8739,-0.8779,-0.8955,-0.8052,-0.9127,-0.6746,-0.9232,-0.7764
-0.848,-0.8554,,,-0.8699,-0.8779,-0.8916,-0.8044,-0.9088,-0.6684,-0.9193,-0.7751
-0.844,-0.8466,,,-0.8659,-0.8772,-0.8876,-0.8025,-0.9049,-0.6651,-0.9154,-0.7729
-0.84,-0.8402,,,-0.862,-0.8746,-0.8837,-0.7996,-0.9011,-0.6643,-0.9116,-0.7665
-0.836,-0.8388,,,-0.858,-0.8693,-0.8798,-0.794,-0.8972,-0.6619,-0.9078,-0.7638
-0.8321,-0.8377,,,-0.8541,-0.8675,-0.876,-0.7904,-0.8934,-0.6601,-0.9039,-0.7632
-0.8281,-0.8372,,,-0.8502,-0.8653,-0.8721,-0.7861,-0.8895,-0.6591,-0.9001,-0.7631
-0.8241,-0.8349,,,-0.8463,-0.8628,-0.8682,-0.7859,-0.8857,-0.6569,-0.8963,-0.7621
-0.8202,-0.8297,,,-0.8424,-0.861,-0.8644,-0.782,-0.8819,-0.6558,-0.8926,-0.7615
-0.8163,-0.8272,,,-0.8385,-0.8582,-0.8606,-0.7767,-0.8781,-0.6511,-0.8888,-0.7611
-0.8124,-0.8253,,,-0.8347,-0.8535,-0.8568,-0.7697,-0.8743,-0.6493,-0.885,-0.7588
-0.8085,-0.825,,,-0.8308,-0.8524,-0.853,-0.7636,-0.8706,-0.6432,-0.8813,-0.7579
-0.8046,-0.8219,,,-0.827,-0.8475,-0.8492,-0.7605,-0.8668,-0.6396,-0.8776,-0.7568
-0.8007,-0.8144,,,-0.8231,-0.8454,-0.8454,-0.7581,-0.8631,-0.6388,-0.8738,-0.7559
-0.7969,-0.8069,,,-0.8193,-0.8426,-0.8416,-0.7538,-0.8594,-0.6387,-0.8701,-0.7538
-0.793,-0.7984,,,-0.8155,-0.8383,-0.8379,-0.7502,-0.8556,-0.6374,-0.8664,-0.753
-0.7892,-0.7931,,,-0.8117,-0.8365,-0.8341,-0.7466,-0.8519,-0.6316,-0.8628,-0.7519
-0.7853,-0.7925,,,-0.808,-0.8322,-0.8304,-0.746,-0.8482,-0.6292,-0.8591,-0.7518
-0.7815,-0.7905,,,-0.8042,-0.8315,-0.8267,-0.7394,-0.8446,-0.6257,-0.8554,-0.7507
-0.7777,-0.78,,,-0.8004,-0.8309,-0.823,-0.7383,-0.8409,-0.6228,-0.8518,-0.7491
-0.7739,-0.7688,,,-0.7967,-0.815,-0.8193,-0.7367,-0.8372,-0.6219,-0.8481,-0.7486
-0.7702,-0.7521,,,-0.793,-0.8048,-0.8156,-0.7292,-0.8336,-0.6211,-0.8445,-0.7465
-0.7664,-0.7478,,,-0.7892,-0.8043,-0.8119,-0.72,-0.8299,-0.6189,-0.8409,-0.7457
-0.7626,-0.7468,,,-0.7855,-0.8022,-0.8082,-0.7173,-0.8263,-0.6182,-0.8373,-0.7438
-0.7589,-0.7458,,,-0.7818,-0.7997,-0.8046,-0.7146,-0.8227,-0.617,-0.8337,-0.7393
-0.7551,-0.7418,,,-0.7781,-0.7925,-0.801,-0.7105,-0.8191,-0.6169,-0.8301,-0.7372
-0.7514,-0.7394,,,-0.7745,-0.7873,-0.7973,-0.7076,-0.8155,-0.6166,-0.8265,-0.7361
-0.7477,-0.7371,,,-0.7708,-0.7818,-0.7937,-0.7066,-0.8119,-0.6151,-0.823,-0.7359
-0.744,-0.7319,,,-0.7671,-0.7799,-0.7901,-0.703,-0.8083,-0.6145,-0.8194,-0.7357
-0.7403,-0.7302,,,-0.7635,-0.7785,-0.7865,-0.6966,-0.8048,-0.6137,-0.8159,-0.7326
-0.7366,-0.7293,,,-0.7599,-0.7778,-0.7829,-0.6936,-0.8012,-0.6119,-0.8124,-0.7311
-0.7329,-0.7252,,,-0.7562,-0.7766,-0.7793,-0.6923,-0.7977,-0.6107,-0.8088,-0.7263
-0.7293,-0.7207,,,-0.7526,-0.7747,-0.7758,-0.6888,-0.7942,-0.6105,-0.8053,-0.7261
-0.7256,-0.717,,,-0.749,-0.7732,-0.7722,-0.6847,-0.7906,-0.6084,-0.8018,-0.7248
-0.722,-0.7139,,,-0.7454,-0.7701,-0.7686,-0.6808,-0.7871,-0.605,-0.7983,-0.7242
-0.7183,-0.7111,,,-0.7418,-0.7689,-0.7651,-0.6795,-0.7836,-0.6049,-0.7949,-0.7218
-0.7147,-0.7105,,,-0.7382,-0.7682,-0.7616,-0.6775,-0.7801,-0.6033,-0.7914,-0.7207
-0.7111,-0.7073,,,-0.7347,-0.7647,-0.758,-0.6747,-0.7766,-0.6015,-0.7879,-0.7203
-0.7075,-0.7066,,,-0.7311,-0.763,-0.7545,-0.6734,-0.7732,-0.5996,-0.7845,-0.7192
-0.7039,-0.7048,,,-0.7276,-0.7586,-0.751,-0.6689,-0.7697,-0.5972,-0.781,-0.7146
-0.7003,-0.6974,,,-0.724,-0.7563,-0.7475,-0.6664,-0.7662,-0.5959,-0.7776,-0.7112
-0.6967,-0.6942,,,-0.7205,-0.7523,-0.7441,-0.6653,-0.7628,-0.5951,-0.7742,-0.7107
-0.6931,-0.6934,,,-0.717,-0.7488,-0.7406,-0.6623,-0.7594,-0.5925,-0.7708,-0.709
-0.6895,-0.6907,,,-0.7134,-0.7469,-0.7371,-0.662,-0.7559,-0.5889,-0.7674,-0.7064
-0.686,-0.6791,,,-0.7099,-0.7427,-0.7337,-0.6591,-0.7525,-0.5867,-0.764,-0.7032
-0.6824,-0.6783,,,-0.7064,-0.7401,-0.7302,-0.6544,-0.7491,-0.5855,-0.7606,-0.7017
-0.6789,-0.6755,,,-0.703,-0.7393,-0.7268,-0.6523,-0.7457,-0.5846,-0.7572,-0.6994
-0.6754,-0.6695,,,-0.6995,-0.7371,-0.7233,-0.6505,-0.7423,-0.5842,-0.7538,-0.6978
-0.6718,-0.6633,,,-0.696,-0.7329,-0.7199,-0.6496,-0.7389,-0.5781,-0.7505,-0.6942
-0.6683,-0.6584,,,-0.6925,-0.7311,-0.7165,-0.6491,-0.7355,-0.5755,-0.7471,-0.6892
-0.6648,-0.6572,,,-0.6891,-0.7299,-0.7131,-0.6464,-0.7322,-0.5751,-0.7438,-0.6853
-0.6613,-0.652,,,-0.6856,-0.7258,-0.7097,-0.6439,-0.7288,-0.5736,-0.7404,-0.685
-0.6578,-0.6478,,,-0.6822,-0.7234,-0.7063,-0.6411,-0.7255,-0.5725,-0.7371,-0.6846
-0.6544,-0.6427,,,-0.6788,-0.7227,-0.7029,-0.6384,-0.7221,-0.5717,-0.7338,-0.6837
-0.6509,-0.6414,,,-0.6753,-0.7182,-0.6995,-0.6377,-0.7188,-0.5714,-0.7304,-0.6824
-0.6474,-0.6398,,,-0.6719,-0.712,-0.6962,-0.6373,-0.7154,-0.569,-0.7271,-0.6815
-0.644,-0.6341,,,-0.6685,-0.7078,-0.6928,-0.6336,-0.7121,-0.5654,-0.7238,-0.6812
-0.6405,-0.6284,,,-0.6651,-0.7061,-0.6895,-0.633,-0.7088,-0.5653,-0.7206,-0.6804
-0.6371,-0.6264,,,-0.6617,-0.7057,-0.6861,-0.6266,-0.7055,-0.5576,-0.7173,-0.6798
-0.6336,-0.626,,,-0.6583,-0.7035,-0.6828,-0.6265,-0.7022,-0.5569,-0.714,-0.6793
-0.6302,-0.6251,,,-0.655,-0.7015,-0.6795,-0.6255,-0.6989,-0.5546,-0.7107,-0.6786
-0.6268,-0.6241,,,-0.6516,-0.6985,-0.6761,-0.6246,-0.6956,-0.5533,-0.7075,-0.6785
-0.6234,-0.6216,,,-0.6482,-0.6962,-0.6728,-0.6215,-0.6924,-0.5512,-0.7042,-0.6783
-0.62,-0.6153,,,-0.6449,-0.6914,-0.6695,-0.6197,-0.6891,-0.5486,-0.701,-0.6777
-0.6166,-0.6132,,,-0.6415,-0.6868,-0.6662,-0.6188,-0.6858,-0.5475,-0.6977,-0.6767
-0.6132,-0.6117,,,-0.6382,-0.6857,-0.6629,-0.6152,-0.6826,-0.5467,-0.6945,-0.6761
-0.6098,-0.609,,,-0.6349,-0.6835,-0.6597,-0.6089,-0.6793,-0.5457,-0.6913,-0.6749
-0.6064,-0.6046,,,-0.6315,-0.6813,-0.6564,-0.601,-0.6761,-0.5451,-0.6881,-0.6734
-0.6031,-0.603,,,-0.6282,-0.6798,-0.6531,-0.5952,-0.6729,-0.5438,-0.6849,-0.6724
-0.5997,-0.6029,,,-0.6249,-0.6764,-0.6498,-0.593,-0.6697,-0.541,-0.6817,-0.6716
-0.5963,-0.6014,,,-0.6216,-0.6725,-0.6466,-0.5895,-0.6664,-0.5356,-0.6785,-0.6702
-0.593,-0.5986,,,-0.6183,-0.6703,-0.6433,-0.5867,-0.6632,-0.5344,-0.6753,-0.6676
-0.5896,-0.5986,,,-0.615,-0.6673,-0.6401,-0.5848,-0.66,-0.5317,-0.6721,-0.6661
-0.5863,-0.5971,,,-0.6117,-0.6669,-0.6369,-0.5842,-0.6568,-0.5297,-0.6689,-0.6655
-0.583,-0.5929,,,-0.6085,-0.6627,-0.6336,-0.5801,-0.6536,-0.5283,-0.6658,-0.6643
-0.5797,-0.5908,,,-0.6052,-0.6572,-0.6304,-0.5793,-0.6505,-0.5267,-0.6626,-0.6628
-0.5763,-0.5865,,,-0.6019,-0.6568,-0.6272,-0.5773,-0.6473,-0.5251,-0.6595,-0.6619
-0.573,-0.5817,,,-0.5987,-0.6553,-0.624,-0.5755,-0.6441,-0.5246,-0.6563,-0.6601
-0.5697,-0.5813,,,-0.5954,-0.6518,-0.6208,-0.5747,-0.6409,-0.5232,-0.6532,-0.6577
-0.5664,-0.5753,,,-0.5922,-0.6497,-0.6176,-0.5732,-0.6378,-0.5209,-0.65,-0.6551
-0.5631,-0.5642,,,-0.5889,-0.6481,-0.6144,-0.5712,-0.6346,-0.5181,-0.6469,-0.6529
-0.5598,-0.5631,,,-0.5857,-0.6475,-0.6112,-0.5703,-0.6315,-0.5162,-0.6438,-0.6523
-0.5566,-0.5609,,,-0.5825,-0.6426,-0.608,-0.57,-0.6284,-0.514,-0.6407,-0.6514
-0.5533,-0.5556,,,-0.5792,-0.6412,-0.6049,-0.5695,-0.6252,-0.5129,-0.6376,-0.6504
-0.55,-0.552,,,-0.576,-0.6371,-0.6017,-0.5682,-0.6221,-0.5118,-0.6345,-0.6496
-0.5468,-0.5499,,,-0.5728,-0.6363,-0.5985,-0.5651,-0.619,-0.5112,-0.6314,-0.6489
-0.5435,-0.5459,,,-0.5696,-0.6339,-0.5954,-0.5627,-0.6159,-0.5093,-0.6283,-0.6462
-0.5402,-0.5426,,,-0.5664,-0.63,-0.5922,-0.5623,-0.6128,-0.5085,-0.6252,-0.6443
-0.537,-0.5416,,,-0.5632,-0.6291,-0.5891,-0.5611,-0.6096,-0.508,-0.6221,-0.643
-0.5338,-0.5398,,,-0.56,-0.6279,-0.586,-0.5554,-0.6066,-0.506,-0.619,-0.6409
-0.5305,-0.5358,,,-0.5568,-0.6251,-0.5828,-0.5524,-0.6035,-0.5053,-0.616,-0.6381
-0.5273,-0.5333,,,-0.5537,-0.6217,-0.5797,-0.5488,-0.6004,-0.5051,-0.6129,-0.6357
-0.5241,-0.5309,,,-0.5505,-0.6192,-0.5766,-0.5475,-0.5973,-0.503,-0.6098,-0.6341
-0.5209,-0.5271,,,-0.5473,-0.6144,-0.5735,-0.5447,-0.5942,-0.5019,-0.6068,-0.6333
-0.5176,-0.5222,,,-0.5442,-0.6128,-0.5704,-0.5402,-0.5912,-0.5016,-0.6038,-0.6316
-0.5144,-0.5169,,,-0.541,-0.6088,-0.5673,-0.5352,-0.5881,-0.5016,-0.6007,-0.6304
-0.5112,-0.5105,,,-0.5379,-0.6085,-0.5642,-0.5343,-0.585,-0.5015,-0.5977,-0.6274
-0.508,-0.5055,,,-0.5347,-0.6043,-0.5611,-0.5316,-0.582,-0.5007,-0.5947,-0.6241
-0.5049,-0.4983,,,-0.5316,-0.6011,-0.558,-0.5298,-0.5789,-0.5006,-0.5916,-0.6231
-0.5017,-0.4929,,,-0.5285,-0.5958,-0.5549,-0.5243,-0.5759,-0.4956,-0.5886,-0.6163
-0.4985,-0.4916,,,-0.5253,-0.5939,-0.5518,-0.5229,-0.5729,-0.4931,-0.5856,-0.6142
-0.4953,-0.4906,,,-0.5222,-0.5933,-0.5488,-0.5199,-0.5698,-0.492,-0.5826,-0.6111
-0.4921,-0.4896,,,-0.5191,-0.5908,-0.5457,-0.519,-0.5668,-0.4896,-0.5796,-0.6102
-0.489,-0.4893,,,-0.516,-0.5889,-0.5427,-0.5173,-0.5638,-0.4853,-0.5766,-0.61
-0.4858,-0.4842,,,-0.5129,-0.5819,-0.5396,-0.5163,-0.5608,-0.4834,-0.5736,-0.6098
-0.4827,-0.4754,,,-0.5098,-0.5753,-0.5365,-0.5137,-0.5578,-0.4822,-0.5706,-0.6074
-0.4795,-0.4754,,,-0.5067,-0.5729,-0.5335,-0.5107,-0.5548,-0.481,-0.5676,-0.6064
-0.4764,-0.4723,,,-0.5036,-0.571,-0.5305,-0.5083,-0.5518,-0.4799,-0.5647,-0.6049
-0.4732,-0.4657,,,-0.5005,-0.5691,-0.5274,-0.5071,-0.5488,-0.4792,-0.5617,-0.6008
-0.4701,-0.4639,,,-0.4974,-0.567,-0.5244,-0.5055,-0.5458,-0.4779,-0.5587,-0.6
-0.4669,-0.4622,,,-0.4943,-0.5638,-0.5214,-0.5049,-0.5428,-0.4764,-0.5558,-0.5959
-0.4638,-0.461,,,-0.4913,-0.5621,-0.5184,-0.5044,-0.5398,-0.4739,-0.5528,-0.5948
-0.4607,-0.4574,,,-0.4882,-0.558,-0.5153,-0.501,-0.5368,-0.4707,-0.5499,-0.5945
-0.4576,-0.4543,,,-0.4851,-0.5528,-0.5123,-0.5002,-0.5339,-0.4693,-0.5469,-0.5885
-0.4545,-0.4495,,,-0.4821,-0.5485,-0.5093,-0.4991,-0.5309,-0.467,-0.544,-0.5866
-0.4514,-0.4475,,,-0.479,-0.5462,-0.5063,-0.4981,-0.5279,-0.4643,-0.541,-0.5837
-0.4482,-0.4459,,,-0.476,-0.5412,-0.5033,-0.4976,-0.525,-0.4628,-0.5381,-0.5829
-0.4451,-0.435,,,-0.4729,-0.5339,-0.5003,-0.4956,-0.522,-0.4619,-0.5352,-0.5816
-0.442,-0.4273,,,-0.4699,-0.5295,-0.4973,-0.4917,-0.5191,-0.4607,-0.5323,-0.5814
-0.439,-0.4169,,,-0.4668,-0.5292,-0.4944,-0.4878,-0.5162,-0.458,-0.5294,-0.5795
-0.4359,-0.4112,,,-0.4638,-0.525,-0.4914,-0.4839,-0.5132,-0.4565,-0.5264,-0.5792
-0.4328,-0.4077,,,-0.4608,-0.5162,-0.4884,-0.4836,-0.5103,-0.4537,-0.5235,-0.5783
-0.4297,-0.4054,,,-0.4578,-0.5144,-0.4854,-0.4821,-0.5073,-0.4518,-0.5206,-0.5768
-0.4266,-0.4033,,,-0.4547,-0.5104,-0.4825,-0.4793,-0.5044,-0.4501,-0.5177,-0.5745
-0.4236,-0.4028,,,-0.4517,-0.5027,-0.4795,-0.4784,-0.5015,-0.4479,-0.5148,-0.5738
-0.4205,-0.3983,,,-0.4487,-0.4952,-0.4765,-0.4782,-0.4986,-0.44,-0.5119,-0.572
-0.4174,-0.3936,,,-0.4457,-0.4946,-0.4736,-0.473,-0.4957,-0.4346,-0.509,-0.5711
-0.4144,-0.3922,,,-0.4427,-0.494,-0.4706,-0.466,-0.4928,-0.4301,-0.5062,-0.57
-0.4113,-0.3894,,,-0.4397,-0.4903,-0.4677,-0.4616,-0.4899,-0.423,-0.5033,-0.5688
-0.4082,-0.3874,,,-0.4367,-0.4872,-0.4648,-0.4601,-0.487,-0.4204,-0.5004,-0.5613
-0.4052,-0.3824,,,-0.4337,-0.4847,-0.4618,-0.4597,-0.4841,-0.4175,-0.4975,-0.5609
-0.4022,-0.3797,,,-0.4307,-0.4839,-0.4589,-0.4574,-0.4812,-0.4163,-0.4947,-0.5591
-0.3991,-0.3747,,,-0.4277,-0.4746,-0.456,-0.4563,-0.4783,-0.4159,-0.4918,-0.5588
-0.3961,-0.37,,,-0.4248,-0.4741,-0.453,-0.4537,-0.4754,-0.4147,-0.489,-0.5575
-0.393,-0.3654,,,-0.4218,-0.4707,-0.4501,-0.4477,-0.4725,-0.413,-0.4861,-0.5564
-0.39,-0.3647,,,-0.4188,-0.4667,-0.4472,-0.4432,-0.4697,-0.4098,-0.4833,-0.5549
-0.387,-0.3619,,,-0.4158,-0.464,-0.4443,-0.4428,-0.4668,-0.4085,-0.4804,-0.5548
-0.384,-0.3567,,,-0.4129,-0.4601,-0.4414,-0.4423,-0.4639,-0.4061,-0.4776,-0.5536
-0.3809,-0.3509,,,-0.4099,-0.4565,-0.4385,-0.4407,-0.461,-0.4049,-0.4747,-0.5501
-0.3779,-0.3486,,,-0.407,-0.4509,-0.4356,-0.4378,-0.4582,-0.4023,-0.4719,-0.5481
-0.3749,-0.3452,,,-0.404,-0.4476,-0.4327,-0.4307,-0.4553,-0.4017,-0.4691,-0.5462
-0.3719,-0.3418,,,-0.4011,-0.4464,-0.4298,-0.4297,-0.4525,-0.4012,-0.4662,-0.5452
-0.3689,-0.3401,,,-0.3981,-0.4462,-0.4269,-0.4283,-0.4496,-0.4003,-0.4634,-0.5441
-0.3659,-0.3169,,,-0.3952,-0.4403,-0.424,-0.4271,-0.4468,-0.3985,-0.4606,-0.5431
-0.3629,-0.3116,,,-0.3922,-0.4369,-0.4211,-0.425,-0.4439,-0.3979,-0.4578,-0.5418
-0.3599,-0.3114,,,-0.3893,-0.4349,-0.4182,-0.4207,-0.4411,-0.3966,-0.455,-0.5402
-0.3569,-0.3096,,,-0.3863,-0.4261,-0.4153,-0.4171,-0.4383,-0.3937,-0.4521,-0.5388
-0.3539,-0.3083,,,-0.3834,-0.4253,-0.4125,-0.4148,-0.4354,-0.392,-0.4493,-0.5363
-0.3509,-0.3067,,,-0.3805,-0.4245,-0.4096,-0.4138,-0.4326,-0.3914,-0.4465,-0.5321
-0.3479,-0.3057,,,-0.3776,-0.4232,-0.4067,-0.4132,-0.4298,-0.3913,-0.4437,-0.5315
-0.345,-0.3041,,,-0.3746,-0.4201,-0.4039,-0.4111,-0.427,-0.3906,-0.4409,-0.5296
-0.342,-0.3,,,-0.3717,-0.4179,-0.401,-0.41,-0.4241,-0.3889,-0.4382,-0.527
-0.339,-0.2959,,,-0.3688,-0.4159,-0.3981,-0.4065,-0.4213,-0.3864,-0.4354,-0.5251
-0.336,-0.2947,,,-0.3659,-0.4084,-0.3953,-0.4059,-0.4185,-0.3839,-0.4326,-0.5237
-0.3331,-0.2932,,,-0.363,-0.3996,-0.3924,-0.4017,-0.4157,-0.3806,-0.4298,-0.5212
-0.3301,-0.29,,,-0.3601,-0.399,-0.3896,-0.4013,-0.4129,-0.3786,-0.427,-0.5208
-0.3271,-0.2891,,,-0.3572,-0.3943,-0.3867,-0.3951,-0.4101,-0.3777,-0.4242,-0.52
-0.3242,-0.2885,,,-0.3543,-0.3874,-0.3839,-0.3945,-0.4073,-0.3758,-0.4215,-0.5175
-0.3212,-0.2868,,,-0.3514,-0.3842,-0.3811,-0.3941,-0.4045,-0.3732,-0.4187,-0.5141
-0.3183,-0.2845,,,-0.3485,-0.3808,-0.3782,-0.3922,-0.4017,-0.3723,-0.4159,-0.513
-0.3153,-0.2841,,,-0.3456,-0.3766,-0.3754,-0.39,-0.3989,-0.3721,-0.4132,-0.5119
-0.3124,-0.2832,,,-0.3427,-0.3728,-0.3726,-0.3877,-0.3962,-0.3705,-0.4104,-0.5105
-0.3094,-0.2829,,,-0.3398,-0.3698,-0.3697,-0.3863,-0.3934,-0.3679,-0.4077,-0.5084
-0.3065,-0.2803,,,-0.3369,-0.3679,-0.3669,-0.3828,-0.3906,-0.3652,-0.4049,-0.506
-0.3035,-0.2794,,,-0.3341,-0.365,-0.3641,-0.3783,-0.3878,-0.3639,-0.4022,-0.5057
-0.3006,-0.2784,,,-0.3312,-0.3608,-0.3613,-0.3762,-0.385,-0.3634,-0.3994,-0.5042
-0.2977,-0.2774,,,-0.3283,-0.3592,-0.3585,-0.3742,-0.3823,-0.362,-0.3967,-0.5015
-0.2947,-0.2758,,,-0.3254,-0.3539,-0.3556,-0.3734,-0.3795,-0.3616,-0.3939,-0.5
-0.2918,-0.2745,,,-0.3226,-0.3524,-0.3528,-0.3702,-0.3767,-0.3614,-0.3912,-0.4999
-0.2889,-0.2701,,,-0.3197,-0.3495,-0.35,-0.3662,-0.374,-0.3614,-0.3885,-0.4993
-0.286,-0.2699,,,-0.3169,-0.3472,-0.3472,-0.3654,-0.3712,-0.3613,-0.3857,-0.4986
-0.283,-0.267,,,-0.314,-0.3441,-0.3444,-0.3629,-0.3685,-0.361,-0.383,-0.4966
-0.2801,-0.2584,,,-0.3111,-0.3418,-0.3416,-0.3584,-0.3657,-0.3579,-0.3803,-0.4937
-0.2772,-0.255,,,-0.3083,-0.3405,-0.3388,-0.3568,-0.363,-0.3566,-0.3776,-0.4925
-0.2743,-0.25,,,-0.3054,-0.3344,-0.336,-0.3567,-0.3602,-0.3555,-0.3748,-0.4918
-0.2714,-0.2484,,,-0.3026,-0.3271,-0.3332,-0.3543,-0.3575,-0.3522,-0.3721,-0.4884
-0.2684,-0.2457,,,-0.2997,-0.325,-0.3305,-0.3534,-0.3547,-0.3511,-0.3694,-0.4858
-0.2655,-0.2419,,,-0.2969,-0.3233,-0.3277,-0.3529,-0.352,-0.3491,-0.3667,-0.485
-0.2626,-0.2398,,,-0.294,-0.322,-0.3249,-0.3504,-0.3493,-0.3483,-0.364,-0.4838
-0.2597,-0.2377,,,-0.2912,-0.3208,-0.3221,-0.3484,-0.3465,-0.3475,-0.3613,-0.4824
-0.2568,-0.2345,,,-0.2884,-0.319,-0.3193,-0.3477,-0.3438,-0.3468,-0.3586,-0.4798
-0.2539,-0.2312,,,-0.2855,-0.3139,-0.3166,-0.3468,-0.3411,-0.3428,-0.3559,-0.4777
-0.251,-0.2296,,,-0.2827,-0.3102,-0.3138,-0.3462,-0.3383,-0.3393,-0.3532,-0.4772
-0.2481,-0.2254,,,-0.2799,-0.3084,-0.311,-0.3449,-0.3356,-0.3376,-0.3505,-0.4755
-0.2452,-0.2223,,,-0.277,-0.3055,-0.3082,-0.342,-0.3329,-0.3372,-0.3478,-0.4706
-0.2423,-0.2146,,,-0.2742,-0.3046,-0.3055,-0.3341,-0.3302,-0.337,-0.3451,-0.4683
-0.2395,-0.2089,,,-0.2714,-0.3019,-0.3027,-0.3275,-0.3275,-0.3367,-0.3424,-0.4673
-0.2366,-0.206,,,-0.2686,-0.3001,-0.3,-0.3261,-0.3247,-0.3365,-0.3397,-0.4667
-0.2337,-0.2044,,,-0.2657,-0.299,-0.2972,-0.3236,-0.322,-0.3358,-0.337,-0.4662
-0.2308,-0.2044,,,-0.2629,-0.2988,-0.2944,-0.3223,-0.3193,-0.3343,-0.3343,-0.465
-0.2279,-0.204,,,-0.2601,-0.2953,-0.2917,-0.3219,-0.3166,-0.3334,-0.3317,-0.4634
-0.225,-0.201,,,-0.2573,-0.292,-0.2889,-0.3215,-0.3139,-0.3323,-0.329,-0.4623
-0.2222,-0.1985,,,-0.2545,-0.2871,-0.2862,-0.3208,-0.3112,-0.3322,-0.3263,-0.4597
-0.2193,-0.1982,,,-0.2517,-0.2862,-0.2834,-0.3191,-0.3085,-0.332,-0.3236,-0.457
-0.2164,-0.1982,,,-0.2489,-0.2849,-0.2807,-0.3188,-0.3058,-0.329,-0.321,-0.4561
-0.2135,-0.1973,,,-0.246,-0.2839,-0.2779,-0.3187,-0.3031,-0.3241,-0.3183,-0.4547
-0.2107,-0.1961,,,-0.2432,-0.2814,-0.2752,-0.3179,-0.3004,-0.3219,-0.3156,-0.4533
-0.2078,-0.1944,,,-0.2404,-0.2771,-0.2725,-0.3165,-0.2977,-0.3214,-0.313,-0.4526
-0.2049,-0.191,,,-0.2376,-0.2738,-0.2697,-0.3116,-0.295,-0.3187,-0.3103,-0.4521
-0.2021,-0.1862,,,-0.2348,-0.2706,-0.267,-0.3061,-0.2923,-0.3163,-0.3077,-0.4512
-0.1992,-0.1852,,,-0.232,-0.2556,-0.2643,-0.3044,-0.2897,-0.3152,-0.305,-0.4508
-0.1963,-0.1816,,,-0.2292,-0.2481,-0.2615,-0.3026,-0.287,-0.3144,-0.3023,-0.4507
-0.1935,-0.1789,,,-0.2265,-0.2453,-0.2588,-0.3006,-0.2843,-0.3142,-0.2997,-0.4498
-0.1906,-0.1752,,,-0.2237,-0.2372,-0.2561,-0.2993,-0.2816,-0.3136,-0.297,-0.4483
-0.1878,-0.172,,,-0.2209,-0.2361,-0.2533,-0.2967,-0.2789,-0.3106,-0.2944,-0.4464
-0.1849,-0.1669,,,-0.2181,-0.236,-0.2506,-0.295,-0.2763,-0.3053,-0.2918,-0.4426
-0.1821,-0.1615,,,-0.2153,-0.2347,-0.2479,-0.2933,-0.2736,-0.3015,-0.2891,-0.4413
-0.1792,-0.1584,,,-0.2125,-0.2322,-0.2452,-0.2906,-0.2709,-0.3008,-0.2865,-0.441
-0.1763,-0.1574,,,-0.2097,-0.2297,-0.2425,-0.288,-0.2683,-0.3,-0.2838,-0.4402
-0.1735,-0.1525,,,-0.207,-0.2275,-0.2397,-0.2864,-0.2656,-0.2976,-0.2812,-0.4388
-0.1706,-0.1431,,,-0.2042,-0.2204,-0.237,-0.2853,-0.2629,-0.2958,-0.2786,-0.4365
-0.1678,-0.139,,,-0.2014,-0.2149,-0.2343,-0.2852,-0.2603,-0.2954,-0.2759,-0.4362
-0.165,-0.1387,,,-0.1986,-0.2131,-0.2316,-0.2851,-0.2576,-0.2947,-0.2733,-0.4361
-0.1621,-0.1359,,,-0.1958,-0.2102,-0.2289,-0.2816,-0.2549,-0.2937,-0.2707,-0.4352
-0.1593,-0.1336,,,-0.1931,-0.21,-0.2262,-0.2786,-0.2523,-0.2887,-0.268,-0.4338
-0.1564,-0.131,,,-0.1903,-0.2088,-0.2235,-0.2754,-0.2496,-0.2882,-0.2654,-0.4335
-0.1536,-0.1281,,,-0.1875,-0.2083,-0.2208,-0.2748,-0.247,-0.2864,-0.2628,-0.4314
-0.1507,-0.1241,,,-0.1848,-0.2081,-0.2181,-0.2742,-0.2443,-0.2847,-0.2602,-0.4312
-0.1479,-0.1195,,,-0.182,-0.2062,-0.2154,-0.2732,-0.2417,-0.2819,-0.2575,-0.43
-0.1451,-0.1161,,,-0.1792,-0.2031,-0.2127,-0.2726,-0.239,-0.2804,-0.2549,-0.4298
-0.1422,-0.1114,,,-0.1765,-0.2022,-0.21,-0.2718,-0.2364,-0.2792,-0.2523,-0.4281
-0.1394,-0.1078,,,-0.1737,-0.2004,-0.2073,-0.2702,-0.2337,-0.2761,-0.2497,-0.428
-0.1366,-0.1074,,,-0.1709,-0.1971,-0.2046,-0.2676,-0.2311,-0.2756,-0.2471,-0.4272
-0.1337,-0.1054,,,-0.1682,-0.1956,-0.2019,-0.2668,-0.2284,-0.2753,-0.2445,-0.4267
-0.1309,-0.1026,,,-0.1654,-0.194,-0.1992,-0.2645,-0.2258,-0.2748,-0.2418,-0.4248
-0.1281,-0.0992,,,-0.1627,-0.1921,-0.1965,-0.2602,-0.2232,-0.2734,-0.2392,-0.4228
-0.1252,-0.0981,,,-0.1599,-0.1891,-0.1938,-0.2555,-0.2205,-0.2718,-0.2366,-0.4224
-0.1224,-0.0944,,,-0.1571,-0.1887,-0.1911,-0.2527,-0.2179,-0.2695,-0.234,-0.4222
-0.1196,-0.0894,,,-0.1544,-0.186,-0.1884,-0.252,-0.2153,-0.2654,-0.2314,-0.4201
-0.1168,-0.0865,,,-0.1516,-0.1845,-0.1858,-0.2498,-0.2126,-0.2633,-0.2288,-0.4165
-0.1139,-0.0852,,,-0.1489,-0.1829,-0.1831,-0.2485,-0.21,-0.2616,-0.2262,-0.4157
-0.1111,-0.0825,,,-0.1461,-0.1819,-0.1804,-0.2485,-0.2074,-0.2615,-0.2236,-0.4153
-0.1083,-0.0813,,,-0.1434,-0.1813,-0.1777,-0.2485,-0.2047,-0.2614,-0.221,-0.4137
-0.1055,-0.0803,,,-0.1406,-0.181,-0.175,-0.2479,-0.2021,-0.2609,-0.2184,-0.4129
-0.1026,-0.0777,,,-0.1379,-0.1806,-0.1724,-0.2453,-0.1995,-0.2601,-0.2158,-0.4116
-0.0998,-0.0733,,,-0.1351,-0.1757,-0.1697,-0.2444,-0.1969,-0.2594,-0.2132,-0.4092
-0.097,-0.0692,,,-0.1324,-0.1705,-0.167,-0.2431,-0.1942,-0.2583,-0.2106,-0.4066
-0.0942,-0.0678,,,-0.1296,-0.1649,-0.1643,-0.2422,-0.1916,-0.2568,-0.2081,-0.4044
-0.0914,-0.0608,,,-0.1269,-0.163,-0.1617,-0.241,-0.189,-0.2552,-0.2055,-0.4027
-0.0885,-0.0595,,,-0.1242,-0.1618,-0.159,-0.2378,-0.1864,-0.2527,-0.2029,-0.3994
-0.0857,-0.0576,,,-0.1214,-0.1549,-0.1563,-0.233,-0.1838,-0.2488,-0.2003,-0.3993
-0.0829,-0.056,,,-0.1187,-0.1545,-0.1536,-0.2274,-0.1811,-0.2468,-0.1977,-0.3987
-0.0801,-0.0534,,,-0.1159,-0.1533,-0.151,-0.2217,-0.1785,-0.2451,-0.1951,-0.397
-0.0773,-0.0514,,,-0.1132,-0.1526,-0.1483,-0.2167,-0.1759,-0.2443,-0.1925,-0.3942
-0.0745,-0.0504,,,-0.1105,-0.1516,-0.1456,-0.2148,-0.1733,-0.2439,-0.19,-0.3932
-0.0716,-0.0451,,,-0.1077,-0.1504,-0.143,-0.2113,-0.1707,-0.2431,-0.1874,-0.3931
-0.0688,-0.0449,,,-0.105,-0.1498,-0.1403,-0.2069,-0.1681,-0.2423,-0.1848,-0.3923
-0.066,-0.0433,,,-0.1022,-0.1487,-0.1376,-0.2037,-0.1655,-0.2416,-0.1822,-0.3903
-0.0632,-0.0388,,,-0.0995,-0.1474,-0.135,-0.202,-0.1628,-0.2414,-0.1796,-0.3885
-0.0604,-0.0336,,,-0.0968,-0.1462,-0.1323,-0.2009,-0.1602,-0.2405,-0.1771,-0.3857
-0.0576,-0.0271,,,-0.094,-0.1393,-0.1297,-0.2005,-0.1576,-0.2396,-0.1745,-0.3827
-0.0548,-0.0237,,,-0.0913,-0.1268,-0.127,-0.2001,-0.155,-0.2357,-0.1719,-0.3777
-0.052,-0.0208,,,-0.0886,-0.1253,-0.1243,-0.1987,-0.1524,-0.2338,-0.1694,-0.3769
-0.0491,-0.016,,,-0.0858,-0.1214,-0.1217,-0.1973,-0.1498,-0.2321,-0.1668,-0.3767
-0.0463,-0.0112,,,-0.0831,-0.1169,-0.119,-0.1961,-0.1472,-0.232,-0.1642,-0.3765
-0.0435,-0.0104,,,-0.0804,-0.1151,-0.1164,-0.1948,-0.1446,-0.2318,-0.1616,-0.376
-0.0407,-0.0097,,,-0.0776,-0.1072,-0.1137,-0.1934,-0.142,-0.2304,-0.1591,-0.3741
-0.0379,-0.0063,,,-0.0749,-0.0984,-0.111,-0.1889,-0.1394,-0.2296,-0.1565,-0.3713
-0.0351,-0.0037,,,-0.0722,-0.0954,-0.1084,-0.1829,-0.1368,-0.2288,-0.1539,-0.3687
-0.0323,-0.0022,,,-0.0695,-0.0951,-0.1057,-0.1789,-0.1342,-0.2272,-0.1514,-0.3676
-0.0295,-0.0002,,,-0.0667,-0.0919,-0.1031,-0.1765,-0.1316,-0.2262,-0.1488,-0.3663
-0.0267,0.0018,,,-0.064,-0.0858,-0.1004,-0.1756,-0.129,-0.224,-0.1463,-0.3633
-0.0239,0.0029,,,-0.0613,-0.0804,-0.0978,-0.1749,-0.1264,-0.2231,-0.1437,-0.358
-0.0211,0.0051,,,-0.0585,-0.0782,-0.0951,-0.1745,-0.1238,-0.222,-0.1411,-0.3535
-0.0182,0.009,,,-0.0558,-0.0766,-0.0925,-0.1706,-0.1213,-0.2201,-0.1386,-0.3527
-0.0154,0.0127,,,-0.0531,-0.0732,-0.0898,-0.1666,-0.1187,-0.2165,-0.136,-0.3512
-0.0126,0.0156,,,-0.0504,-0.0715,-0.0872,-0.1637,-0.1161,-0.2127,-0.1335,-0.3506
-0.0098,0.0197,,,-0.0476,-0.0699,-0.0845,-0.1614,-0.1135,-0.2096,-0.1309,-0.3505
-0.007,0.0227,,,-0.0449,-0.0685,-0.0819,-0.1592,-0.1109,-0.2059,-0.1283,-0.3502
-0.0042,0.0255,,,-0.0422,-0.067,-0.0792,-0.1515,-0.1083,-0.1994,-0.1258,-0.3477
-0.0014,0.0276,,,-0.0395,-0.0649,-0.0766,-0.1494,-0.1057,-0.1978,-0.1232,-0.3445
0.0014,0.0287,,,-0.0368,-0.0634,-0.0739,-0.1463,-0.1031,-0.1973,-0.1207,-0.343
0.0042,0.0305,,,-0.034,-0.0588,-0.0713,-0.1447,-0.1005,-0.1956,-0.1181,-0.3417
0.007,0.0315,,,-0.0313,-0.0579,-0.0687,-0.1394,-0.098,-0.1922,-0.1156,-0.3405
0.0098,0.0325,,,-0.0286,-0.0568,-0.066,-0.135,-0.0954,-0.1891,-0.113,-0.3392
0.0126,0.0359,,,-0.0259,-0.0566,-0.0634,-0.1325,-0.0928,-0.1865,-0.1105,-0.3377
0.0154,0.0389,,,-0.0231,-0.0544,-0.0607,-0.1291,-0.0902,-0.1852,-0.1079,-0.3364
0.0182,0.0413,,,-0.0204,-0.0508,-0.0581,-0.1286,-0.0876,-0.1844,-0.1054,-0.3357
0.0211,0.045,,,-0.0177,-0.0481,-0.0554,-0.1277,-0.085,-0.1837,-0.1028,-0.3354
0.0239,0.0481,,,-0.015,-0.0452,-0.0528,-0.1257,-0.0824,-0.1835,-0.1003,-0.335
0.0267,0.0544,,,-0.0122,-0.0445,-0.0502,-0.1226,-0.0799,-0.1821,-0.0977,-0.3344
0.0295,0.0558,,,-0.0095,-0.0441,-0.0475,-0.1213,-0.0773,-0.1799,-0.0952,-0.3331
0.0323,0.0581,,,-0.0068,-0.0418,-0.0449,-0.1198,-0.0747,-0.1778,-0.0926,-0.3313
0.0351,0.0587,,,-0.0041,-0.0396,-0.0422,-0.117,-0.0721,-0.1768,-0.0901,-0.3302
0.0379,0.0608,,,-0.0014,-0.0394,-0.0396,-0.1136,-0.0695,-0.1757,-0.0876,-0.33
0.0407,0.0629,,,0.0014,-0.039,-0.0369,-0.1122,-0.067,-0.1746,-0.085,-0.3238
0.0435,0.0676,,,0.0041,-0.029,-0.0343,-0.1112,-0.0644,-0.1743,-0.0825,-0.3206
0.0463,0.0684,,,0.0068,-0.0211,-0.0317,-0.1062,-0.0618,-0.1709,-0.0799,-0.3169
0.0491,0.0767,,,0.0095,-0.0197,-0.029,-0.1049,-0.0592,-0.17,-0.0774,-0.3133
0.052,0.0807,,,0.0122,-0.0192,-0.0264,-0.1025,-0.0566,-0.1697,-0.0748,-0.3119
0.0548,0.0835,,,0.015,-0.0182,-0.0237,-0.1024,-0.0541,-0.1697,-0.0723,-0.3111
0.0576,0.0835,,,0.0177,-0.0179,-0.0211,-0.1006,-0.0515,-0.1692,-0.0698,-0.3107
0.0604,0.0835,,,0.0204,-0.0172,-0.0185,-0.0992,-0.0489,-0.1677,-0.0672,-0.3104
0.0632,0.0871,,,0.0231,-0.0147,-0.0158,-0.0958,-0.0463,-0.1618,-0.0647,-0.3088
0.066,0.0902,,,0.0259,-0.012,-0.0132,-0.0949,-0.0438,-0.1618,-0.0621,-0.3048
0.0688,0.0954,,,0.0286,-0.009,-0.0106,-0.0892,-0.0412,-0.1616,-0.0596,-0.3023
0.0716,0.1014,,,0.0313,-0.0087,-0.0079,-0.0801,-0.0386,-0.1587,-0.0571,-0.3007
0.0745,0.1086,,,0.034,-0.0074,-0.0053,-0.0795,-0.036,-0.1578,-0.0545,-0.2989
0.0773,0.1108,,,0.0368,-0.0063,-0.0026,-0.0782,-0.0335,-0.1574,-0.052,-0.2962
0.0801,0.1127,,,0.0395,-0.0058,0.0,-0.0764,-0.0309,-0.1563,-0.0494,-0.2931
0.0829,0.1132,,,0.0422,-0.0045,0.0026,-0.0758,-0.0283,-0.1557,-0.0469,-0.2922
0.0857,0.1136,,,0.0449,-0.001,0.0053,-0.0746,-0.0257,-0.1544,-0.0444,-0.292
0.0885,0.1156,,,0.0476,0.002,0.0079,-0.0722,-0.0232,-0.1528,-0.0418,-0.2916
0.0914,0.1178,,,0.0504,0.0054,0.0106,-0.0712,-0.0206,-0.1511,-0.0393,-0.2904
0.0942,0.1258,,,0.0531,0.0072,0.0132,-0.0704,-0.018,-0.1508,-0.0368,-0.2888
0.097,0.1292,,,0.0558,0.0089,0.0158,-0.0702,-0.0154,-0.1499,-0.0342,-0.2876
0.0998,0.1349,,,0.0585,0.0179,0.0185,-0.0643,-0.0129,-0.1477,-0.0317,-0.287
0.1026,0.1396,,,0.0613,0.025,0.0211,-0.0624,-0.0103,-0.1461,-0.0292,-0.2867
0.1055,0.1432,,,0.064,0.0256,0.0237,-0.062,-0.0077,-0.1458,-0.0266,-0.2837
0.1083,0.1492,,,0.0667,0.0263,0.0264,-0.0585,-0.0051,-0.1436,-0.0241,-0.2819
0.1111,0.1532,,,0.0695,0.0285,0.029,-0.0575,-0.0026,-0.1406,-0.0215,-0.28
0.1139,0.1542,,,0.0722,0.0318,0.0317,-0.0572,0.0,-0.1396,-0.019,-0.2798
0.1168,0.156,,,0.0749,0.0335,0.0343,-0.0546,0.0026,-0.1393,-0.0165,-0.2782
0.1196,0.1589,,,0.0776,0.035,0.0369,-0.0537,0.0051,-0.1385,-0.0139,-0.2774
0.1224,0.1613,,,0.0804,0.0369,0.0396,-0.0532,0.0077,-0.1375,-0.0114,-0.2757
0.1252,0.165,,,0.0831,0.0391,0.0422,-0.0524,0.0103,-0.1369,-0.0089,-0.2745
0.1281,0.165,,,0.0858,0.0409,0.0449,-0.0486,0.0129,-0.1364,-0.0063,-0.2741
0.1309,0.1659,,,0.0886,0.0421,0.0475,-0.0413,0.0154,-0.1349,-0.0038,-0.2716
0.1337,0.1673,,,0.0913,0.0434,0.0502,-0.0378,0.018,-0.1337,-0.0013,-0.2648
0.1366,0.1697,,,0.094,0.0457,0.0528,-0.0367,0.0206,-0.1334,0.0013,-0.2643
0.1394,0.1703,,,0.0968,0.0482,0.0554,-0.0357,0.0232,-0.1307,0.0038,-0.2629
0.1422,0.1712,,,0.0995,0.0518,0.0581,-0.0352,0.0257,-0.1285,0.0063,-0.2625
0.1451,0.1726,,,0.1022,0.0531,0.0607,-0.0317,0.0283,-0.1281,0.0089,-0.2612
0.1479,0.1765,,,0.105,0.0542,0.0634,-0.0296,0.0309,-0.1263,0.0114,-0.2573
0.1507,0.1784,,,0.1077,0.0552,0.066,-0.0272,0.0335,-0.1254,0.0139,-0.2559
0.1536,0.1822,,,0.1105,0.0566,0.0687,-0.0252,0.036,-0.1235,0.0165,-0.2532
0.1564,0.1827,,,0.1132,0.0605,0.0713,-0.0197,0.0386,-0.1192,0.019,-0.2522
0.1593,0.1833,,,0.1159,0.0653,0.0739,-0.0165,0.0412,-0.1178,0.0215,-0.2489
0.1621,0.1851,,,0.1187,0.067,0.0766,-0.0164,0.0438,-0.117,0.0241,-0.2477
0.165,0.1946,,,0.1214,0.0678,0.0792,-0.0156,0.0463,-0.1119,0.0266,-0.2413
0.1678,0.1951,,,0.1242,0.0694,0.0819,-0.0134,0.0489,-0.1096,0.0292,-0.2375
0.1706,0.1954,,,0.1269,0.0708,0.0845,-0.0107,0.0515,-0.1087,0.0317,-0.2336
0.1735,0.1977,,,0.1296,0.0784,0.0872,-0.0094,0.0541,-0.1042,0.0342,-0.2305
0.1763,0.2003,,,0.1324,0.0795,0.0898,-0.0052,0.0566,-0.1024,0.0368,-0.2282
0.1792,0.2023,,,0.1351,0.0846,0.0925,0.0053,0.0592,-0.1006,0.0393,-0.228
0.1821,0.2054,,,0.1379,0.0867,0.0951,0.0141,0.0618,-0.0994,0.0418,-0.2275
0.1849,0.2087,,,0.1406,0.0877,0.0978,0.0157,0.0644,-0.0989,0.0444,-0.2247
0.1878,0.2109,,,0.1434,0.0896,0.1004,0.0185,0.067,-0.0979,0.0469,-0.2238
0.1906,0.2111,,,0.1461,0.0924,0.1031,0.0196,0.0695,-0.0967,0.0494,-0.2226
0.1935,0.2148,,,0.1489,0.098,0.1057,0.0219,0.0721,-0.0962,0.052,-0.2206
0.1963,0.2168,,,0.1516,0.1025,0.1084,0.0242,0.0747,-0.0954,0.0545,-0.22
0.1992,0.2181,,,0.1544,0.107,0.111,0.0248,0.0773,-0.0942,0.0571,-0.2184
0.2021,0.219,,,0.1571,0.109,0.1137,0.0258,0.0799,-0.0925,0.0596,-0.2165
0.2049,0.2215,,,0.1599,0.1102,0.1164,0.0261,0.0824,-0.0902,0.0621,-0.2162
0.2078,0.2232,,,0.1627,0.1138,0.119,0.0267,0.085,-0.0884,0.0647,-0.2157
0.2107,0.2242,,,0.1654,0.1152,0.1217,0.028,0.0876,-0.0864,0.0672,-0.2152
0.2135,0.2252,,,0.1682,0.1175,0.1243,0.0311,0.0902,-0.0834,0.0698,-0.2142
0.2164,0.2253,,,0.1709,0.1184,0.127,0.0356,0.0928,-0.0832,0.0723,-0.2131
0.2193,0.2263,,,0.1737,0.1186,0.1297,0.0382,0.0954,-0.082,0.0748,-0.2121
0.2222,0.227,,,0.1765,0.119,0.1323,0.0397,0.098,-0.0779,0.0774,-0.2114
0.225,0.227,,,0.1792,0.12,0.135,0.0414,0.1005,-0.0745,0.0799,-0.2107
0.2279,0.2275,,,0.182,0.1218,0.1376,0.0427,0.1031,-0.0733,0.0825,-0.2103
0.2308,0.2303,,,0.1848,0.1229,0.1403,0.043,0.1057,-0.0724,0.085,-0.2097
0.2337,0.2314,,,0.1875,0.1245,0.143,0.0436,0.1083,-0.0719,0.0876,-0.2082
0.2366,0.2339,,,0.1903,0.1253,0.1456,0.0447,0.1109,-0.0707,0.0901,-0.2072
0.2395,0.2386,,,0.1931,0.1254,0.1483,0.0457,0.1135,-0.0697,0.0926,-0.2065
0.2423,0.2412,,,0.1958,0.1267,0.151,0.0467,0.1161,-0.068,0.0952,-0.2053
0.2452,0.2472,,,0.1986,0.1289,0.1536,0.0471,0.1187,-0.0663,0.0977,-0.2032
0.2481,0.2498,,,0.2014,0.1294,0.1563,0.0476,0.1213,-0.0642,0.1003,-0.2025
0.251,0.2514,,,0.2042,0.1296,0.159,0.0501,0.1238,-0.0632,0.1028,-0.2021
0.2539,0.2529,,,0.207,0.1328,0.1617,0.0522,0.1264,-0.0607,0.1054,-0.1999
0.2568,0.2555,,,0.2097,0.1381,0.1643,0.0542,0.129,-0.0579,0.1079,-0.1965
0.2597,0.257,,,0.2125,0.1393,0.167,0.0603,0.1316,-0.0574,0.1105,-0.1957
0.2626,0.2589,,,0.2153,0.1412,0.1697,0.0632,0.1342,-0.0572,0.113,-0.1948
0.2655,0.2625,,,0.2181,0.1422,0.1724,0.0638,0.1368,-0.0566,0.1156,-0.1897
0.2684,0.2635,,,0.2209,0.1508,0.175,0.0651,0.1394,-0.0558,0.1181,-0.1843
0.2714,0.2645,,,0.2237,0.1532,0.1777,0.0669,0.142,-0.05,0.1207,-0.1833
0.2743,0.2659,,,0.2265,0.1555,0.1804,0.0684,0.1446,-0.0489,0.1232,-0.1828
0.2772,0.2674,,,0.2292,0.1568,0.1831,0.0786,0.1472,-0.0489,0.1258,-0.1817
0.2801,0.269,,,0.232,0.1587,0.1858,0.0844,0.1498,-0.0437,0.1283,-0.1808
0.283,0.2717,,,0.2348,0.1606,0.1884,0.0873,0.1524,-0.0418,0.1309,-0.1789
0.286,0.2722,,,0.2376,0.1631,0.1911,0.0879,0.155,-0.0407,0.1335,-0.1741
0.2889,0.2758,,,0.2404,0.1657,0.1938,0.0893,0.1576,-0.0401,0.136,-0.1712
0.2918,0.2776,,,0.2432,0.1663,0.1965,0.0926,0.1602,-0.0364,0.1386,-0.1707
0.2947,0.2836,,,0.246,0.1676,0.1992,0.0952,0.1628,-0.0354,0.1411,-0.1688
0.2977,0.2862,,,0.2489,0.1687,0.2019,0.0996,0.1655,-0.0308,0.1437,-0.1668
0.3006,0.2914,,,0.2517,0.1728,0.2046,0.1019,0.1681,-0.0243,0.1463,-0.1643
0.3035,0.2958,,,0.2545,0.1761,0.2073,0.1028,0.1707,-0.0234,0.1488,-0.1595
0.3065,0.2968,,,0.2573,0.1802,0.21,0.1031,0.1733,-0.0194,0.1514,-0.1554
0.3094,0.2985,,,0.2601,0.1811,0.2127,0.1052,0.1759,-0.0172,0.1539,-0.154
0.3124,0.2996,,,0.2629,0.1822,0.2154,0.1073,0.1785,-0.0138,0.1565,-0.1539
0.3153,0.3015,,,0.2657,0.1881,0.2181,0.1082,0.1811,-0.0131,0.1591,-0.1537
0.3183,0.305,,,0.2686,0.1914,0.2208,0.1127,0.1838,-0.0126,0.1616,-0.1499
0.3212,0.3154,,,0.2714,0.1953,0.2235,0.1159,0.1864,-0.0123,0.1642,-0.1477
0.3242,0.3207,,,0.2742,0.2005,0.2262,0.1184,0.189,-0.0111,0.1668,-0.1468
0.3271,0.3236,,,0.277,0.2014,0.2289,0.1216,0.1916,-0.0093,0.1694,-0.1434
0.3301,0.3298,,,0.2799,0.2044,0.2316,0.1221,0.1942,-0.0076,0.1719,-0.1412
0.3331,0.3331,,,0.2827,0.2116,0.2343,0.1353,0.1969,-0.0055,0.1745,-0.1397
0.336,0.3408,,,0.2855,0.2168,0.237,0.1386,0.1995,-0.0054,0.1771,-0.1351
0.339,0.3492,,,0.2884,0.2201,0.2397,0.1421,0.2021,-0.0049,0.1796,-0.1316
0.342,0.3494,,,0.2912,0.2265,0.2425,0.1439,0.2047,-0.0031,0.1822,-0.13
0.345,0.3507,,,0.294,0.2276,0.2452,0.1491,0.2074,-0.0013,0.1848,-0.1278
0.3479,0.3538,,,0.2969,0.2323,0.2479,0.1508,0.21,-0.0005,0.1874,-0.1255
0.3509,0.3568,,,0.2997,0.2342,0.2506,0.1535,0.2126,0.0016,0.19,-0.1238
0.3539,0.359,,,0.3026,0.2361,0.2533,0.1548,0.2153,0.0031,0.1925,-0.1217
0.3569,0.3619,,,0.3054,0.2388,0.2561,0.1571,0.2179,0.0058,0.1951,-0.1206
0.3599,0.3649,,,0.3083,0.2456,0.2588,0.16,0.2205,0.0084,0.1977,-0.12
0.3629,0.3697,,,0.3111,0.2513,0.2615,0.1616,0.2232,0.0093,0.2003,-0.1198
0.3659,0.3736,,,0.314,0.254,0.2643,0.1623,0.2258,0.0101,0.2029,-0.1188
0.3689,0.3769,,,0.3169,0.2582,0.267,0.1634,0.2284,0.0105,0.2055,-0.1111
0.3719,0.3786,,,0.3197,0.2594,0.2697,0.1662,0.2311,0.012,0.2081,-0.1048
0.3749,0.382,,,0.3226,0.2594,0.2725,0.1681,0.2337,0.0142,0.2106,-0.0995
0.3779,0.387,,,0.3254,0.2616,0.2752,0.1709,0.2364,0.0153,0.2132,-0.0933
0.3809,0.3923,,,0.3283,0.2631,0.2779,0.1724,0.239,0.0178,0.2158,-0.0916
0.384,0.395,,,0.3312,0.2689,0.2807,0.1744,0.2417,0.0193,0.2184,-0.0913
0.387,0.3996,,,0.3341,0.2709,0.2834,0.1759,0.2443,0.0221,0.221,-0.0867
0.39,0.3998,,,0.3369,0.2733,0.2862,0.1763,0.247,0.0228,0.2236,-0.0847
0.393,0.4017,,,0.3398,0.2758,0.2889,0.1775,0.2496,0.025,0.2262,-0.0835
0.3961,0.4102,,,0.3427,0.2783,0.2917,0.1799,0.2523,0.0259,0.2288,-0.0761
0.3991,0.4196,,,0.3456,0.2795,0.2944,0.1819,0.2549,0.0278,0.2314,-0.0746
0.4022,0.4231,,,0.3485,0.2803,0.2972,0.1873,0.2576,0.029,0.234,-0.0713
0.4052,0.426,,,0.3514,0.2807,0.3,0.1939,0.2603,0.0296,0.2366,-0.0708
0.4082,0.427,,,0.3543,0.2823,0.3027,0.1963,0.2629,0.0299,0.2392,-0.0704
0.4113,0.4321,,,0.3572,0.2867,0.3055,0.1975,0.2656,0.0303,0.2418,-0.0699
0.4144,0.4361,,,0.3601,0.2884,0.3082,0.1981,0.2683,0.0309,0.2445,-0.0634
0.4174,0.4378,,,0.363,0.2915,0.311,0.1989,0.2709,0.0332,0.2471,-0.0612
0.4205,0.44,,,0.3659,0.2944,0.3138,0.2031,0.2736,0.0362,0.2497,-0.061
0.4236,0.4475,,,0.3688,0.3021,0.3166,0.2071,0.2763,0.0434,0.2523,-0.0605
0.4266,0.4525,,,0.3717,0.3141,0.3193,0.212,0.2789,0.0446,0.2549,-0.0592
0.4297,0.4552,,,0.3746,0.3159,0.3221,0.2151,0.2816,0.0459,0.2575,-0.0565
0.4328,0.4569,,,0.3776,0.3168,0.3249,0.2159,0.2843,0.0465,0.2602,-0.0549
0.4359,0.4673,,,0.3805,0.3188,0.3277,0.2185,0.287,0.0472,0.2628,-0.0514
0.439,0.4697,,,0.3834,0.3201,0.3305,0.2203,0.2897,0.0487,0.2654,-0.0505
0.442,0.4715,,,0.3863,0.322,0.3332,0.2233,0.2923,0.0511,0.268,-0.0494
0.4451,0.4721,,,0.3893,0.3302,0.336,0.2272,0.295,0.052,0.2707,-0.0483
0.4482,0.4747,,,0.3922,0.332,0.3388,0.2284,0.2977,0.0538,0.2733,-0.0442
0.4514,0.4775,,,0.3952,0.3377,0.3416,0.2331,0.3004,0.055,0.2759,-0.0427
0.4545,0.48,,,0.3981,0.3411,0.3444,0.2373,0.3031,0.0563,0.2786,-0.035
0.4576,0.4803,,,0.4011,0.3471,0.3472,0.2428,0.3058,0.0568,0.2812,-0.031
0.4607,0.4818,,,0.404,0.3478,0.35,0.2432,0.3085,0.0597,0.2838,-0.0269
0.4638,0.4838,,,0.407,0.3484,0.3528,0.2451,0.3112,0.0649,0.2865,-0.0264
0.4669,0.4869,,,0.4099,0.3502,0.3556,0.2464,0.3139,0.069,0.2891,-0.0256
0.4701,0.4938,,,0.4129,0.3548,0.3585,0.2486,0.3166,0.071,0.2918,-0.0253
0.4732,0.4953,,,0.4158,0.3592,0.3613,0.2497,0.3193,0.0737,0.2944,-0.0246
0.4764,0.4975,,,0.4188,0.3608,0.3641,0.2542,0.322,0.0767,0.297,-0.0229
0.4795,0.499,,,0.4218,0.3636,0.3669,0.2611,0.3247,0.0798,0.2997,-0.018
0.4827,0.5015,,,0.4248,0.3659,0.3697,0.2637,0.3275,0.0811,0.3023,-0.0174
0.4858,0.5072,,,0.4277,0.3726,0.3726,0.2642,0.3302,0.0818,0.305,-0.0157
0.489,0.511,,,0.4307,0.3749,0.3754,0.2679,0.3329,0.0823,0.3077,-0.0149
0.4921,0.5131,,,0.4337,0.375,0.3782,0.2706,0.3356,0.0839,0.3103,-0.0125
0.4953,0.5166,,,0.4367,0.3762,0.3811,0.2712,0.3383,0.0857,0.313,-0.0111
0.4985,0.5229,,,0.4397,0.3772,0.3839,0.2758,0.3411,0.0874,0.3156,-0.0093
0.5017,0.5238,,,0.4427,0.3796,0.3867,0.2771,0.3438,0.088,0.3183,-0.0079
0.5049,0.5255,,,0.4457,0.3837,0.3896,0.2787,0.3465,0.0906,0.321,-0.007
0.508,0.5271,,,0.4487,0.3903,0.3924,0.2795,0.3493,0.0927,0.3236,-0.0054
0.5112,0.5313,,,0.4517,0.397,0.3953,0.2816,0.352,0.093,0.3263,-0.0031
0.5144,0.5378,,,0.4547,0.4022,0.3981,0.2822,0.3547,0.0955,0.329,-0.0024
0.5176,0.5396,,,0.4578,0.4051,0.401,0.2851,0.3575,0.0958,0.3317,-0.0009
0.5209,0.5407,,,0.4608,0.4057,0.4039,0.2867,0.3602,0.1012,0.3343,0.0011
0.5241,0.5425,,,0.4638,0.4089,0.4067,0.2947,0.363,0.1017,0.337,0.0051
0.5273,0.5443,,,0.4668,0.4115,0.4096,0.3083,0.3657,0.1032,0.3397,0.0124
0.5305,0.5468,,,0.4699,0.4116,0.4125,0.3145,0.3685,0.1054,0.3424,0.015
0.5338,0.5468,,,0.4729,0.4137,0.4153,0.3156,0.3712,0.1132,0.3451,0.017
0.537,0.5509,,,0.476,0.4163,0.4182,0.3166,0.374,0.114,0.3478,0.0206
0.5402,0.5537,,,0.479,0.4185,0.4211,0.3186,0.3767,0.1161,0.3505,0.0218
0.5435,0.5547,,,0.4821,0.4229,0.424,0.32,0.3795,0.1167,0.3532,0.0234
0.5468,0.5556,,,0.4851,0.4264,0.4269,0.3226,0.3823,0.117,0.3559,0.0251
0.55,0.5558,,,0.4882,0.4297,0.4298,0.3293,0.385,0.1178,0.3586,0.0277
0.5533,0.557,,,0.4913,0.4306,0.4327,0.3397,0.3878,0.1188,0.3613,0.0282
0.5566,0.5583,,,0.4943,0.4365,0.4356,0.344,0.3906,0.1212,0.364,0.0296
0.5598,0.5635,,,0.4974,0.4412,0.4385,0.3446,0.3934,0.1233,0.3667,0.0341
0.5631,0.5738,,,0.5005,0.4416,0.4414,0.3461,0.3962,0.1263,0.3694,0.0386
0.5664,0.5827,,,0.5036,0.4475,0.4443,0.3467,0.3989,0.1306,0.3721,0.0404
0.5697,0.5886,,,0.5067,0.4491,0.4472,0.3477,0.4017,0.1356,0.3748,0.048
0.573,0.5927,,,0.5098,0.4558,0.4501,0.3563,0.4045,0.1366,0.3776,0.056
0.5763,0.5956,,,0.5129,0.4678,0.453,0.357,0.4073,0.137,0.3803,0.0571
0.5797,0.5978,,,0.516,0.473,0.456,0.3624,0.4101,0.1389,0.383,0.058
0.583,0.6022,,,0.5191,0.4744,0.4589,0.3653,0.4129,0.1412,0.3857,0.0599
0.5863,0.6078,,,0.5222,0.4763,0.4618,0.3678,0.4157,0.1455,0.3885,0.0614
0.5896,0.6098,,,0.5253,0.4776,0.4648,0.3684,0.4185,0.15,0.3912,0.0619
0.593,0.613,,,0.5285,0.4821,0.4677,0.3702,0.4213,0.151,0.3939,0.0627
0.5963,0.6162,,,0.5316,0.4858,0.4706,0.3736,0.4241,0.1515,0.3967,0.0662
0.5997,0.6184,,,0.5347,0.4878,0.4736,0.3748,0.427,0.1525,0.3994,0.0689
0.6031,0.6187,,,0.5379,0.4886,0.4765,0.3773,0.4298,0.1579,0.4022,0.0704
0.6064,0.6222,,,0.541,0.4904,0.4795,0.3791,0.4326,0.1612,0.4049,0.0721
0.6098,0.6232,,,0.5442,0.4918,0.4825,0.3812,0.4354,0.1622,0.4077,0.0736
0.6132,0.6238,,,0.5473,0.4939,0.4854,0.3826,0.4383,0.1651,0.4104,0.0797
0.6166,0.6261,,,0.5505,0.4967,0.4884,0.3853,0.4411,0.1699,0.4132,0.0844
0.62,0.6283,,,0.5537,0.4993,0.4914,0.3902,0.4439,0.1712,0.4159,0.0882
0.6234,0.6289,,,0.5568,0.5014,0.4944,0.3924,0.4468,0.1713,0.4187,0.0906
0.6268,0.6338,,,0.56,0.5043,0.4973,0.3949,0.4496,0.1728,0.4215,0.0911
0.6302,0.6371,,,0.5632,0.5081,0.5003,0.3972,0.4525,0.1748,0.4242,0.0935
0.6336,0.6383,,,0.5664,0.5094,0.5033,0.4003,0.4553,0.1756,0.427,0.0962
0.6371,0.6409,,,0.5696,0.5128,0.5063,0.4022,0.4582,0.178,0.4298,0.0985
0.6405,0.6425,,,0.5728,0.5209,0.5093,0.4057,0.461,0.18,0.4326,0.0998
0.644,0.6442,,,0.576,0.5291,0.5123,0.4062,0.4639,0.1802,0.4354,0.1013
0.6474,0.6458,,,0.5792,0.5299,0.5153,0.4079,0.4668,0.1815,0.4382,0.1025
0.6509,0.6475,,,0.5825,0.5319,0.5184,0.4095,0.4697,0.189,0.4409,0.1061
0.6544,0.6507,,,0.5857,0.5348,0.5214,0.4115,0.4725,0.1902,0.4437,0.1079
0.6578,0.6596,,,0.5889,0.5383,0.5244,0.4133,0.4754,0.2065,0.4465,0.1107
0.6613,0.664,,,0.5922,0.5398,0.5274,0.416,0.4783,0.207,0.4493,0.1173
0.6648,0.6701,,,0.5954,0.5443,0.5305,0.4193,0.4812,0.2088,0.4521,0.1209
0.6683,0.671,,,0.5987,0.5525,0.5335,0.422,0.4841,0.2098,0.455,0.1227
0.6718,0.6717,,,0.6019,0.5571,0.5365,0.4235,0.487,0.2106,0.4578,0.1241
0.6754,0.6778,,,0.6052,0.5577,0.5396,0.426,0.4899,0.2113,0.4606,0.1255
0.6789,0.6843,,,0.6085,0.5586,0.5427,0.4278,0.4928,0.212,0.4634,0.1324
0.6824,0.6856,,,0.6117,0.5652,0.5457,0.4289,0.4957,0.2135,0.4662,0.1349
0.686,0.6866,,,0.615,0.5675,0.5488,0.4306,0.4986,0.2189,0.4691,0.1376
0.6895,0.6876,,,0.6183,0.5711,0.5518,0.4318,0.5015,0.2274,0.4719,0.1412
0.6931,0.6896,,,0.6216,0.5791,0.5549,0.4321,0.5044,0.2277,0.4747,0.1438
0.6967,0.6937,,,0.6249,0.5823,0.558,0.4342,0.5073,0.2282,0.4776,0.1458
0.7003,0.7027,,,0.6282,0.5885,0.5611,0.4389,0.5103,0.2291,0.4804,0.147
0.7039,0.7053,,,0.6315,0.5961,0.5642,0.4439,0.5132,0.2311,0.4833,0.1475
0.7075,0.7067,,,0.6349,0.5989,0.5673,0.4442,0.5162,0.2342,0.4861,0.1489
0.7111,0.7096,,,0.6382,0.6013,0.5704,0.45,0.5191,0.2371,0.489,0.1498
0.7147,0.7114,,,0.6415,0.6045,0.5735,0.4567,0.522,0.2423,0.4918,0.1506
0.7183,0.7124,,,0.6449,0.608,0.5766,0.4613,0.525,0.2504,0.4947,0.1525
0.722,0.7153,,,0.6482,0.6087,0.5797,0.4643,0.5279,0.2531,0.4975,0.1587
0.7256,0.7179,,,0.6516,0.6098,0.5828,0.4678,0.5309,0.2537,0.5004,0.1654
0.7293,0.7186,,,0.655,0.6117,0.586,0.4689,0.5339,0.2577,0.5033,0.166
0.7329,0.719,,,0.6583,0.6123,0.5891,0.471,0.5368,0.2608,0.5062,0.1668
0.7366,0.72,,,0.6617,0.613,0.5922,0.4723,0.5398,0.2611,0.509,0.1694
0.7403,0.721,,,0.6651,0.6143,0.5954,0.4732,0.5428,0.2615,0.5119,0.1706
0.744,0.7241,,,0.6685,0.6159,0.5985,0.4771,0.5458,0.2635,0.5148,0.171
0.7477,0.7248,,,0.6719,0.6177,0.6017,0.4813,0.5488,0.265,0.5177,0.1721
0.7514,0.7257,,,0.6753,0.6186,0.6049,0.4826,0.5518,0.269,0.5206,0.1741
0.7551,0.7268,,,0.6788,0.6259,0.608,0.4904,0.5548,0.2709,0.5235,0.1784
0.7589,0.7284,,,0.6822,0.6322,0.6112,0.4961,0.5578,0.2713,0.5264,0.1832
0.7626,0.729,,,0.6856,0.6331,0.6144,0.5023,0.5608,0.2736,0.5294,0.1875
0.7664,0.7328,,,0.6891,0.6351,0.6176,0.5101,0.5638,0.2762,0.5323,0.1889
0.7702,0.7365,,,0.6925,0.6437,0.6208,0.5113,0.5668,0.2776,0.5352,0.1907
0.7739,0.7392,,,0.696,0.6449,0.624,0.5132,0.5698,0.2809,0.5381,0.1914
0.7777,0.7429,,,0.6995,0.6518,0.6272,0.5157,0.5729,0.283,0.541,0.1962
0.7815,0.7443,,,0.703,0.6523,0.6304,0.5171,0.5759,0.285,0.544,0.1973
0.7853,0.7482,,,0.7064,0.6526,0.6336,0.5179,0.5789,0.2868,0.5469,0.1973
0.7892,0.7518,,,0.7099,0.6556,0.6369,0.5199,0.582,0.288,0.5499,0.1986
0.793,0.7578,,,0.7134,0.6592,0.6401,0.5249,0.585,0.2884,0.5528,0.2053
0.7969,0.7709,,,0.717,0.6614,0.6433,0.5309,0.5881,0.2907,0.5558,0.2099
0.8007,0.7788,,,0.7205,0.6637,0.6466,0.5382,0.5912,0.2915,0.5587,0.211
0.8046,0.7833,,,0.724,0.6647,0.6498,0.5412,0.5942,0.293,0.5617,0.2126
0.8085,0.7856,,,0.7276,0.6673,0.6531,0.546,0.5973,0.2947,0.5647,0.2155
0.8124,0.7908,,,0.7311,0.6689,0.6564,0.5469,0.6004,0.2955,0.5676,0.2213
0.8163,0.7949,,,0.7347,0.6741,0.6597,0.5496,0.6035,0.297,0.5706,0.222
0.8202,0.7986,,,0.7382,0.678,0.6629,0.5527,0.6066,0.2981,0.5736,0.224
0.8241,0.8075,,,0.7418,0.6819,0.6662,0.5539,0.6096,0.3022,0.5766,0.2263
0.8281,0.8155,,,0.7454,0.6867,0.6695,0.5564,0.6128,0.3028,0.5796,0.2275
0.8321,0.8188,,,0.749,0.6899,0.6728,0.5618,0.6159,0.3043,0.5826,0.2313
0.836,0.8219,,,0.7526,0.692,0.6761,0.5684,0.619,0.3059,0.5856,0.2397
0.84,0.8243,,,0.7562,0.6943,0.6795,0.5761,0.6221,0.3063,0.5886,0.2407
0.844,0.8272,,,0.7599,0.6984,0.6828,0.5811,0.6252,0.3069,0.5916,0.244
0.848,0.8276,,,0.7635,0.704,0.6861,0.5835,0.6284,0.3081,0.5947,0.2468
0.8521,0.8302,,,0.7671,0.7061,0.6895,0.585,0.6315,0.3119,0.5977,0.252
0.8561,0.8312,,,0.7708,0.7067,0.6928,0.5896,0.6346,0.3185,0.6007,0.2575
0.8602,0.835,,,0.7745,0.7104,0.6962,0.5941,0.6378,0.3215,0.6038,0.2595
0.8642,0.836,,,0.7781,0.7109,0.6995,0.5982,0.6409,0.3227,0.6068,0.263
0.8683,0.838,,,0.7818,0.7109,0.7029,0.6095,0.6441,0.3232,0.6098,0.2659
0.8724,0.8416,,,0.7855,0.7119,0.7063,0.6152,0.6473,0.3256,0.6129,0.2699
0.8765,0.847,,,0.7892,0.7146,0.7097,0.6181,0.6505,0.3277,0.616,0.2745
0.8807,0.8496,,,0.793,0.7164,0.7131,0.6233,0.6536,0.3322,0.619,0.2759
0.8848,0.8551,,,0.7967,0.7205,0.7165,0.6265,0.6568,0.3353,0.6221,0.2789
0.889,0.8571,,,0.8004,0.7281,0.7199,0.6278,0.66,0.3362,0.6252,0.2834
0.8931,0.8599,,,0.8042,0.7356,0.7233,0.6342,0.6632,0.3373,0.6283,0.2837
0.8973,0.8645,,,0.808,0.7391,0.7268,0.6407,0.6664,0.3385,0.6314,0.2841
0.9015,0.867,,,0.8117,0.7403,0.7302,0.6427,0.6697,0.34,0.6345,0.2859
0.9058,0.8686,,,0.8155,0.7419,0.7337,0.6447,0.6729,0.3406,0.6376,0.2891
0.91,0.8733,,,0.8193,0.7438,0.7371,0.6463,0.6761,0.3412,0.6407,0.2906
0.9143,0.8761,,,0.8231,0.7451,0.7406,0.648,0.6793,0.3415,0.6438,0.2922
0.9185,0.8834,,,0.827,0.7466,0.7441,0.6506,0.6826,0.3423,0.6469,0.2987
0.9228,0.8844,,,0.8308,0.7508,0.7475,0.6573,0.6858,0.3434,0.65,0.3067
0.9271,0.8916,,,0.8347,0.7535,0.751,0.6633,0.6891,0.344,0.6532,0.3115
0.9314,0.8961,,,0.8385,0.7546,0.7545,0.6642,0.6924,0.3515,0.6563,0.3166
0.9358,0.9063,,,0.8424,0.7591,0.758,0.6663,0.6956,0.3543,0.6595,0.3214
0.9401,0.9105,,,0.8463,0.7675,0.7616,0.6719,0.6989,0.3618,0.6626,0.3264
0.9445,0.9153,,,0.8502,0.7782,0.7651,0.6743,0.7022,0.363,0.6658,0.3295
0.9489,0.9193,,,0.8541,0.7848,0.7686,0.6771,0.7055,0.3653,0.6689,0.334
0.9533,0.9222,,,0.858,0.7856,0.7722,0.6839,0.7088,0.3658,0.6721,0.3372
0.9578,0.9251,,,0.862,0.7867,0.7758,0.6875,0.7121,0.3724,0.6753,0.3392
0.9622,0.928,,,0.8659,0.7917,0.7793,0.689,0.7154,0.3753,0.6785,0.3414
0.9667,0.9349,,,0.8699,0.8078,0.7829,0.69,0.7188,0.3764,0.6817,0.3475
0.9712,0.9415,,,0.8739,0.8102,0.7865,0.6913,0.7221,0.3782,0.6849,0.3534
0.9757,0.9455,,,0.8779,0.8118,0.7901,0.6933,0.7255,0.3832,0.6881,0.3575
0.9802,0.9498,,,0.8819,0.8172,0.7937,0.6942,0.7288,0.3848,0.6913,0.3636
0.9847,0.9655,,,0.8859,0.8282,0.7973,0.6957,0.7322,0.3852,0.6945,0.3665
0.9893,0.9709,,,0.8899,0.8337,0.801,0.6987,0.7355,0.3861,0.6977,0.368
0.9939,0.9764,,,0.894,0.8353,0.8046,0.7022,0.7389,0.3898,0.701,0.3699
0.9985,0.9775,,,0.898,0.8367,0.8082,0.7038,0.7423,0.3935,0.7042,0.3769
1.0031,0.9793,,,0.9021,0.8402,0.8119,0.7042,0.7457,0.3961,0.7075,0.3814
1.0078,0.9806,,,0.9062,0.8441,0.8156,0.7095,0.7491,0.3966,0.7107,0.382
1.0125,0.9821,,,0.9103,0.8549,0.8193,0.7123,0.7525,0.3971,0.714,0.3831
1.0172,0.9837,,,0.9145,0.8674,0.823,0.7145,0.7559,0.3991,0.7173,0.384
1.0219,0.985,,,0.9186,0.8705,0.8267,0.7153,0.7594,0.4022,0.7206,0.3876
1.0266,0.9852,,,0.9228,0.8731,0.8304,0.7232,0.7628,0.4033,0.7238,0.3934
1.0314,0.9904,,,0.9269,0.8858,0.8341,0.725,0.7662,0.4066,0.7271,0.3992
1.0362,0.9925,,,0.9311,0.8873,0.8379,0.7275,0.7697,0.4107,0.7304,0.4015
1.041,0.9945,,,0.9353,0.8907,0.8416,0.7332,0.7732,0.4117,0.7338,0.4029
1.0458,0.9962,,,0.9396,0.8957,0.8454,0.7358,0.7766,0.4137,0.7371,0.4043
1.0507,0.9972,,,0.9438,0.8992,0.8492,0.7388,0.7801,0.4149,0.7404,0.4077
1.0556,0.9976,,,0.948,0.9026,0.853,0.7417,0.7836,0.415,0.7438,0.4095
1.0605,0.9983,,,0.9523,0.9065,0.8568,0.7447,0.7871,0.4163,0.7471,0.4105
1.0654,0.9992,,,0.9566,0.9099,0.8606,0.75,0.7906,0.4204,0.7505,0.419
1.0704,1.0068,,,0.9609,0.9125,0.8644,0.7528,0.7942,0.4282,0.7538,0.4226
1.0754,1.0103,,,0.9653,0.9134,0.8682,0.7547,0.7977,0.4355,0.7572,0.4333
1.0804,1.0165,,,0.9696,0.9134,0.8721,0.7593,0.8012,0.4378,0.7606,0.4392
1.0855,1.0215,,,0.974,0.9143,0.876,0.7625,0.8048,0.4395,0.764,0.441
1.0905,1.0325,,,0.9783,0.9169,0.8798,0.7631,0.8083,0.4408,0.7674,0.4434
1.0956,1.0367,,,0.9827,0.9233,0.8837,0.7696,0.8119,0.4429,0.7708,0.4463
1.1008,1.0465,,,0.9872,0.9347,0.8876,0.7735,0.8155,0.4437,0.7742,0.4476
1.1059,1.0564,,,0.9916,0.9391,0.8916,0.7885,0.8191,0.4444,0.7776,0.4515
1.1111,1.0633,,,0.9961,0.9451,0.8955,0.7929,0.8227,0.4447,0.781,0.457
1.1163,1.0729,,,1.0005,0.9526,0.8994,0.7944,0.8263,0.4457,0.7845,0.4596
1.1216,1.0738,,,1.005,0.956,0.9034,0.7982,0.8299,0.4472,0.7879,0.4756
1.1269,1.0759,,,1.0096,0.9722,0.9074,0.7984,0.8336,0.4483,0.7914,0.4831
1.1322,1.0836,,,1.0141,0.9791,0.9114,0.8004,0.8372,0.4506,0.7949,0.4854
1.1375,1.0858,,,1.0187,0.9852,0.9154,0.804,0.8409,0.4529,0.7983,0.4865
1.1429,1.0878,,,1.0233,0.9887,0.9194,0.8055,0.8446,0.4542,0.8018,0.4936
1.1483,1.0926,,,1.0279,0.9974,0.9234,0.8074,0.8482,0.4568,0.8053,0.5034
1.1538,1.0957,,,1.0325,1.0048,0.9275,0.8121,0.8519,0.4574,0.8088,0.5093
1.1592,1.0985,,,1.0371,1.0103,0.9315,0.8136,0.8556,0.4615,0.8124,0.5153
1.1647,1.1147,,,1.0418,1.0157,0.9356,0.8177,0.8594,0.4635,0.8159,0.5229
1.1703,1.1175,,,1.0465,1.0206,0.9397,0.8242,0.8631,0.4679,0.8194,0.5257
1.1759,1.1203,,,1.0512,1.0257,0.9438,0.8313,0.8668,0.4801,0.823,0.5294
1.1815,1.1271,,,1.056,1.0278,0.9479,0.8349,0.8706,0.4962,0.8265,0.5325
1.1872,1.1332,,,1.0607,1.0361,0.9521,0.8369,0.8743,0.4993,0.8301,0.5491
1.1929,1.1352,,,1.0655,1.0397,0.9562,0.8397,0.8781,0.504,0.8337,0.5501
1.1986,1.1619,,,1.0703,1.0446,0.9604,0.8419,0.8819,0.5069,0.8373,0.5521
1.2044,1.1727,,,1.0752,1.0543,0.9646,0.846,0.8857,0.5084,0.8409,0.5527
1.2102,1.1757,,,1.08,1.0571,0.9688,0.8513,0.8895,0.5125,0.8445,0.5552
1.2161,1.1802,,,1.0849,1.0629,0.9731,0.8539,0.8934,0.518,0.8481,0.5575
1.222,1.1836,,,1.0898,1.0654,0.9773,0.8548,0.8972,0.5223,0.8518,0.5577
1.2279,1.192,,,1.0948,1.0673,0.9816,0.8572,0.9011,0.5247,0.8554,0.5607
1.2339,1.1942,,,1.0997,1.0682,0.9858,0.8628,0.9049,0.5281,0.8591,0.5625
1.2399,1.2073,,,1.1047,1.0698,0.9901,0.8706,0.9088,0.5316,0.8628,0.5687
1.246,1.2191,,,1.1098,1.072,0.9945,0.8708,0.9127,0.5338,0.8664,0.5769
1.2521,1.2224,,,1.1148,1.078,0.9988,0.8719,0.9166,0.5374,0.8701,0.578
1.2583,1.2243,,,1.1199,1.0866,1.0031,0.8722,0.9205,0.5438,0.8738,0.5825
1.2645,1.252,,,1.125,1.0911,1.0075,0.8743,0.9245,0.5474,0.8776,0.5901
1.2708,1.2538,,,1.1301,1.0942,1.0119,0.8772,0.9284,0.5479,0.8813,0.5931
1.2771,1.2554,,,1.1353,1.0974,1.0163,0.8807,0.9324,0.5485,0.885,0.6032
1.2835,1.2634,,,1.1405,1.1067,1.0208,0.8871,0.9364,0.5512,0.8888,0.6129
1.2899,1.2758,,,1.1457,1.1077,1.0252,0.8912,0.9404,0.5628,0.8926,0.6161
1.2964,1.2811,,,1.151,1.1115,1.0297,0.8948,0.9444,0.5682,0.8963,0.6172
1.3029,1.282,,,1.1563,1.1161,1.0342,0.8968,0.9484,0.5692,0.9001,0.6216
1.3095,1.2949,,,1.1616,1.1179,1.0387,0.9096,0.9525,0.5718,0.9039,0.6357
1.3161,1.2975,,,1.167,1.1194,1.0432,0.916,0.9565,0.5727,0.9078,0.6367
1.3228,1.3129,,,1.1724,1.1219,1.0478,0.9172,0.9606,0.5733,0.9116,0.6384
1.3296,1.3202,,,1.1778,1.1252,1.0524,0.9207,0.9647,0.5769,0.9154,0.644
1.3364,1.3287,,,1.1833,1.1339,1.057,0.9262,0.9688,0.5814,0.9193,0.6526
1.3433,1.3312,,,1.1888,1.1501,1.0616,0.9281,0.9729,0.5846,0.9232,0.6539
1.3503,1.3352,,,1.1943,1.1595,1.0662,0.9356,0.9771,0.5939,0.9271,0.6582
1.3573,1.35,,,1.1999,1.1659,1.0709,0.9429,0.9812,0.6007,0.931,0.6602
1.3644,1.3554,,,1.2055,1.1693,1.0756,0.9434,0.9854,0.6014,0.9349,0.6608
1.3715,1.359,,,1.2111,1.1753,1.0803,0.9453,0.9896,0.6026,0.9388,0.6627
1.3787,1.3663,,,1.2168,1.1812,1.0851,0.9493,0.9938,0.6033,0.9428,0.6716
1.386,1.3687,,,1.2226,1.1837,1.0898,0.9505,0.998,0.6057,0.9467,0.6834
1.3934,1.3732,,,1.2283,1.1911,1.0946,0.9539,1.0023,0.608,0.9507,0.6867
1.4009,1.3804,,,1.2341,1.1966,1.0994,0.96,1.0065,0.6124,0.9547,0.6947
1.4084,1.3883,,,1.24,1.208,1.1043,0.9634,1.0108,0.6128,0.9587,0.7104
1.416,1.3952,,,1.2459,1.2196,1.1091,0.965,1.0151,0.6158,0.9627,0.7167
1.4237,1.4115,,,1.2518,1.2329,1.114,0.9728,1.0194,0.6207,0.9667,0.724
1.4315,1.419,,,1.2578,1.2385,1.119,0.9852,1.0237,0.625,0.9708,0.7253
1.4393,1.4254,,,1.2638,1.2422,1.1239,0.9894,1.0281,0.63,0.9749,0.727
1.4473,1.4432,,,1.2699,1.2479,1.1289,0.9904,1.0325,0.6321,0.979,0.7284
1.4553,1.4489,,,1.276,1.2564,1.1339,0.9912,1.0369,0.6358,0.9831,0.7304
1.4635,1.4556,,,1.2822,1.2704,1.1389,0.9926,1.0413,0.6367,0.9872,0.7377
1.4717,1.4697,,,1.2884,1.2773,1.144,0.9952,1.0457,0.6389,0.9913,0.7487
1.4801,1.4806,,,1.2947,1.2834,1.1491,0.9981,1.0502,0.64,0.9955,0.7537
1.4885,1.4835,,,1.301,1.2867,1.1542,1.0007,1.0547,0.6427,0.9996,0.7547
1.4971,1.4964,,,1.3073,1.2915,1.1593,1.0088,1.0592,0.6476,1.0038,0.7591
1.5057,1.5228,,,1.3138,1.3086,1.1645,1.0091,1.0637,0.6506,1.008,0.7664
1.5145,1.5507,,,1.3202,1.3254,1.1697,1.0109,1.0682,0.6584,1.0122,0.7694
1.5234,1.5541,,,1.3268,1.3414,1.175,1.0182,1.0728,0.6652,1.0165,0.7713
1.5324,1.5584,,,1.3334,1.3461,1.1803,1.0228,1.0774,0.6708,1.0207,0.7793
1.5416,1.5651,,,1.34,1.3682,1.1856,1.0294,1.082,0.6783,1.025,0.7955
1.5508,1.5744,,,1.3467,1.3747,1.1909,1.0484,1.0866,0.6817,1.0293,0.8039
1.5602,1.5901,,,1.3535,1.3847,1.1963,1.0571,1.0913,0.6825,1.0336,0.8049
1.5698,1.6029,,,1.3603,1.3877,1.2017,1.0658,1.096,0.6854,1.038,0.8069
1.5795,1.6245,,,1.3672,1.3959,1.2072,1.0699,1.1007,0.6904,1.0423,0.809
1.5893,1.6327,,,1.3742,1.403,1.2127,1.072,1.1054,0.6927,1.0467,0.8101
1.5994,1.6568,,,1.3812,1.4089,1.2182,1.0725,1.1101,0.6931,1.0511,0.8176
1.6095,1.6581,,,1.3883,1.4102,1.2237,1.0731,1.1149,0.697,1.0555,0.8271
1.6199,1.6612,,,1.3955,1.4154,1.2293,1.0776,1.1197,0.7002,1.0599,0.8421
1.6304,1.6714,,,1.4027,1.4232,1.235,1.0815,1.1245,0.7007,1.0644,0.8544
1.6411,1.6861,,,1.4101,1.4461,1.2406,1.0831,1.1294,0.7025,1.0689,0.8574
1.652,1.7192,,,1.4174,1.4512,1.2464,1.0848,1.1343,0.708,1.0733,0.8621
1.663,1.7371,,,1.4249,1.4553,1.2521,1.0927,1.1392,0.7102,1.0779,0.8671
1.6743,1.7382,,,1.4325,1.4572,1.2579,1.0956,1.1441,0.7115,1.0824,0.8734
1.6858,1.7408,,,1.4401,1.4592,1.2638,1.0968,1.1491,0.7123,1.087,0.8851
1.6976,1.7446,,,1.4478,1.4646,1.2696,1.1153,1.1541,0.7275,1.0916,0.8913
1.7096,1.7628,,,1.4556,1.4681,1.2756,1.1247,1.1591,0.7319,1.0962,0.8969
1.7218,1.7775,,,1.4635,1.4759,1.2816,1.1254,1.1642,0.7322,1.1008,0.9007
1.7343,1.7839,,,1.4715,1.4826,1.2876,1.1276,1.1693,0.7355,1.1055,0.9022
1.7471,1.7976,,,1.4796,1.4835,1.2936,1.1367,1.1744,0.736,1.1101,0.9093
1.7601,1.8094,,,1.4878,1.4861,1.2998,1.1482,1.1795,0.7386,1.1149,0.9147
1.7735,1.8151,,,1.4961,1.492,1.3059,1.1614,1.1847,0.7436,1.1196,0.9175
1.7872,1.8272,,,1.5045,1.512,1.3121,1.1655,1.1899,0.7453,1.1243,0.9274
1.8012,1.836,,,1.5129,1.5264,1.3184,1.1714,1.1951,0.7486,1.1291,0.9388
1.8156,1.8603,,,1.5216,1.5337,1.3247,1.1751,1.2004,0.7508,1.1339,0.9429
1.8304,1.886,,,1.5303,1.5464,1.3311,1.1816,1.2057,0.7549,1.1388,0.9439
1.8456,1.8979,,,1.5391,1.5593,1.3375,1.1843,1.2111,0.7556,1.1436,0.9647
1.8612,1.9051,,,1.5481,1.5684,1.344,1.1867,1.2164,0.7583,1.1485,0.9747
1.8773,1.9158,,,1.5571,1.5772,1.3505,1.1903,1.2218,0.7599,1.1534,0.9835
1.894,1.9228,,,1.5664,1.592,1.3571,1.1981,1.2273,0.764,1.1584,1.0061
1.9111,1.9279,,,1.5757,1.5979,1.3638,1.205,1.2328,0.7702,1.1633,1.0151
1.9288,1.9595,,,1.5852,1.6178,1.3705,1.2116,1.2383,0.7822,1.1683,1.0534
1.9472,1.9667,,,1.5948,1.6336,1.3773,1.2175,1.2439,0.7838,1.1734,1.0867
1.9662,1.9796,,,1.6046,1.6439,1.3841,1.2414,1.2495,0.7879,1.1784,1.0937
1.986,2.0014,,,1.6146,1.6517,1.391,1.2493,1.2551,0.7932,1.1835,1.1001
2.0066,2.0148,,,1.6247,1.6543,1.398,1.2546,1.2608,0.796,1.1886,1.1083
2.0281,2.0379,,,1.6349,1.6761,1.4051,1.2688,1.2665,0.7969,1.1938,1.1107
2.0505,2.0761,,,1.6454,1.6906,1.4122,1.276,1.2722,0.7994,1.199,1.1139
2.0741,2.1149,,,1.656,1.7054,1.4194,1.2818,1.278,0.8023,1.2042,1.1267
2.0988,2.121,,,1.6668,1.7207,1.4266,1.2879,1.2839,0.8063,1.2094,1.1312
2.1249,2.1489,,,1.6778,1.7388,1.434,1.31,1.2898,0.8098,1.2147,1.1321
2.1525,2.1592,,,1.6891,1.7473,1.4414,1.3238,1.2957,0.8139,1.22,1.135
2.1819,2.1638,,,1.7005,1.7694,1.4489,1.3311,1.3017,0.819,1.2254,1.1387
2.2133,2.1826,,,1.7122,1.7887,1.4565,1.3414,1.3077,0.824,1.2308,1.1414
2.2471,2.1967,,,1.7241,1.7936,1.4641,1.3483,1.3138,0.8268,1.2362,1.1463
2.2836,2.2013,,,1.7363,1.7958,1.4719,1.354,1.3199,0.8282,1.2417,1.172
2.3234,2.2155,,,1.7487,1.8,1.4797,1.3584,1.3261,0.832,1.2472,1.1818
2.3673,2.2294,,,1.7614,1.8282,1.4877,1.3605,1.3323,0.8386,1.2527,1.1892
2.4163,2.266,,,1.7744,1.8422,1.4957,1.3707,1.3386,0.8462,1.2583,1.198
2.4719,2.3319,,,1.7876,1.8525,1.5038,1.3749,1.3449,0.8485,1.2639,1.2065
2.5365,2.3701,,,1.8013,1.8547,1.512,1.384,1.3513,0.8552,1.2695,1.2096
2.6136,2.3938,,,1.8152,1.8578,1.5204,1.3915,1.3578,0.8597,1.2752,1.2103
2.7105,2.452,,,1.8295,1.8634,1.5288,1.4008,1.3643,0.8763,1.281,1.2104
2.8423,2.5856,,,1.8443,1.8791,1.5373,1.4089,1.3708,0.8814,1.2868,1.2296
3.0565,2.8278,,,1.8594,1.9084,1.546,1.4318,1.3774,0.8841,1.2926,1.2331
,,,,1.8749,1.9374,1.5548,1.4347,1.3841,0.8884,1.2984,1.2781
,,,,1.8909,1.9487,1.5637,1.4587,1.3908,0.9034,1.3044,1.2829
,,,,1.9075,1.9545,1.5727,1.4614,1.3977,0.9075,1.3103,1.3254
,,,,1.9245,1.9965,1.5818,1.4695,1.4045,0.9306,1.3163,1.3346
,,,,1.9422,2.0121,1.5911,1.4727,1.4115,0.9336,1.3224,1.3491
,,,,1.9604,2.0718,1.6006,1.4822,1.4185,0.9366,1.3285,1.3564
,,,,1.9794,2.1599,1.6101,1.5043,1.4255,0.9608,1.3346,1.4118
,,,,1.9991,2.1669,1.6199,1.5261,1.4327,0.9612,1.3408,1.4272
,,,,2.0195,2.2046,1.6297,1.5493,1.4399,0.9638,1.3471,1.4285
,,,,2.0409,2.2742,1.6398,1.5577,1.4472,0.9668,1.3534,1.4399
,,,,2.0633,2.2956,1.65,1.5819,1.4546,0.9767,1.3597,1.4484
,,,,2.0867,2.3796,1.6604,1.6044,1.462,0.9794,1.3662,1.4505
,,,,2.1113,2.4918,1.6709,1.6169,1.4695,0.9897,1.3726,1.458
,,,,2.1373,2.5506,1.6817,1.6274,1.4772,0.9984,1.3792,1.4598
,,,,2.1648,2.5824,1.6926,1.6417,1.4849,1.0015,1.3857,1.463
,,,,2.1941,2.6047,1.7038,1.6456,1.4927,1.0102,1.3924,1.4698
,,,,2.2253,2.6488,1.7152,1.6779,1.5006,1.0209,1.3991,1.5019
,,,,2.2589,2.671,1.7268,1.6821,1.5085,1.0346,1.4059,1.5236
,,,,2.2953,2.6802,1.7386,1.6845,1.5166,1.0467,1.4127,1.5536
,,,,2.335,2.7352,1.7507,1.6857,1.5248,1.064,1.4196,1.5706
,,,,2.3787,2.8159,1.763,1.6914,1.5331,1.0801,1.4266,1.6016
,,,,2.4276,2.9861,1.7757,1.6993,1.5415,1.0967,1.4337,1.6193
,,,,2.483,3.0498,1.7886,1.709,1.55,1.11,1.4408,1.6212
,,,,2.5472,3.1698,1.8018,1.7348,1.5586,1.1361,1.448,1.6491
,,,,2.6242,3.2533,1.8153,1.7493,1.5673,1.1539,1.4552,1.7229
,,,,2.7207,3.3211,1.8292,1.7572,1.5762,1.1624,1.4626,1.744
,,,,2.8521,3.5871,1.8435,1.7675,1.5851,1.17,1.47,1.7774
,,,,3.0657,3.9038,1.8581,1.7932,1.5942,1.1737,1.4775,1.8616
,,,,,,1.8731,1.8231,1.6035,1.1751,1.4851,1.8872
,,,,,,1.8886,1.8383,1.6129,1.2109,1.4928,1.9001
,,,,,,1.9045,1.8479,1.6224,1.2345,1.5006,1.914
,,,,,,1.921,1.8622,1.632,1.2721,1.5084,1.9316
,,,,,,1.9379,1.8819,1.6419,1.3016,1.5164,1.9577
,,,,,,1.9555,1.9088,1.6519,1.3274,1.5244,1.9821
,,,,,,1.9737,1.9596,1.662,1.3458,1.5326,1.9848
,,,,,,1.9925,1.9926,1.6723,1.3536,1.5408,1.9898
,,,,,,2.0121,2.0075,1.6829,1.3737,1.5492,2.0041
,,,,,,2.0325,2.0151,1.6936,1.399,1.5577,2.0301
,,,,,,2.0537,2.029,1.7045,1.4029,1.5662,2.0429
,,,,,,2.076,2.0459,1.7156,1.411,1.575,2.0593
,,,,,,2.0993,2.0965,1.7269,1.4395,1.5838,2.0906
,,,,,,2.1238,2.2857,1.7384,1.4452,1.5927,2.1257
,,,,,,2.1497,2.3827,1.7502,1.4468,1.6018,2.1437
,,,,,,2.1771,2.4232,1.7622,1.4788,1.611,2.1566
,,,,,,2.2062,2.4944,1.7745,1.5138,1.6204,2.1718
,,,,,,2.2374,2.6205,1.7871,1.5472,1.6298,2.1843
,,,,,,2.2708,2.7571,1.7999,1.5704,1.6395,2.2355
,,,,,,2.307,2.917,1.8131,1.612,1.6493,2.291
,,,,,,2.3466,3.0118,1.8266,1.718,1.6592,2.3302
,,,,,,2.3901,3.0386,1.8404,1.7258,1.6694,2.354
,,,,,,2.4388,3.0558,1.8546,1.765,1.6797,2.3566
,,,,,,2.494,3.0799,1.8692,1.819,1.6901,2.3712
,,,,,,2.558,3.1544,1.8841,1.8515,1.7008,2.3853
,,,,,,2.6347,3.3226,1.8995,1.8679,1.7117,2.3976
,,,,,,2.7309,4.0066,1.9154,1.8891,1.7227,2.4183
,,,,,,2.8619,4.1993,1.9318,1.9492,1.734,2.4345
,,,,,,3.075,5.0182,1.9487,1.9938,1.7455,2.4557
,,,,,,,,1.9661,2.0475,1.7573,2.4687
,,,,,,,,1.9843,2.1152,1.7693,2.4869
,,,,,,,,2.003,2.1396,1.7815,2.4985
,,,,,,,,2.0225,2.1642,1.7941,2.5008
,,,,,,,,2.0428,2.202,1.8069,2.5375
,,,,,,,,2.064,2.2413,1.82,2.5586
,,,,,,,,2.0862,2.2589,1.8335,2.5646
,,,,,,,,2.1094,2.4223,1.8472,2.572
,,,,,,,,2.1339,2.6009,1.8614,2.5995
,,,,,,,,2.1596,2.6554,1.8759,2.6399
,,,,,,,,2.1869,2.7352,1.8908,2.6532
,,,,,,,,2.216,2.8781,1.9062,2.6655
,,,,,,,,2.247,3.0936,1.922,2.6866
,,,,,,,,2.2803,3.1776,1.9384,2.6955
,,,,,,,,2.3164,3.3084,1.9552,2.7202
,,,,,,,,2.3558,3.4039,1.9727,2.7316
,,,,,,,,2.3993,3.7819,1.9907,2.7553
,,,,,,,,2.4478,4.3109,2.0095,2.7857
,,,,,,,,2.5028,4.4542,2.0289,2.8114
,,,,,,,,2.5667,4.7414,2.0492,2.8477
,,,,,,,,2.6432,4.9038,2.0703,2.8711
,,,,,,,,2.7391,5.964,2.0924,2.9172
,,,,,,,,2.8698,7.8916,2.1156,2.9289
,,,,,,,,3.0824,8.1113,2.14,2.9895
,,,,,,,,,,2.1657,3.0613
,,,,,,,,,,2.1929,3.1633
,,,,,,,,,,2.2219,3.2422
,,,,,,,,,,2.2529,3.2611
,,,,,,,,,,2.2862,3.4516
,,,,,,,,,,2.3222,3.5074
,,,,,,,,,,2.3615,3.5251
,,,,,,,,,,2.4049,3.5585
,,,,,,,,,,2.4533,3.5834
,,,,,,,,,,2.5082,3.5953
,,,,,,,,,,2.572,3.7339
,,,,,,,,,,2.6483,4.0626
,,,,,,,,,,2.7442,4.1964
,,,,,,,,,,2.8747,5.1337
,,,,,,,,,,3.0869,5.4881


==> data/model_test/num_of_edges_stable/qq_plot.csv <==
25_theoretical,25_empirical,40_theoretical,40_empirical,45_theoretical,45_empirical,50_theoretical,50_empirical,60_theoretical,60_empirical,75_theoretical,75_empirical
-3.0565,-3.0963,-2.2906,-2.196,-3.0672,-2.3299,-3.075,-2.3417,-1.7048,-1.6273,-1.6521,-1.4353
-2.8423,-2.9085,-2.0166,-1.9819,-2.8535,-2.2509,-2.8619,-2.2148,-1.6102,-1.5888,-1.5743,-1.4201
-2.7105,-2.7776,-1.8437,-1.8494,-2.722,-2.1869,-2.7309,-2.1773,-1.5515,-1.5763,-1.5267,-1.4182
-2.6136,-2.5639,-1.7139,-1.7199,-2.6254,-2.1817,-2.6347,-2.1604,-1.508,-1.5318,-1.4916,-1.4119
-2.5365,-2.493,-1.6085,-1.6989,-2.5485,-2.1422,-2.558,-2.1179,-1.4732,-1.4928,-1.4635,-1.4092
-2.472,-2.4553,-1.5188,-1.5859,-2.4842,-2.083,-2.494,-2.0499,-1.444,-1.4481,-1.4399,-1.3874
-2.4163,-2.3499,-1.4403,-1.4219,-2.4287,-2.0462,-2.4388,-2.0323,-1.4186,-1.4445,-1.4194,-1.3694
-2.3673,-2.3168,-1.3699,-1.3141,-2.3799,-1.971,-2.3901,-2.013,-1.3963,-1.4209,-1.4013,-1.3504
-2.3234,-2.2804,-1.306,-1.2834,-2.3361,-1.9354,-2.3466,-1.9952,-1.3762,-1.3455,-1.3849,-1.3342
-2.2836,-2.2665,-1.2472,-1.2587,-2.2964,-1.9244,-2.307,-1.9759,-1.3579,-1.3107,-1.37,-1.3303
-2.2471,-2.2131,-1.1925,-1.2243,-2.26,-1.8975,-2.2708,-1.9366,-1.3411,-1.304,-1.3563,-1.3274
-2.2133,-2.1838,-1.1413,-1.118,-2.2264,-1.8799,-2.2374,-1.8776,-1.3255,-1.2914,-1.3436,-1.3067
-2.1819,-2.1289,-1.093,-1.1022,-2.1951,-1.8707,-2.2062,-1.8406,-1.311,-1.2893,-1.3317,-1.2906
-2.1525,-2.0909,-1.0473,-1.0985,-2.1659,-1.8621,-2.1771,-1.8125,-1.2974,-1.281,-1.3205,-1.2871
-2.1249,-2.0807,-1.0037,-0.9645,-2.1383,-1.8476,-2.1497,-1.8007,-1.2845,-1.2687,-1.31,-1.2671
-2.0988,-2.0676,-0.962,-0.9585,-2.1123,-1.8355,-2.1238,-1.7907,-1.2724,-1.2619,-1.3,-1.2652
-2.0741,-2.0396,-0.922,-0.9166,-2.0877,-1.8215,-2.0993,-1.7883,-1.2609,-1.2543,-1.2905,-1.2581
-2.0505,-2.0283,-0.8834,-0.9143,-2.0642,-1.8143,-2.076,-1.7748,-1.2499,-1.2343,-1.2814,-1.2523
-2.0281,-2.0045,-0.8462,-0.8814,-2.0419,-1.8074,-2.0538,-1.7459,-1.2394,-1.2201,-1.2727,-1.2273
-2.0066,-1.9989,-0.8102,-0.8627,-2.0205,-1.8035,-2.0325,-1.7418,-1.2293,-1.2187,-1.2644,-1.205
-1.986,-1.9959,-0.7752,-0.7519,-2.0,-1.8019,-2.0121,-1.7245,-1.2197,-1.2174,-1.2563,-1.2029
-1.9662,-1.9902,-0.7412,-0.7339,-1.9803,-1.7927,-1.9925,-1.7039,-1.2104,-1.2173,-1.2486,-1.1925
-1.9472,-1.9791,-0.7081,-0.7234,-1.9614,-1.7912,-1.9737,-1.684,-1.2014,-1.2139,-1.2412,-1.1828
-1.9288,-1.97,-0.6758,-0.7159,-1.9431,-1.7672,-1.9555,-1.6805,-1.1928,-1.2027,-1.234,-1.175
-1.9111,-1.9663,-0.6441,-0.7069,-1.9254,-1.7442,-1.9379,-1.6694,-1.1844,-1.1928,-1.227,-1.1535
-1.894,-1.9608,-0.6132,-0.6927,-1.9084,-1.7426,-1.921,-1.6439,-1.1763,-1.1819,-1.2202,-1.1483
-1.8773,-1.9311,-0.5828,-0.6044,-1.8919,-1.7363,-1.9045,-1.6273,-1.1685,-1.177,-1.2136,-1.1456
-1.8612,-1.9264,-0.5531,-0.5887,-1.8758,-1.7307,-1.8886,-1.6052,-1.1608,-1.1719,-1.2072,-1.1396
-1.8456,-1.9167,-0.5238,-0.5175,-1.8603,-1.7292,-1.8731,-1.6036,-1.1534,-1.1644,-1.201,-1.1377
-1.8304,-1.9108,-0.4949,-0.4539,-1.8451,-1.7201,-1.8581,-1.5996,-1.1462,-1.1579,-1.1949,-1.1368
-1.8156,-1.905,-0.4666,-0.4434,-1.8304,-1.7022,-1.8435,-1.5876,-1.1392,-1.1548,-1.189,-1.1365
-1.8012,-1.8593,-0.4386,-0.4037,-1.8161,-1.6951,-1.8292,-1.5793,-1.1323,-1.1526,-1.1832,-1.1351
-1.7872,-1.8354,-0.4109,-0.3835,-1.8021,-1.6921,-1.8153,-1.5762,-1.1257,-1.1515,-1.1776,-1.1311
-1.7735,-1.824,-0.3836,-0.3603,-1.7885,-1.6715,-1.8018,-1.575,-1.1191,-1.1475,-1.1721,-1.1255
-1.7601,-1.7846,-0.3566,-0.3424,-1.7752,-1.6582,-1.7886,-1.5747,-1.1127,-1.1441,-1.1667,-1.1213
-1.7471,-1.7779,-0.3299,-0.3169,-1.7622,-1.6507,-1.7757,-1.5658,-1.1065,-1.132,-1.1614,-1.121
-1.7343,-1.7737,-0.3034,-0.3094,-1.7495,-1.6363,-1.763,-1.5491,-1.1004,-1.1228,-1.1562,-1.12
-1.7218,-1.7668,-0.2771,-0.2974,-1.7371,-1.6322,-1.7507,-1.5284,-1.0944,-1.1125,-1.1512,-1.1158
-1.7096,-1.7602,-0.2511,-0.2795,-1.7249,-1.6317,-1.7386,-1.5241,-1.0886,-1.1017,-1.1462,-1.1108
-1.6976,-1.73,-0.2252,-0.263,-1.713,-1.6242,-1.7268,-1.5176,-1.0828,-1.0878,-1.1413,-1.107
-1.6858,-1.6946,-0.1995,-0.2323,-1.7013,-1.6121,-1.7152,-1.5096,-1.0772,-1.0876,-1.1365,-1.1035
-1.6743,-1.6715,-0.1739,-0.2181,-1.6899,-1.597,-1.7038,-1.4932,-1.0717,-1.0873,-1.1318,-1.1014
-1.663,-1.6632,-0.1485,-0.1275,-1.6787,-1.5784,-1.6926,-1.4872,-1.0662,-1.0858,-1.1272,-1.0949
-1.652,-1.6466,-0.1232,-0.0728,-1.6676,-1.5707,-1.6817,-1.4847,-1.0609,-1.0819,-1.1226,-1.089
-1.6411,-1.6438,-0.0979,-0.0654,-1.6568,-1.5672,-1.6709,-1.4714,-1.0557,-1.0745,-1.1181,-1.0872
-1.6304,-1.6377,-0.0728,-0.0526,-1.6462,-1.5641,-1.6604,-1.4474,-1.0505,-1.0666,-1.1137,-1.084
-1.6199,-1.6244,-0.0477,-0.0399,-1.6357,-1.553,-1.65,-1.4394,-1.0454,-1.0641,-1.1094,-1.0707
-1.6095,-1.6112,-0.0226,-0.0032,-1.6254,-1.5508,-1.6398,-1.4305,-1.0404,-1.0632,-1.1051,-1.052
-1.5994,-1.6039,0.0024,0.0125,-1.6153,-1.5302,-1.6297,-1.4192,-1.0355,-1.0605,-1.1009,-1.045
-1.5893,-1.5997,0.0275,0.029,-1.6054,-1.5269,-1.6199,-1.4137,-1.0307,-1.0573,-1.0967,-1.042
-1.5795,-1.5921,0.0525,0.0447,-1.5956,-1.5255,-1.6101,-1.4089,-1.0259,-1.0522,-1.0926,-1.0322
-1.5698,-1.5855,0.0776,0.0462,-1.586,-1.5241,-1.6006,-1.4062,-1.0212,-1.0438,-1.0886,-1.0249
-1.5602,-1.5792,0.1027,0.1061,-1.5765,-1.5226,-1.5911,-1.4011,-1.0166,-1.036,-1.0846,-1.0212
-1.5508,-1.57,0.1279,0.1076,-1.5671,-1.5211,-1.5818,-1.3989,-1.012,-1.0318,-1.0806,-1.0179
-1.5416,-1.5644,0.1531,0.1233,-1.5579,-1.504,-1.5727,-1.3927,-1.0075,-1.0288,-1.0767,-1.0139
-1.5324,-1.554,0.1784,0.1697,-1.5488,-1.4875,-1.5637,-1.3909,-1.0031,-1.0204,-1.0729,-1.0089
-1.5234,-1.5368,0.2039,0.1952,-1.5398,-1.4431,-1.5548,-1.3731,-0.9987,-1.014,-1.0691,-1.0071
-1.5145,-1.5315,0.2295,0.2393,-1.531,-1.4084,-1.546,-1.3682,-0.9944,-1.0107,-1.0654,-1.0055
-1.5057,-1.5251,0.2552,0.2566,-1.5223,-1.3955,-1.5373,-1.3641,-0.9901,-1.0032,-1.0617,-1.0043
-1.4971,-1.521,0.281,0.2588,-1.5137,-1.3919,-1.5288,-1.3629,-0.9859,-0.9984,-1.058,-1.003
-1.4885,-1.5013,0.3071,0.2925,-1.5052,-1.3889,-1.5204,-1.3608,-0.9817,-0.9974,-1.0544,-1.0019
-1.4801,-1.4926,0.3334,0.3007,-1.4968,-1.3811,-1.512,-1.3544,-0.9776,-0.9917,-1.0508,-1.0013
-1.4717,-1.4842,0.3599,0.3367,-1.4885,-1.3769,-1.5038,-1.3482,-0.9735,-0.984,-1.0473,-1.0004
-1.4635,-1.4748,0.3866,0.3434,-1.4803,-1.3739,-1.4957,-1.3431,-0.9695,-0.9732,-1.0437,-0.9993
-1.4553,-1.4737,0.4136,0.3696,-1.4722,-1.3696,-1.4877,-1.328,-0.9655,-0.9674,-1.0403,-0.9988
-1.4473,-1.4708,0.441,0.3763,-1.4642,-1.3637,-1.4797,-1.3194,-0.9616,-0.9644,-1.0369,-0.9958
-1.4393,-1.4668,0.4686,0.4018,-1.4563,-1.3614,-1.4719,-1.3104,-0.9577,-0.9623,-1.0335,-0.9919
-1.4315,-1.4656,0.4966,0.4093,-1.4485,-1.3498,-1.4641,-1.2994,-0.9538,-0.96,-1.0301,-0.9897
-1.4237,-1.4623,0.525,0.4153,-1.4408,-1.3432,-1.4565,-1.2954,-0.95,-0.9576,-1.0268,-0.9881
-1.416,-1.4546,0.5539,0.4827,-1.4332,-1.3394,-1.4489,-1.292,-0.9462,-0.9548,-1.0235,-0.9865
-1.4084,-1.4526,0.5832,0.5163,-1.4256,-1.3368,-1.4414,-1.2849,-0.9425,-0.9524,-1.0202,-0.9795
-1.4009,-1.4385,0.613,0.577,-1.4181,-1.3327,-1.434,-1.2768,-0.9388,-0.9506,-1.017,-0.9762
-1.3934,-1.4171,0.6433,0.5882,-1.4107,-1.329,-1.4266,-1.2717,-0.9351,-0.9489,-1.0137,-0.9759
-1.386,-1.4096,0.6743,0.6271,-1.4034,-1.315,-1.4194,-1.2647,-0.9315,-0.9391,-1.0106,-0.975
-1.3787,-1.4075,0.706,0.6279,-1.3962,-1.3084,-1.4122,-1.2573,-0.9279,-0.9344,-1.0074,-0.9733
-1.3715,-1.4001,0.7383,0.7028,-1.389,-1.3065,-1.4051,-1.2426,-0.9243,-0.9178,-1.0043,-0.9719
-1.3644,-1.3964,0.7715,0.7282,-1.3819,-1.3049,-1.398,-1.23,-0.9208,-0.9134,-1.0012,-0.9675
-1.3573,-1.3896,0.8055,0.7514,-1.3749,-1.2889,-1.3911,-1.2293,-0.9173,-0.9126,-0.9981,-0.9648
-1.3503,-1.3866,0.8405,0.7626,-1.3679,-1.2732,-1.3841,-1.2283,-0.9139,-0.9118,-0.9951,-0.9638
-1.3433,-1.3807,0.8766,0.7769,-1.361,-1.2676,-1.3773,-1.2259,-0.9104,-0.9057,-0.992,-0.9623
-1.3364,-1.3728,0.9139,0.8323,-1.3542,-1.2657,-1.3705,-1.2126,-0.907,-0.8991,-0.989,-0.959
-1.3296,-1.3677,0.9524,0.8622,-1.3474,-1.2644,-1.3638,-1.2052,-0.9037,-0.8979,-0.9861,-0.9558
-1.3228,-1.3644,0.9925,0.8854,-1.3407,-1.2428,-1.3571,-1.1953,-0.9003,-0.8969,-0.9831,-0.9541
-1.3161,-1.357,1.0343,0.9019,-1.334,-1.2393,-1.3505,-1.1869,-0.897,-0.8918,-0.9802,-0.9514
-1.3095,-1.3486,1.0779,0.9798,-1.3274,-1.2377,-1.344,-1.1754,-0.8937,-0.8885,-0.9773,-0.9509
-1.3029,-1.346,1.1237,1.0127,-1.3209,-1.2301,-1.3375,-1.1727,-0.8904,-0.8852,-0.9744,-0.9504
-1.2964,-1.3435,1.1721,1.0389,-1.3144,-1.2221,-1.3311,-1.1704,-0.8872,-0.8787,-0.9715,-0.95
-1.2899,-1.334,1.2234,1.1003,-1.308,-1.2148,-1.3247,-1.1685,-0.884,-0.8767,-0.9687,-0.9498
-1.2835,-1.3262,1.2781,1.134,-1.3016,-1.2066,-1.3184,-1.1655,-0.8808,-0.875,-0.9658,-0.9492
-1.2771,-1.3149,1.3371,1.1392,-1.2953,-1.2063,-1.3121,-1.1597,-0.8776,-0.8722,-0.963,-0.9478
-1.2708,-1.3049,1.4011,1.2874,-1.289,-1.2022,-1.3059,-1.1546,-0.8745,-0.8674,-0.9602,-0.9434
-1.2645,-1.2955,1.4716,1.4649,-1.2828,-1.2001,-1.2998,-1.1526,-0.8714,-0.8638,-0.9575,-0.9357
-1.2583,-1.2927,1.5504,1.7958,-1.2766,-1.1887,-1.2936,-1.1517,-0.8683,-0.8616,-0.9547,-0.9326
-1.2521,-1.2839,1.6403,1.8137,-1.2705,-1.1849,-1.2876,-1.1422,-0.8652,-0.8601,-0.952,-0.9308
-1.246,-1.2819,1.746,2.0129,-1.2644,-1.1823,-1.2816,-1.1338,-0.8622,-0.8585,-0.9493,-0.9304
-1.2399,-1.2785,1.8763,2.0308,-1.2584,-1.1776,-1.2756,-1.133,-0.8591,-0.8555,-0.9466,-0.9303
-1.2339,-1.2689,2.0501,2.1401,-1.2524,-1.1717,-1.2696,-1.1316,-0.8561,-0.8522,-0.9439,-0.9302
-1.2279,-1.2623,2.3261,2.352,-1.2465,-1.1703,-1.2638,-1.1282,-0.8531,-0.8516,-0.9412,-0.929
-1.222,-1.2534,,,-1.2406,-1.1694,-1.2579,-1.1161,-0.8502,-0.8503,-0.9386,-0.9273
-1.2161,-1.242,,,-1.2347,-1.1677,-1.2521,-1.1115,-0.8472,-0.8482,-0.9359,-0.9272
-1.2102,-1.2329,,,-1.2289,-1.1662,-1.2464,-1.1089,-0.8443,-0.8454,-0.9333,-0.9219
-1.2044,-1.2326,,,-1.2231,-1.164,-1.2406,-1.1013,-0.8414,-0.8439,-0.9307,-0.9217
-1.1986,-1.2306,,,-1.2174,-1.163,-1.235,-1.0909,-0.8385,-0.8435,-0.9281,-0.9208
-1.1929,-1.228,,,-1.2117,-1.1586,-1.2293,-1.0865,-0.8356,-0.8425,-0.9256,-0.9178
-1.1872,-1.2237,,,-1.2061,-1.1555,-1.2237,-1.0825,-0.8328,-0.8402,-0.923,-0.9163
-1.1815,-1.2104,,,-1.2005,-1.1541,-1.2182,-1.079,-0.8299,-0.8385,-0.9205,-0.9158
-1.1759,-1.1965,,,-1.1949,-1.1513,-1.2127,-1.0697,-0.8271,-0.8363,-0.9179,-0.9122
-1.1703,-1.1924,,,-1.1893,-1.1358,-1.2072,-1.0623,-0.8243,-0.8322,-0.9154,-0.9104
-1.1647,-1.1862,,,-1.1838,-1.1334,-1.2017,-1.0611,-0.8215,-0.83,-0.9129,-0.9092
-1.1592,-1.1856,,,-1.1784,-1.1311,-1.1963,-1.0568,-0.8188,-0.8271,-0.9104,-0.9086
-1.1538,-1.1809,,,-1.1729,-1.1291,-1.1909,-1.0541,-0.816,-0.8145,-0.908,-0.9076
-1.1483,-1.1639,,,-1.1676,-1.1269,-1.1856,-1.0509,-0.8133,-0.8119,-0.9055,-0.9043
-1.1429,-1.1385,,,-1.1622,-1.1235,-1.1803,-1.0483,-0.8106,-0.8097,-0.903,-0.9038
-1.1375,-1.1286,,,-1.1569,-1.1228,-1.175,-1.0477,-0.8079,-0.8071,-0.9006,-0.9033
-1.1322,-1.1151,,,-1.1516,-1.121,-1.1697,-1.0457,-0.8052,-0.7998,-0.8982,-0.9024
-1.1269,-1.1069,,,-1.1463,-1.118,-1.1645,-1.0442,-0.8025,-0.7974,-0.8958,-0.8991
-1.1216,-1.1037,,,-1.1411,-1.1149,-1.1593,-1.0416,-0.7998,-0.7938,-0.8934,-0.8929
-1.1163,-1.0999,,,-1.1359,-1.1129,-1.1542,-1.0346,-0.7972,-0.7932,-0.891,-0.8889
-1.1111,-1.0998,,,-1.1307,-1.1087,-1.1491,-1.0342,-0.7946,-0.7925,-0.8886,-0.8866
-1.1059,-1.0986,,,-1.1255,-1.1061,-1.144,-1.0311,-0.792,-0.7917,-0.8862,-0.8842
-1.1008,-1.0966,,,-1.1204,-1.1035,-1.1389,-1.0205,-0.7894,-0.7902,-0.8839,-0.8786
-1.0956,-1.0938,,,-1.1154,-1.1007,-1.1339,-1.0198,-0.7868,-0.7882,-0.8815,-0.867
-1.0905,-1.0914,,,-1.1103,-1.0995,-1.1289,-1.018,-0.7842,-0.7865,-0.8792,-0.8663
-1.0855,-1.0904,,,-1.1053,-1.0969,-1.1239,-1.0156,-0.7816,-0.7858,-0.8769,-0.8658
-1.0804,-1.0887,,,-1.1003,-1.0943,-1.119,-1.0139,-0.7791,-0.7825,-0.8745,-0.8644
-1.0754,-1.0842,,,-1.0953,-1.0834,-1.114,-1.0123,-0.7765,-0.7794,-0.8722,-0.8635
-1.0704,-1.0761,,,-1.0904,-1.0746,-1.1091,-1.0109,-0.774,-0.7787,-0.8699,-0.862
-1.0654,-1.0651,,,-1.0854,-1.0705,-1.1043,-1.0009,-0.7715,-0.7763,-0.8677,-0.86
-1.0605,-1.0567,,,-1.0805,-1.0689,-1.0994,-0.9941,-0.769,-0.7753,-0.8654,-0.8584
-1.0556,-1.0494,,,-1.0757,-1.0653,-1.0946,-0.9921,-0.7665,-0.7751,-0.8631,-0.8561
-1.0507,-1.0436,,,-1.0708,-1.064,-1.0898,-0.9873,-0.764,-0.7747,-0.8609,-0.8534
-1.0458,-1.0388,,,-1.066,-1.0624,-1.0851,-0.9851,-0.7616,-0.7716,-0.8586,-0.8498
-1.041,-1.0388,,,-1.0612,-1.0587,-1.0803,-0.9793,-0.7591,-0.7658,-0.8564,-0.8487
-1.0362,-1.0388,,,-1.0565,-1.0564,-1.0756,-0.9628,-0.7567,-0.7633,-0.8541,-0.8466
-1.0314,-1.0343,,,-1.0517,-1.0535,-1.0709,-0.9586,-0.7542,-0.7613,-0.8519,-0.8451
-1.0266,-1.0315,,,-1.047,-1.0499,-1.0662,-0.9577,-0.7518,-0.7599,-0.8497,-0.8427
-1.0219,-1.029,,,-1.0423,-1.0493,-1.0616,-0.9522,-0.7494,-0.7581,-0.8475,-0.8411
-1.0172,-1.0251,,,-1.0376,-1.0483,-1.057,-0.9501,-0.747,-0.7555,-0.8453,-0.8394
-1.0125,-1.0229,,,-1.033,-1.0421,-1.0524,-0.9482,-0.7446,-0.7538,-0.8431,-0.8386
-1.0078,-1.0179,,,-1.0284,-1.0389,-1.0478,-0.9453,-0.7422,-0.7528,-0.8409,-0.8369
-1.0031,-1.0116,,,-1.0237,-1.0364,-1.0432,-0.9422,-0.7399,-0.7436,-0.8388,-0.8352
-0.9985,-1.0052,,,-1.0192,-1.0157,-1.0387,-0.9412,-0.7375,-0.7374,-0.8366,-0.8318
-0.9939,-1.0043,,,-1.0146,-1.0028,-1.0342,-0.9363,-0.7351,-0.7353,-0.8345,-0.8288
-0.9893,-1.0023,,,-1.0101,-0.9987,-1.0297,-0.9284,-0.7328,-0.7333,-0.8323,-0.8267
-0.9847,-1.0007,,,-1.0055,-0.9944,-1.0252,-0.9204,-0.7305,-0.732,-0.8302,-0.8245
-0.9802,-0.9952,,,-1.001,-0.9914,-1.0208,-0.9136,-0.7282,-0.7292,-0.828,-0.824
-0.9757,-0.9823,,,-0.9965,-0.9846,-1.0163,-0.9119,-0.7258,-0.7269,-0.8259,-0.8227
-0.9712,-0.9793,,,-0.9921,-0.9808,-1.0119,-0.9106,-0.7235,-0.7224,-0.8238,-0.8216
-0.9667,-0.9755,,,-0.9876,-0.9789,-1.0075,-0.907,-0.7212,-0.721,-0.8217,-0.8205
-0.9622,-0.9713,,,-0.9832,-0.9738,-1.0031,-0.9046,-0.719,-0.72,-0.8196,-0.8192
-0.9578,-0.9681,,,-0.9788,-0.9705,-0.9988,-0.8997,-0.7167,-0.7196,-0.8175,-0.8187
-0.9533,-0.967,,,-0.9744,-0.961,-0.9945,-0.8971,-0.7144,-0.7188,-0.8154,-0.818
-0.9489,-0.9653,,,-0.9701,-0.9586,-0.9901,-0.8922,-0.7122,-0.7171,-0.8133,-0.8172
-0.9445,-0.9635,,,-0.9657,-0.9567,-0.9858,-0.891,-0.7099,-0.716,-0.8112,-0.8157
-0.9401,-0.9591,,,-0.9614,-0.9532,-0.9816,-0.8842,-0.7077,-0.7131,-0.8092,-0.8136
-0.9358,-0.9591,,,-0.9571,-0.9511,-0.9773,-0.8789,-0.7054,-0.7124,-0.8071,-0.8124
-0.9314,-0.9546,,,-0.9528,-0.9442,-0.9731,-0.8706,-0.7032,-0.7118,-0.805,-0.812
-0.9271,-0.946,,,-0.9485,-0.9413,-0.9688,-0.8661,-0.701,-0.7091,-0.803,-0.8094
-0.9228,-0.9394,,,-0.9442,-0.9406,-0.9646,-0.8642,-0.6988,-0.7088,-0.8009,-0.806
-0.9185,-0.9369,,,-0.94,-0.9361,-0.9604,-0.8595,-0.6966,-0.7072,-0.7989,-0.8045
-0.9143,-0.9297,,,-0.9358,-0.9302,-0.9562,-0.8562,-0.6944,-0.7068,-0.7969,-0.8041
-0.91,-0.921,,,-0.9316,-0.9235,-0.9521,-0.8496,-0.6922,-0.7058,-0.7948,-0.8039
-0.9058,-0.9207,,,-0.9274,-0.9214,-0.9479,-0.8409,-0.69,-0.7021,-0.7928,-0.8018
-0.9015,-0.9193,,,-0.9232,-0.9199,-0.9438,-0.8342,-0.6878,-0.6999,-0.7908,-0.8005
-0.8973,-0.9126,,,-0.919,-0.914,-0.9397,-0.832,-0.6857,-0.6981,-0.7888,-0.8003
-0.8931,-0.9036,,,-0.9149,-0.9121,-0.9356,-0.8313,-0.6835,-0.6973,-0.7868,-0.7984
-0.889,-0.9015,,,-0.9108,-0.9117,-0.9315,-0.8259,-0.6814,-0.6952,-0.7848,-0.7957
-0.8848,-0.9007,,,-0.9067,-0.9079,-0.9275,-0.8223,-0.6792,-0.6942,-0.7828,-0.7943
-0.8807,-0.8949,,,-0.9026,-0.9027,-0.9234,-0.8203,-0.6771,-0.6934,-0.7808,-0.7932
-0.8765,-0.8877,,,-0.8985,-0.8986,-0.9194,-0.817,-0.675,-0.6922,-0.7788,-0.7925
-0.8724,-0.885,,,-0.8944,-0.8908,-0.9154,-0.8159,-0.6728,-0.6891,-0.7769,-0.7908
-0.8683,-0.8827,,,-0.8904,-0.8859,-0.9114,-0.8135,-0.6707,-0.6838,-0.7749,-0.7899
-0.8642,-0.8754,,,-0.8863,-0.8824,-0.9074,-0.8119,-0.6686,-0.6825,-0.7729,-0.7858
-0.8602,-0.8699,,,-0.8823,-0.8799,-0.9034,-0.8111,-0.6665,-0.6805,-0.771,-0.782
-0.8561,-0.8614,,,-0.8783,-0.8787,-0.8994,-0.8053,-0.6644,-0.6782,-0.769,-0.7779
-0.8521,-0.8566,,,-0.8743,-0.8779,-0.8955,-0.8052,-0.6623,-0.6746,-0.767,-0.7764
-0.848,-0.8554,,,-0.8703,-0.8779,-0.8916,-0.8044,-0.6603,-0.6684,-0.7651,-0.7751
-0.844,-0.8466,,,-0.8663,-0.8772,-0.8876,-0.8025,-0.6582,-0.6651,-0.7632,-0.7729
-0.84,-0.8402,,,-0.8624,-0.8746,-0.8837,-0.7996,-0.6561,-0.6643,-0.7612,-0.7665
-0.836,-0.8388,,,-0.8584,-0.8693,-0.8798,-0.794,-0.654,-0.6619,-0.7593,-0.7638
-0.8321,-0.8377,,,-0.8545,-0.8675,-0.876,-0.7904,-0.652,-0.6601,-0.7574,-0.7632
-0.8281,-0.8372,,,-0.8506,-0.8653,-0.8721,-0.7861,-0.6499,-0.6591,-0.7554,-0.7631
-0.8242,-0.8349,,,-0.8467,-0.8628,-0.8682,-0.7859,-0.6479,-0.6569,-0.7535,-0.7621
-0.8202,-0.8297,,,-0.8428,-0.861,-0.8644,-0.782,-0.6458,-0.6558,-0.7516,-0.7615
-0.8163,-0.8272,,,-0.8389,-0.8582,-0.8606,-0.7767,-0.6438,-0.6511,-0.7497,-0.7611
-0.8124,-0.8253,,,-0.8351,-0.8535,-0.8568,-0.7697,-0.6418,-0.6493,-0.7478,-0.7588
-0.8085,-0.825,,,-0.8312,-0.8524,-0.853,-0.7636,-0.6398,-0.6432,-0.7459,-0.7579
-0.8046,-0.8219,,,-0.8274,-0.8475,-0.8492,-0.7605,-0.6377,-0.6396,-0.744,-0.7568
-0.8007,-0.8144,,,-0.8235,-0.8454,-0.8454,-0.7581,-0.6357,-0.6388,-0.7421,-0.7559
-0.7969,-0.8069,,,-0.8197,-0.8426,-0.8416,-0.7538,-0.6337,-0.6387,-0.7402,-0.7538
-0.793,-0.7984,,,-0.8159,-0.8383,-0.8379,-0.7502,-0.6317,-0.6374,-0.7383,-0.753
-0.7892,-0.7931,,,-0.8121,-0.8365,-0.8341,-0.7466,-0.6297,-0.6316,-0.7365,-0.7519
-0.7853,-0.7925,,,-0.8084,-0.8322,-0.8304,-0.746,-0.6277,-0.6292,-0.7346,-0.7518
-0.7815,-0.7905,,,-0.8046,-0.8315,-0.8267,-0.7394,-0.6257,-0.6257,-0.7327,-0.7507
-0.7777,-0.78,,,-0.8008,-0.8309,-0.823,-0.7383,-0.6238,-0.6228,-0.7308,-0.7491
-0.7739,-0.7688,,,-0.7971,-0.815,-0.8193,-0.7367,-0.6218,-0.6219,-0.729,-0.7486
-0.7702,-0.7521,,,-0.7934,-0.8048,-0.8156,-0.7292,-0.6198,-0.6211,-0.7271,-0.7465
-0.7664,-0.7478,,,-0.7896,-0.8043,-0.8119,-0.72,-0.6179,-0.6189,-0.7253,-0.7457
-0.7626,-0.7468,,,-0.7859,-0.8022,-0.8083,-0.7173,-0.6159,-0.6182,-0.7234,-0.7438
-0.7589,-0.7458,,,-0.7822,-0.7997,-0.8046,-0.7146,-0.6139,-0.617,-0.7216,-0.7393
-0.7551,-0.7418,,,-0.7785,-0.7925,-0.801,-0.7105,-0.612,-0.6169,-0.7197,-0.7372
-0.7514,-0.7394,,,-0.7748,-0.7873,-0.7973,-0.7076,-0.61,-0.6166,-0.7179,-0.7361
-0.7477,-0.7371,,,-0.7712,-0.7818,-0.7937,-0.7066,-0.6081,-0.6151,-0.716,-0.7359
-0.744,-0.7319,,,-0.7675,-0.7799,-0.7901,-0.703,-0.6062,-0.6145,-0.7142,-0.7357
-0.7403,-0.7302,,,-0.7639,-0.7785,-0.7865,-0.6966,-0.6042,-0.6137,-0.7124,-0.7326
-0.7366,-0.7293,,,-0.7602,-0.7778,-0.7829,-0.6936,-0.6023,-0.6119,-0.7105,-0.7311
-0.7329,-0.7252,,,-0.7566,-0.7766,-0.7793,-0.6923,-0.6004,-0.6107,-0.7087,-0.7263
-0.7293,-0.7207,,,-0.753,-0.7747,-0.7758,-0.6888,-0.5985,-0.6105,-0.7069,-0.7261
-0.7256,-0.717,,,-0.7494,-0.7732,-0.7722,-0.6847,-0.5965,-0.6084,-0.7051,-0.7248
-0.722,-0.7139,,,-0.7458,-0.7701,-0.7686,-0.6808,-0.5946,-0.605,-0.7033,-0.7242
-0.7183,-0.7111,,,-0.7422,-0.7689,-0.7651,-0.6795,-0.5927,-0.6049,-0.7014,-0.7218
-0.7147,-0.7105,,,-0.7386,-0.7682,-0.7616,-0.6775,-0.5908,-0.6033,-0.6996,-0.7207
-0.7111,-0.7073,,,-0.735,-0.7647,-0.7581,-0.6747,-0.5889,-0.6015,-0.6978,-0.7203
-0.7075,-0.7066,,,-0.7315,-0.763,-0.7545,-0.6734,-0.587,-0.5996,-0.696,-0.7192
-0.7039,-0.7048,,,-0.7279,-0.7586,-0.751,-0.6689,-0.5852,-0.5972,-0.6942,-0.7146
-0.7003,-0.6974,,,-0.7244,-0.7563,-0.7475,-0.6664,-0.5833,-0.5959,-0.6924,-0.7112
-0.6967,-0.6942,,,-0.7208,-0.7523,-0.7441,-0.6653,-0.5814,-0.5951,-0.6906,-0.7107
-0.6931,-0.6934,,,-0.7173,-0.7488,-0.7406,-0.6623,-0.5795,-0.5925,-0.6888,-0.709
-0.6895,-0.6907,,,-0.7138,-0.7469,-0.7371,-0.662,-0.5776,-0.5889,-0.6871,-0.7064
-0.686,-0.6791,,,-0.7103,-0.7427,-0.7337,-0.6591,-0.5758,-0.5867,-0.6853,-0.7032
-0.6824,-0.6783,,,-0.7068,-0.7401,-0.7302,-0.6544,-0.5739,-0.5855,-0.6835,-0.7017
-0.6789,-0.6755,,,-0.7033,-0.7393,-0.7268,-0.6523,-0.572,-0.5846,-0.6817,-0.6994
-0.6754,-0.6695,,,-0.6998,-0.7371,-0.7233,-0.6505,-0.5702,-0.5842,-0.6799,-0.6978
-0.6718,-0.6633,,,-0.6963,-0.7329,-0.7199,-0.6496,-0.5683,-0.5781,-0.6782,-0.6942
-0.6683,-0.6584,,,-0.6929,-0.7311,-0.7165,-0.6491,-0.5665,-0.5755,-0.6764,-0.6892
-0.6648,-0.6572,,,-0.6894,-0.7299,-0.7131,-0.6464,-0.5646,-0.5751,-0.6746,-0.6853
-0.6613,-0.652,,,-0.686,-0.7258,-0.7097,-0.6439,-0.5628,-0.5736,-0.6728,-0.685
-0.6578,-0.6478,,,-0.6825,-0.7234,-0.7063,-0.6411,-0.561,-0.5725,-0.6711,-0.6846
-0.6544,-0.6427,,,-0.6791,-0.7227,-0.7029,-0.6384,-0.5591,-0.5717,-0.6693,-0.6837
-0.6509,-0.6414,,,-0.6757,-0.7182,-0.6995,-0.6377,-0.5573,-0.5714,-0.6676,-0.6824
-0.6474,-0.6398,,,-0.6723,-0.712,-0.6962,-0.6373,-0.5555,-0.569,-0.6658,-0.6815
-0.644,-0.6341,,,-0.6688,-0.7078,-0.6928,-0.6336,-0.5536,-0.5654,-0.6641,-0.6812
-0.6405,-0.6284,,,-0.6654,-0.7061,-0.6895,-0.633,-0.5518,-0.5653,-0.6623,-0.6804
-0.6371,-0.6264,,,-0.6621,-0.7057,-0.6861,-0.6266,-0.55,-0.5576,-0.6606,-0.6798
-0.6336,-0.626,,,-0.6587,-0.7035,-0.6828,-0.6265,-0.5482,-0.5569,-0.6588,-0.6793
-0.6302,-0.6251,,,-0.6553,-0.7015,-0.6795,-0.6255,-0.5464,-0.5546,-0.6571,-0.6786
-0.6268,-0.6241,,,-0.6519,-0.6985,-0.6761,-0.6246,-0.5446,-0.5533,-0.6553,-0.6785
-0.6234,-0.6216,,,-0.6486,-0.6962,-0.6728,-0.6215,-0.5428,-0.5512,-0.6536,-0.6783
-0.62,-0.6153,,,-0.6452,-0.6914,-0.6695,-0.6197,-0.541,-0.5486,-0.6518,-0.6777
-0.6166,-0.6132,,,-0.6418,-0.6868,-0.6662,-0.6188,-0.5392,-0.5475,-0.6501,-0.6767
-0.6132,-0.6117,,,-0.6385,-0.6857,-0.6629,-0.6152,-0.5374,-0.5467,-0.6484,-0.6761
-0.6098,-0.609,,,-0.6352,-0.6835,-0.6597,-0.6089,-0.5356,-0.5457,-0.6466,-0.6749
-0.6064,-0.6046,,,-0.6318,-0.6813,-0.6564,-0.601,-0.5338,-0.5451,-0.6449,-0.6734
-0.6031,-0.603,,,-0.6285,-0.6798,-0.6531,-0.5952,-0.532,-0.5438,-0.6432,-0.6724
-0.5997,-0.6029,,,-0.6252,-0.6764,-0.6499,-0.593,-0.5302,-0.541,-0.6415,-0.6716
-0.5963,-0.6014,,,-0.6219,-0.6725,-0.6466,-0.5895,-0.5284,-0.5356,-0.6397,-0.6702
-0.593,-0.5986,,,-0.6186,-0.6703,-0.6433,-0.5867,-0.5266,-0.5344,-0.638,-0.6676
-0.5896,-0.5986,,,-0.6153,-0.6673,-0.6401,-0.5848,-0.5249,-0.5317,-0.6363,-0.6661
-0.5863,-0.5971,,,-0.612,-0.6669,-0.6369,-0.5842,-0.5231,-0.5297,-0.6346,-0.6655
-0.583,-0.5929,,,-0.6087,-0.6627,-0.6336,-0.5801,-0.5213,-0.5283,-0.6329,-0.6643
-0.5797,-0.5908,,,-0.6055,-0.6572,-0.6304,-0.5793,-0.5196,-0.5267,-0.6312,-0.6628
-0.5763,-0.5865,,,-0.6022,-0.6568,-0.6272,-0.5773,-0.5178,-0.5251,-0.6294,-0.6619
-0.573,-0.5817,,,-0.5989,-0.6553,-0.624,-0.5755,-0.516,-0.5246,-0.6277,-0.6601
-0.5697,-0.5813,,,-0.5957,-0.6518,-0.6208,-0.5747,-0.5143,-0.5232,-0.626,-0.6577
-0.5664,-0.5753,,,-0.5924,-0.6497,-0.6176,-0.5732,-0.5125,-0.5209,-0.6243,-0.6551
-0.5631,-0.5642,,,-0.5892,-0.6481,-0.6144,-0.5712,-0.5108,-0.5181,-0.6226,-0.6529
-0.5598,-0.5631,,,-0.586,-0.6475,-0.6112,-0.5703,-0.509,-0.5162,-0.6209,-0.6523
-0.5566,-0.5609,,,-0.5827,-0.6426,-0.608,-0.57,-0.5073,-0.514,-0.6192,-0.6514
-0.5533,-0.5556,,,-0.5795,-0.6412,-0.6049,-0.5695,-0.5055,-0.5129,-0.6175,-0.6504
-0.55,-0.552,,,-0.5763,-0.6371,-0.6017,-0.5682,-0.5038,-0.5118,-0.6158,-0.6496
-0.5468,-0.5499,,,-0.5731,-0.6363,-0.5986,-0.5651,-0.5021,-0.5112,-0.6141,-0.6489
-0.5435,-0.5459,,,-0.5699,-0.6339,-0.5954,-0.5627,-0.5003,-0.5093,-0.6124,-0.6462
-0.5402,-0.5426,,,-0.5667,-0.63,-0.5922,-0.5623,-0.4986,-0.5085,-0.6107,-0.6443
-0.537,-0.5416,,,-0.5635,-0.6291,-0.5891,-0.5611,-0.4969,-0.508,-0.609,-0.643
-0.5338,-0.5398,,,-0.5603,-0.6279,-0.586,-0.5554,-0.4951,-0.506,-0.6074,-0.6409
-0.5305,-0.5358,,,-0.5571,-0.6251,-0.5828,-0.5524,-0.4934,-0.5053,-0.6057,-0.6381
-0.5273,-0.5333,,,-0.5539,-0.6217,-0.5797,-0.5488,-0.4917,-0.5051,-0.604,-0.6357
-0.5241,-0.5309,,,-0.5508,-0.6192,-0.5766,-0.5475,-0.4899,-0.503,-0.6023,-0.6341
-0.5209,-0.5271,,,-0.5476,-0.6144,-0.5735,-0.5447,-0.4882,-0.5019,-0.6006,-0.6333
-0.5176,-0.5222,,,-0.5444,-0.6128,-0.5704,-0.5402,-0.4865,-0.5016,-0.5989,-0.6316
-0.5144,-0.5169,,,-0.5413,-0.6088,-0.5673,-0.5352,-0.4848,-0.5016,-0.5973,-0.6304
-0.5112,-0.5105,,,-0.5381,-0.6085,-0.5642,-0.5343,-0.4831,-0.5015,-0.5956,-0.6274
-0.508,-0.5055,,,-0.535,-0.6043,-0.5611,-0.5316,-0.4814,-0.5007,-0.5939,-0.6241
-0.5049,-0.4983,,,-0.5319,-0.6011,-0.558,-0.5298,-0.4797,-0.5006,-0.5922,-0.6231
-0.5017,-0.4929,,,-0.5287,-0.5958,-0.5549,-0.5243,-0.478,-0.4956,-0.5905,-0.6163
-0.4985,-0.4916,,,-0.5256,-0.5939,-0.5518,-0.5229,-0.4762,-0.4931,-0.5889,-0.6142
-0.4953,-0.4906,,,-0.5225,-0.5933,-0.5488,-0.5199,-0.4745,-0.492,-0.5872,-0.6111
-0.4921,-0.4896,,,-0.5193,-0.5908,-0.5457,-0.519,-0.4728,-0.4896,-0.5855,-0.6102
-0.489,-0.4893,,,-0.5162,-0.5889,-0.5427,-0.5173,-0.4711,-0.4853,-0.5839,-0.61
-0.4858,-0.4842,,,-0.5131,-0.5819,-0.5396,-0.5163,-0.4694,-0.4834,-0.5822,-0.6098
-0.4827,-0.4754,,,-0.51,-0.5753,-0.5366,-0.5137,-0.4678,-0.4822,-0.5805,-0.6074
-0.4795,-0.4754,,,-0.5069,-0.5729,-0.5335,-0.5107,-0.4661,-0.481,-0.5789,-0.6064
-0.4764,-0.4723,,,-0.5038,-0.571,-0.5305,-0.5083,-0.4644,-0.4799,-0.5772,-0.6049
-0.4732,-0.4657,,,-0.5007,-0.5691,-0.5274,-0.5071,-0.4627,-0.4792,-0.5755,-0.6008
-0.4701,-0.4639,,,-0.4977,-0.567,-0.5244,-0.5055,-0.461,-0.4779,-0.5739,-0.6
-0.4669,-0.4622,,,-0.4946,-0.5638,-0.5214,-0.5049,-0.4593,-0.4764,-0.5722,-0.5959
-0.4638,-0.461,,,-0.4915,-0.5621,-0.5184,-0.5044,-0.4576,-0.4739,-0.5705,-0.5948
-0.4607,-0.4574,,,-0.4884,-0.558,-0.5153,-0.501,-0.4559,-0.4707,-0.5689,-0.5945
-0.4576,-0.4543,,,-0.4854,-0.5528,-0.5123,-0.5002,-0.4543,-0.4693,-0.5672,-0.5885
-0.4545,-0.4495,,,-0.4823,-0.5485,-0.5093,-0.4991,-0.4526,-0.467,-0.5656,-0.5866
-0.4514,-0.4475,,,-0.4793,-0.5462,-0.5063,-0.4981,-0.4509,-0.4643,-0.5639,-0.5837
-0.4482,-0.4459,,,-0.4762,-0.5412,-0.5033,-0.4976,-0.4492,-0.4628,-0.5623,-0.5829
-0.4451,-0.435,,,-0.4732,-0.5339,-0.5003,-0.4956,-0.4476,-0.4619,-0.5606,-0.5816
-0.442,-0.4273,,,-0.4701,-0.5295,-0.4973,-0.4917,-0.4459,-0.4607,-0.5589,-0.5814
-0.439,-0.4169,,,-0.4671,-0.5292,-0.4944,-0.4878,-0.4442,-0.458,-0.5573,-0.5795
-0.4359,-0.4112,,,-0.464,-0.525,-0.4914,-0.4839,-0.4426,-0.4565,-0.5556,-0.5792
-0.4328,-0.4077,,,-0.461,-0.5162,-0.4884,-0.4836,-0.4409,-0.4537,-0.554,-0.5783
-0.4297,-0.4054,,,-0.458,-0.5144,-0.4854,-0.4821,-0.4392,-0.4518,-0.5523,-0.5768
-0.4266,-0.4033,,,-0.455,-0.5104,-0.4825,-0.4793,-0.4376,-0.4501,-0.5507,-0.5745
-0.4236,-0.4028,,,-0.4519,-0.5027,-0.4795,-0.4784,-0.4359,-0.4479,-0.549,-0.5738
-0.4205,-0.3983,,,-0.4489,-0.4952,-0.4765,-0.4782,-0.4343,-0.44,-0.5474,-0.572
-0.4174,-0.3936,,,-0.4459,-0.4946,-0.4736,-0.473,-0.4326,-0.4346,-0.5457,-0.5711
-0.4144,-0.3922,,,-0.4429,-0.494,-0.4706,-0.466,-0.4309,-0.4301,-0.5441,-0.57
-0.4113,-0.3894,,,-0.4399,-0.4903,-0.4677,-0.4616,-0.4293,-0.423,-0.5425,-0.5688
-0.4083,-0.3874,,,-0.4369,-0.4872,-0.4648,-0.4601,-0.4276,-0.4204,-0.5408,-0.5613
-0.4052,-0.3824,,,-0.4339,-0.4847,-0.4618,-0.4597,-0.426,-0.4175,-0.5392,-0.5609
-0.4022,-0.3797,,,-0.4309,-0.4839,-0.4589,-0.4574,-0.4243,-0.4163,-0.5375,-0.5591
-0.3991,-0.3747,,,-0.428,-0.4746,-0.456,-0.4563,-0.4227,-0.4159,-0.5359,-0.5588
-0.3961,-0.37,,,-0.425,-0.4741,-0.453,-0.4537,-0.421,-0.4147,-0.5342,-0.5575
-0.393,-0.3654,,,-0.422,-0.4707,-0.4501,-0.4477,-0.4194,-0.413,-0.5326,-0.5564
-0.39,-0.3647,,,-0.419,-0.4667,-0.4472,-0.4432,-0.4178,-0.4098,-0.531,-0.5549
-0.387,-0.3619,,,-0.416,-0.464,-0.4443,-0.4428,-0.4161,-0.4085,-0.5293,-0.5548
-0.384,-0.3567,,,-0.4131,-0.4601,-0.4414,-0.4423,-0.4145,-0.4061,-0.5277,-0.5536
-0.3809,-0.3509,,,-0.4101,-0.4565,-0.4385,-0.4407,-0.4128,-0.4049,-0.526,-0.5501
-0.3779,-0.3486,,,-0.4072,-0.4509,-0.4356,-0.4378,-0.4112,-0.4023,-0.5244,-0.5481
-0.3749,-0.3452,,,-0.4042,-0.4476,-0.4327,-0.4307,-0.4096,-0.4017,-0.5228,-0.5462
-0.3719,-0.3418,,,-0.4012,-0.4464,-0.4298,-0.4297,-0.4079,-0.4012,-0.5211,-0.5452
-0.3689,-0.3401,,,-0.3983,-0.4462,-0.4269,-0.4283,-0.4063,-0.4003,-0.5195,-0.5441
-0.3659,-0.3169,,,-0.3954,-0.4403,-0.424,-0.4271,-0.4047,-0.3985,-0.5179,-0.5431
-0.3629,-0.3116,,,-0.3924,-0.4369,-0.4211,-0.425,-0.403,-0.3979,-0.5162,-0.5418
-0.3599,-0.3114,,,-0.3895,-0.4349,-0.4182,-0.4207,-0.4014,-0.3966,-0.5146,-0.5402
-0.3569,-0.3096,,,-0.3865,-0.4261,-0.4153,-0.4171,-0.3998,-0.3937,-0.5129,-0.5388
-0.3539,-0.3083,,,-0.3836,-0.4253,-0.4125,-0.4148,-0.3981,-0.392,-0.5113,-0.5363
-0.3509,-0.3067,,,-0.3807,-0.4245,-0.4096,-0.4138,-0.3965,-0.3914,-0.5097,-0.5321
-0.3479,-0.3057,,,-0.3777,-0.4232,-0.4067,-0.4132,-0.3949,-0.3913,-0.508,-0.5315
-0.345,-0.3041,,,-0.3748,-0.4201,-0.4039,-0.4111,-0.3933,-0.3906,-0.5064,-0.5296
-0.342,-0.3,,,-0.3719,-0.4179,-0.401,-0.41,-0.3916,-0.3889,-0.5048,-0.527
-0.339,-0.2959,,,-0.369,-0.4159,-0.3981,-0.4065,-0.39,-0.3864,-0.5031,-0.5251
-0.336,-0.2947,,,-0.3661,-0.4084,-0.3953,-0.4059,-0.3884,-0.3839,-0.5015,-0.5237
-0.3331,-0.2932,,,-0.3632,-0.3996,-0.3924,-0.4017,-0.3868,-0.3806,-0.4999,-0.5212
-0.3301,-0.29,,,-0.3603,-0.399,-0.3896,-0.4013,-0.3852,-0.3786,-0.4983,-0.5208
-0.3271,-0.2891,,,-0.3574,-0.3943,-0.3867,-0.3951,-0.3835,-0.3777,-0.4966,-0.52
-0.3242,-0.2885,,,-0.3545,-0.3874,-0.3839,-0.3945,-0.3819,-0.3758,-0.495,-0.5175
-0.3212,-0.2868,,,-0.3516,-0.3842,-0.3811,-0.3941,-0.3803,-0.3732,-0.4934,-0.5141
-0.3183,-0.2845,,,-0.3487,-0.3808,-0.3782,-0.3922,-0.3787,-0.3723,-0.4917,-0.513
-0.3153,-0.2841,,,-0.3458,-0.3766,-0.3754,-0.39,-0.3771,-0.3721,-0.4901,-0.5119
-0.3124,-0.2832,,,-0.3429,-0.3728,-0.3726,-0.3877,-0.3755,-0.3705,-0.4885,-0.5105
-0.3094,-0.2829,,,-0.34,-0.3698,-0.3697,-0.3863,-0.3739,-0.3679,-0.4868,-0.5084
-0.3065,-0.2803,,,-0.3371,-0.3679,-0.3669,-0.3828,-0.3723,-0.3652,-0.4852,-0.506
-0.3035,-0.2794,,,-0.3342,-0.365,-0.3641,-0.3783,-0.3706,-0.3639,-0.4836,-0.5057
-0.3006,-0.2784,,,-0.3314,-0.3608,-0.3613,-0.3762,-0.369,-0.3634,-0.482,-0.5042
-0.2977,-0.2774,,,-0.3285,-0.3592,-0.3585,-0.3742,-0.3674,-0.362,-0.4803,-0.5015
-0.2947,-0.2758,,,-0.3256,-0.3539,-0.3556,-0.3734,-0.3658,-0.3616,-0.4787,-0.5
-0.2918,-0.2745,,,-0.3227,-0.3524,-0.3528,-0.3702,-0.3642,-0.3614,-0.4771,-0.4999
-0.2889,-0.2701,,,-0.3199,-0.3495,-0.35,-0.3662,-0.3626,-0.3614,-0.4754,-0.4993
-0.286,-0.2699,,,-0.317,-0.3472,-0.3472,-0.3654,-0.361,-0.3613,-0.4738,-0.4986
-0.283,-0.267,,,-0.3141,-0.3441,-0.3444,-0.3629,-0.3594,-0.361,-0.4722,-0.4966
-0.2801,-0.2584,,,-0.3113,-0.3418,-0.3416,-0.3584,-0.3578,-0.3579,-0.4706,-0.4937
-0.2772,-0.255,,,-0.3084,-0.3405,-0.3388,-0.3568,-0.3562,-0.3566,-0.4689,-0.4925
-0.2743,-0.25,,,-0.3056,-0.3344,-0.336,-0.3567,-0.3546,-0.3555,-0.4673,-0.4918
-0.2714,-0.2484,,,-0.3027,-0.3271,-0.3332,-0.3543,-0.353,-0.3522,-0.4657,-0.4884
-0.2684,-0.2457,,,-0.2999,-0.325,-0.3305,-0.3534,-0.3514,-0.3511,-0.464,-0.4858
-0.2655,-0.2419,,,-0.297,-0.3233,-0.3277,-0.3529,-0.3498,-0.3491,-0.4624,-0.485
-0.2626,-0.2398,,,-0.2942,-0.322,-0.3249,-0.3504,-0.3482,-0.3483,-0.4608,-0.4838
-0.2597,-0.2377,,,-0.2913,-0.3208,-0.3221,-0.3484,-0.3466,-0.3475,-0.4592,-0.4824
-0.2568,-0.2345,,,-0.2885,-0.319,-0.3193,-0.3477,-0.345,-0.3468,-0.4575,-0.4798
-0.2539,-0.2312,,,-0.2857,-0.3139,-0.3166,-0.3468,-0.3434,-0.3428,-0.4559,-0.4777
-0.251,-0.2296,,,-0.2828,-0.3102,-0.3138,-0.3462,-0.3418,-0.3393,-0.4543,-0.4772
-0.2481,-0.2254,,,-0.28,-0.3084,-0.311,-0.3449,-0.3402,-0.3376,-0.4526,-0.4755
-0.2452,-0.2223,,,-0.2772,-0.3055,-0.3082,-0.342,-0.3386,-0.3372,-0.451,-0.4706
-0.2423,-0.2146,,,-0.2743,-0.3046,-0.3055,-0.3341,-0.337,-0.337,-0.4494,-0.4683
-0.2395,-0.2089,,,-0.2715,-0.3019,-0.3027,-0.3275,-0.3354,-0.3367,-0.4477,-0.4673
-0.2366,-0.206,,,-0.2687,-0.3001,-0.3,-0.3261,-0.3338,-0.3365,-0.4461,-0.4667
-0.2337,-0.2044,,,-0.2659,-0.299,-0.2972,-0.3236,-0.3323,-0.3358,-0.4445,-0.4662
-0.2308,-0.2044,,,-0.263,-0.2988,-0.2944,-0.3223,-0.3307,-0.3343,-0.4429,-0.465
-0.2279,-0.204,,,-0.2602,-0.2953,-0.2917,-0.3219,-0.3291,-0.3334,-0.4412,-0.4634
-0.225,-0.201,,,-0.2574,-0.292,-0.2889,-0.3215,-0.3275,-0.3323,-0.4396,-0.4623
-0.2222,-0.1985,,,-0.2546,-0.2871,-0.2862,-0.3208,-0.3259,-0.3322,-0.438,-0.4597
-0.2193,-0.1982,,,-0.2518,-0.2862,-0.2834,-0.3191,-0.3243,-0.332,-0.4363,-0.457
-0.2164,-0.1982,,,-0.249,-0.2849,-0.2807,-0.3188,-0.3227,-0.329,-0.4347,-0.4561
-0.2135,-0.1973,,,-0.2462,-0.2839,-0.2779,-0.3187,-0.3211,-0.3241,-0.4331,-0.4547
-0.2107,-0.1961,,,-0.2434,-0.2814,-0.2752,-0.3179,-0.3195,-0.3219,-0.4314,-0.4533
-0.2078,-0.1944,,,-0.2406,-0.2771,-0.2725,-0.3165,-0.318,-0.3214,-0.4298,-0.4526
-0.2049,-0.191,,,-0.2378,-0.2738,-0.2697,-0.3116,-0.3164,-0.3187,-0.4282,-0.4521
-0.2021,-0.1862,,,-0.235,-0.2706,-0.267,-0.3061,-0.3148,-0.3163,-0.4265,-0.4512
-0.1992,-0.1852,,,-0.2322,-0.2556,-0.2643,-0.3044,-0.3132,-0.3152,-0.4249,-0.4508
-0.1963,-0.1816,,,-0.2294,-0.2481,-0.2615,-0.3026,-0.3116,-0.3144,-0.4233,-0.4507
-0.1935,-0.1789,,,-0.2266,-0.2453,-0.2588,-0.3006,-0.31,-0.3142,-0.4216,-0.4498
-0.1906,-0.1752,,,-0.2238,-0.2372,-0.2561,-0.2993,-0.3084,-0.3136,-0.42,-0.4483
-0.1878,-0.172,,,-0.221,-0.2361,-0.2533,-0.2967,-0.3069,-0.3106,-0.4184,-0.4464
-0.1849,-0.1669,,,-0.2182,-0.236,-0.2506,-0.295,-0.3053,-0.3053,-0.4167,-0.4426
-0.1821,-0.1615,,,-0.2154,-0.2347,-0.2479,-0.2933,-0.3037,-0.3015,-0.4151,-0.4413
-0.1792,-0.1584,,,-0.2126,-0.2322,-0.2452,-0.2906,-0.3021,-0.3008,-0.4135,-0.441
-0.1763,-0.1574,,,-0.2098,-0.2297,-0.2425,-0.288,-0.3005,-0.3,-0.4118,-0.4402
-0.1735,-0.1525,,,-0.2071,-0.2275,-0.2397,-0.2864,-0.2989,-0.2976,-0.4102,-0.4388
-0.1706,-0.1431,,,-0.2043,-0.2204,-0.237,-0.2853,-0.2974,-0.2958,-0.4085,-0.4365
-0.1678,-0.139,,,-0.2015,-0.2149,-0.2343,-0.2852,-0.2958,-0.2954,-0.4069,-0.4362
-0.165,-0.1387,,,-0.1987,-0.2131,-0.2316,-0.2851,-0.2942,-0.2947,-0.4053,-0.4361
-0.1621,-0.1359,,,-0.1959,-0.2102,-0.2289,-0.2816,-0.2926,-0.2937,-0.4036,-0.4352
-0.1593,-0.1336,,,-0.1932,-0.21,-0.2262,-0.2786,-0.291,-0.2887,-0.402,-0.4338
-0.1564,-0.131,,,-0.1904,-0.2088,-0.2235,-0.2754,-0.2895,-0.2882,-0.4004,-0.4335
-0.1536,-0.1281,,,-0.1876,-0.2083,-0.2208,-0.2748,-0.2879,-0.2864,-0.3987,-0.4314
-0.1507,-0.1241,,,-0.1848,-0.2081,-0.2181,-0.2742,-0.2863,-0.2847,-0.3971,-0.4312
-0.1479,-0.1195,,,-0.1821,-0.2062,-0.2154,-0.2732,-0.2847,-0.2819,-0.3954,-0.43
-0.1451,-0.1161,,,-0.1793,-0.2031,-0.2127,-0.2726,-0.2831,-0.2804,-0.3938,-0.4298
-0.1422,-0.1114,,,-0.1765,-0.2022,-0.21,-0.2718,-0.2816,-0.2792,-0.3921,-0.4281
-0.1394,-0.1078,,,-0.1738,-0.2004,-0.2073,-0.2702,-0.28,-0.2761,-0.3905,-0.428
-0.1366,-0.1074,,,-0.171,-0.1971,-0.2046,-0.2676,-0.2784,-0.2756,-0.3889,-0.4272
-0.1337,-0.1054,,,-0.1683,-0.1956,-0.2019,-0.2668,-0.2768,-0.2753,-0.3872,-0.4267
-0.1309,-0.1026,,,-0.1655,-0.194,-0.1992,-0.2645,-0.2752,-0.2748,-0.3856,-0.4248
-0.1281,-0.0992,,,-0.1627,-0.1921,-0.1965,-0.2602,-0.2737,-0.2734,-0.3839,-0.4228
-0.1252,-0.0981,,,-0.16,-0.1891,-0.1938,-0.2555,-0.2721,-0.2718,-0.3823,-0.4224
-0.1224,-0.0944,,,-0.1572,-0.1887,-0.1911,-0.2527,-0.2705,-0.2695,-0.3806,-0.4222
-0.1196,-0.0894,,,-0.1545,-0.186,-0.1884,-0.252,-0.2689,-0.2654,-0.379,-0.4201
-0.1168,-0.0865,,,-0.1517,-0.1845,-0.1858,-0.2498,-0.2673,-0.2633,-0.3773,-0.4165
-0.1139,-0.0852,,,-0.149,-0.1829,-0.1831,-0.2485,-0.2658,-0.2616,-0.3757,-0.4157
-0.1111,-0.0825,,,-0.1462,-0.1819,-0.1804,-0.2485,-0.2642,-0.2615,-0.374,-0.4153
-0.1083,-0.0813,,,-0.1434,-0.1813,-0.1777,-0.2485,-0.2626,-0.2614,-0.3724,-0.4137
-0.1055,-0.0803,,,-0.1407,-0.181,-0.175,-0.2479,-0.261,-0.2609,-0.3707,-0.4129
-0.1026,-0.0777,,,-0.1379,-0.1806,-0.1724,-0.2453,-0.2594,-0.2601,-0.3691,-0.4116
-0.0998,-0.0733,,,-0.1352,-0.1757,-0.1697,-0.2444,-0.2579,-0.2594,-0.3674,-0.4092
-0.097,-0.0692,,,-0.1325,-0.1705,-0.167,-0.2431,-0.2563,-0.2583,-0.3657,-0.4066
-0.0942,-0.0678,,,-0.1297,-0.1649,-0.1643,-0.2422,-0.2547,-0.2568,-0.3641,-0.4044
-0.0914,-0.0608,,,-0.127,-0.163,-0.1617,-0.241,-0.2531,-0.2552,-0.3624,-0.4027
-0.0885,-0.0595,,,-0.1242,-0.1618,-0.159,-0.2378,-0.2515,-0.2527,-0.3608,-0.3994
-0.0857,-0.0576,,,-0.1215,-0.1549,-0.1563,-0.233,-0.25,-0.2488,-0.3591,-0.3993
-0.0829,-0.056,,,-0.1187,-0.1545,-0.1536,-0.2274,-0.2484,-0.2468,-0.3575,-0.3987
-0.0801,-0.0534,,,-0.116,-0.1533,-0.151,-0.2217,-0.2468,-0.2451,-0.3558,-0.397
-0.0773,-0.0514,,,-0.1132,-0.1526,-0.1483,-0.2167,-0.2452,-0.2443,-0.3541,-0.3942
-0.0745,-0.0504,,,-0.1105,-0.1516,-0.1456,-0.2148,-0.2436,-0.2439,-0.3525,-0.3932
-0.0716,-0.0451,,,-0.1078,-0.1504,-0.143,-0.2113,-0.2421,-0.2431,-0.3508,-0.3931
-0.0688,-0.0449,,,-0.105,-0.1498,-0.1403,-0.2069,-0.2405,-0.2423,-0.3491,-0.3923
-0.066,-0.0433,,,-0.1023,-0.1487,-0.1376,-0.2037,-0.2389,-0.2416,-0.3475,-0.3903
-0.0632,-0.0388,,,-0.0996,-0.1474,-0.135,-0.202,-0.2373,-0.2414,-0.3458,-0.3885
-0.0604,-0.0336,,,-0.0968,-0.1462,-0.1323,-0.2009,-0.2357,-0.2405,-0.3441,-0.3857
-0.0576,-0.0271,,,-0.0941,-0.1393,-0.1297,-0.2005,-0.2342,-0.2396,-0.3425,-0.3827
-0.0548,-0.0237,,,-0.0913,-0.1268,-0.127,-0.2001,-0.2326,-0.2357,-0.3408,-0.3777
-0.052,-0.0208,,,-0.0886,-0.1253,-0.1243,-0.1987,-0.231,-0.2338,-0.3391,-0.3769
-0.0491,-0.016,,,-0.0859,-0.1214,-0.1217,-0.1973,-0.2294,-0.2321,-0.3375,-0.3767
-0.0463,-0.0112,,,-0.0831,-0.1169,-0.119,-0.1961,-0.2278,-0.232,-0.3358,-0.3765
-0.0435,-0.0104,,,-0.0804,-0.1151,-0.1164,-0.1948,-0.2263,-0.2318,-0.3341,-0.376
-0.0407,-0.0097,,,-0.0777,-0.1072,-0.1137,-0.1934,-0.2247,-0.2304,-0.3324,-0.3741
-0.0379,-0.0063,,,-0.075,-0.0984,-0.111,-0.1889,-0.2231,-0.2296,-0.3308,-0.3713
-0.0351,-0.0037,,,-0.0722,-0.0954,-0.1084,-0.1829,-0.2215,-0.2288,-0.3291,-0.3687
-0.0323,-0.0022,,,-0.0695,-0.0951,-0.1057,-0.1789,-0.2199,-0.2272,-0.3274,-0.3676
-0.0295,-0.0002,,,-0.0668,-0.0919,-0.1031,-0.1765,-0.2183,-0.2262,-0.3257,-0.3663
-0.0267,0.0018,,,-0.064,-0.0858,-0.1004,-0.1756,-0.2168,-0.224,-0.324,-0.3633
-0.0239,0.0029,,,-0.0613,-0.0804,-0.0978,-0.1749,-0.2152,-0.2231,-0.3223,-0.358
-0.0211,0.0051,,,-0.0586,-0.0782,-0.0951,-0.1745,-0.2136,-0.222,-0.3207,-0.3535
-0.0182,0.009,,,-0.0559,-0.0766,-0.0925,-0.1706,-0.212,-0.2201,-0.319,-0.3527
-0.0154,0.0127,,,-0.0531,-0.0732,-0.0898,-0.1666,-0.2104,-0.2165,-0.3173,-0.3512
-0.0126,0.0156,,,-0.0504,-0.0715,-0.0872,-0.1637,-0.2088,-0.2127,-0.3156,-0.3506
-0.0098,0.0197,,,-0.0477,-0.0699,-0.0845,-0.1614,-0.2072,-0.2096,-0.3139,-0.3505
-0.007,0.0227,,,-0.0449,-0.0685,-0.0819,-0.1592,-0.2057,-0.2059,-0.3122,-0.3502
-0.005,0.0255,,,-0.0422,-0.067,-0.0792,-0.1515,-0.2041,-0.1994,-0.3105,-0.3477
-0.005,0.0276,,,-0.0395,-0.0649,-0.0766,-0.1494,-0.2025,-0.1978,-0.3088,-0.3445
0.005,0.0287,,,-0.0368,-0.0634,-0.0739,-0.1463,-0.2009,-0.1973,-0.3071,-0.343
0.005,0.0305,,,-0.034,-0.0588,-0.0713,-0.1447,-0.1993,-0.1956,-0.3054,-0.3417
0.007,0.0315,,,-0.0313,-0.0579,-0.0687,-0.1394,-0.1977,-0.1922,-0.3037,-0.3405
0.0098,0.0325,,,-0.0286,-0.0568,-0.066,-0.135,-0.1961,-0.1891,-0.302,-0.3392
0.0126,0.0359,,,-0.0259,-0.0566,-0.0634,-0.1325,-0.1945,-0.1865,-0.3003,-0.3377
0.0154,0.0389,,,-0.0231,-0.0544,-0.0607,-0.1291,-0.1929,-0.1852,-0.2986,-0.3364
0.0182,0.0413,,,-0.0204,-0.0508,-0.0581,-0.1286,-0.1914,-0.1844,-0.2969,-0.3357
0.0211,0.045,,,-0.0177,-0.0481,-0.0554,-0.1277,-0.1898,-0.1837,-0.2952,-0.3354
0.0239,0.0481,,,-0.015,-0.0452,-0.0528,-0.1257,-0.1882,-0.1835,-0.2935,-0.335
0.0267,0.0544,,,-0.0123,-0.0445,-0.0502,-0.1226,-0.1866,-0.1821,-0.2918,-0.3344
0.0295,0.0558,,,-0.0095,-0.0441,-0.0475,-0.1213,-0.185,-0.1799,-0.2901,-0.3331
0.0323,0.0581,,,-0.0068,-0.0418,-0.0449,-0.1198,-0.1834,-0.1778,-0.2884,-0.3313
0.0351,0.0587,,,-0.005,-0.0396,-0.0422,-0.117,-0.1818,-0.1768,-0.2867,-0.3302
0.0379,0.0608,,,-0.005,-0.0394,-0.0396,-0.1136,-0.1802,-0.1757,-0.285,-0.33
0.0407,0.0629,,,0.005,-0.039,-0.0369,-0.1122,-0.1786,-0.1746,-0.2833,-0.3238
0.0435,0.0676,,,0.005,-0.029,-0.0343,-0.1112,-0.177,-0.1743,-0.2815,-0.3206
0.0463,0.0684,,,0.0068,-0.0211,-0.0317,-0.1062,-0.1754,-0.1709,-0.2798,-0.3169
0.0491,0.0767,,,0.0095,-0.0197,-0.029,-0.1049,-0.1738,-0.17,-0.2781,-0.3133
0.052,0.0807,,,0.0123,-0.0192,-0.0264,-0.1025,-0.1722,-0.1697,-0.2764,-0.3119
0.0548,0.0835,,,0.015,-0.0182,-0.0238,-0.1024,-0.1706,-0.1697,-0.2747,-0.3111
0.0576,0.0835,,,0.0177,-0.0179,-0.0211,-0.1006,-0.169,-0.1692,-0.2729,-0.3107
0.0604,0.0835,,,0.0204,-0.0172,-0.0185,-0.0992,-0.1674,-0.1677,-0.2712,-0.3104
0.0632,0.0871,,,0.0231,-0.0147,-0.0158,-0.0958,-0.1658,-0.1618,-0.2695,-0.3088
0.066,0.0902,,,0.0259,-0.012,-0.0132,-0.0949,-0.1642,-0.1618,-0.2677,-0.3048
0.0688,0.0954,,,0.0286,-0.009,-0.0106,-0.0892,-0.1626,-0.1616,-0.266,-0.3023
0.0716,0.1014,,,0.0313,-0.0087,-0.0079,-0.0801,-0.161,-0.1587,-0.2643,-0.3007
0.0745,0.1086,,,0.034,-0.0074,-0.0053,-0.0795,-0.1594,-0.1578,-0.2625,-0.2989
0.0773,0.1108,,,0.0368,-0.0063,-0.005,-0.0782,-0.1578,-0.1574,-0.2608,-0.2962
0.0801,0.1127,,,0.0395,-0.0058,-0.0,-0.0764,-0.1562,-0.1563,-0.2591,-0.2931
0.0829,0.1132,,,0.0422,-0.0045,0.005,-0.0758,-0.1546,-0.1557,-0.2573,-0.2922
0.0857,0.1136,,,0.0449,-0.001,0.0053,-0.0746,-0.153,-0.1544,-0.2556,-0.292
0.0885,0.1156,,,0.0477,0.002,0.0079,-0.0722,-0.1514,-0.1528,-0.2538,-0.2916
0.0914,0.1178,,,0.0504,0.0054,0.0106,-0.0712,-0.1497,-0.1511,-0.2521,-0.2904
0.0942,0.1258,,,0.0531,0.0072,0.0132,-0.0704,-0.1481,-0.1508,-0.2503,-0.2888
0.097,0.1292,,,0.0558,0.0089,0.0158,-0.0702,-0.1465,-0.1499,-0.2486,-0.2876
0.0998,0.1349,,,0.0586,0.0179,0.0185,-0.0643,-0.1449,-0.1477,-0.2468,-0.287
0.1026,0.1396,,,0.0613,0.025,0.0211,-0.0624,-0.1433,-0.1461,-0.2451,-0.2867
0.1055,0.1432,,,0.064,0.0256,0.0237,-0.062,-0.1417,-0.1458,-0.2433,-0.2837
0.1083,0.1492,,,0.0668,0.0263,0.0264,-0.0585,-0.1401,-0.1436,-0.2416,-0.2819
0.1111,0.1532,,,0.0695,0.0285,0.029,-0.0575,-0.1385,-0.1406,-0.2398,-0.28
0.1139,0.1542,,,0.0722,0.0318,0.0317,-0.0572,-0.1368,-0.1396,-0.238,-0.2798
0.1168,0.156,,,0.0749,0.0335,0.0343,-0.0546,-0.1352,-0.1393,-0.2363,-0.2782
0.1196,0.1589,,,0.0777,0.035,0.0369,-0.0537,-0.1336,-0.1385,-0.2345,-0.2774
0.1224,0.1613,,,0.0804,0.0369,0.0396,-0.0532,-0.132,-0.1375,-0.2327,-0.2757
0.1252,0.165,,,0.0831,0.0391,0.0422,-0.0524,-0.1304,-0.1369,-0.231,-0.2745
0.1281,0.165,,,0.0859,0.0409,0.0449,-0.0486,-0.1287,-0.1364,-0.2292,-0.2741
0.1309,0.1659,,,0.0886,0.0421,0.0475,-0.0413,-0.1271,-0.1349,-0.2274,-0.2716
0.1337,0.1673,,,0.0913,0.0434,0.0502,-0.0378,-0.1255,-0.1337,-0.2256,-0.2648
0.1366,0.1697,,,0.0941,0.0457,0.0528,-0.0367,-0.1239,-0.1334,-0.2239,-0.2643
0.1394,0.1703,,,0.0968,0.0482,0.0554,-0.0357,-0.1222,-0.1307,-0.2221,-0.2629
0.1422,0.1712,,,0.0995,0.0518,0.0581,-0.0352,-0.1206,-0.1285,-0.2203,-0.2625
0.1451,0.1726,,,0.1023,0.0531,0.0607,-0.0317,-0.119,-0.1281,-0.2185,-0.2612
0.1479,0.1765,,,0.105,0.0542,0.0634,-0.0296,-0.1173,-0.1263,-0.2167,-0.2573
0.1507,0.1784,,,0.1078,0.0552,0.066,-0.0272,-0.1157,-0.1254,-0.2149,-0.2559
0.1536,0.1822,,,0.1105,0.0566,0.0687,-0.0252,-0.1141,-0.1235,-0.2131,-0.2532
0.1564,0.1827,,,0.1132,0.0605,0.0713,-0.0197,-0.1124,-0.1192,-0.2113,-0.2522
0.1593,0.1833,,,0.116,0.0653,0.0739,-0.0165,-0.1108,-0.1178,-0.2095,-0.2489
0.1621,0.1851,,,0.1187,0.067,0.0766,-0.0164,-0.1092,-0.117,-0.2077,-0.2477
0.165,0.1946,,,0.1215,0.0678,0.0792,-0.0156,-0.1075,-0.1119,-0.2059,-0.2413
0.1678,0.1951,,,0.1242,0.0694,0.0819,-0.0134,-0.1059,-0.1096,-0.2041,-0.2375
0.1706,0.1954,,,0.127,0.0708,0.0845,-0.0107,-0.1043,-0.1087,-0.2023,-0.2336
0.1735,0.1977,,,0.1297,0.0784,0.0872,-0.0094,-0.1026,-0.1042,-0.2005,-0.2305
0.1763,0.2003,,,0.1324,0.0795,0.0898,-0.0052,-0.101,-0.1024,-0.1987,-0.2282
0.1792,0.2023,,,0.1352,0.0846,0.0925,0.0053,-0.0993,-0.1006,-0.1969,-0.228
0.182,0.2054,,,0.1379,0.0867,0.0951,0.0141,-0.0977,-0.0994,-0.1951,-0.2275
0.1849,0.2087,,,0.1407,0.0877,0.0978,0.0157,-0.096,-0.0989,-0.1933,-0.2247
0.1878,0.2109,,,0.1434,0.0896,0.1004,0.0185,-0.0944,-0.0979,-0.1914,-0.2238
0.1906,0.2111,,,0.1462,0.0924,0.1031,0.0196,-0.0927,-0.0967,-0.1896,-0.2226
0.1935,0.2148,,,0.1489,0.098,0.1057,0.0219,-0.0911,-0.0962,-0.1878,-0.2206
0.1963,0.2168,,,0.1517,0.1025,0.1084,0.0242,-0.0894,-0.0954,-0.186,-0.22
0.1992,0.2181,,,0.1545,0.107,0.111,0.0248,-0.0878,-0.0942,-0.1841,-0.2184
0.2021,0.219,,,0.1572,0.109,0.1137,0.0258,-0.0861,-0.0925,-0.1823,-0.2165
0.2049,0.2215,,,0.16,0.1102,0.1164,0.0261,-0.0845,-0.0902,-0.1805,-0.2162
0.2078,0.2232,,,0.1627,0.1138,0.119,0.0267,-0.0828,-0.0884,-0.1786,-0.2157
0.2107,0.2242,,,0.1655,0.1152,0.1217,0.028,-0.0812,-0.0864,-0.1768,-0.2152
0.2135,0.2252,,,0.1682,0.1175,0.1243,0.0311,-0.0795,-0.0834,-0.1749,-0.2142
0.2164,0.2253,,,0.171,0.1184,0.127,0.0356,-0.0778,-0.0832,-0.1731,-0.2131
0.2193,0.2263,,,0.1738,0.1186,0.1297,0.0382,-0.0762,-0.082,-0.1712,-0.2121
0.2222,0.227,,,0.1765,0.119,0.1323,0.0397,-0.0745,-0.0779,-0.1694,-0.2114
0.225,0.227,,,0.1793,0.12,0.135,0.0414,-0.0728,-0.0745,-0.1675,-0.2107
0.2279,0.2275,,,0.1821,0.1218,0.1376,0.0427,-0.0712,-0.0733,-0.1657,-0.2103
0.2308,0.2303,,,0.1848,0.1229,0.1403,0.043,-0.0695,-0.0724,-0.1638,-0.2097
0.2337,0.2314,,,0.1876,0.1245,0.143,0.0436,-0.0678,-0.0719,-0.162,-0.2082
0.2366,0.2339,,,0.1904,0.1253,0.1456,0.0447,-0.0662,-0.0707,-0.1601,-0.2072
0.2395,0.2386,,,0.1932,0.1254,0.1483,0.0457,-0.0645,-0.0697,-0.1582,-0.2065
0.2423,0.2412,,,0.1959,0.1267,0.151,0.0467,-0.0628,-0.068,-0.1563,-0.2053
0.2452,0.2472,,,0.1987,0.1289,0.1536,0.0471,-0.0611,-0.0663,-0.1545,-0.2032
0.2481,0.2498,,,0.2015,0.1294,0.1563,0.0476,-0.0595,-0.0642,-0.1526,-0.2025
0.251,0.2514,,,0.2043,0.1296,0.159,0.0501,-0.0578,-0.0632,-0.1507,-0.2021
0.2539,0.2529,,,0.207,0.1328,0.1617,0.0522,-0.0561,-0.0607,-0.1488,-0.1999
0.2568,0.2555,,,0.2098,0.1381,0.1643,0.0542,-0.0544,-0.0579,-0.1469,-0.1965
0.2597,0.257,,,0.2126,0.1393,0.167,0.0603,-0.0527,-0.0574,-0.145,-0.1957
0.2626,0.2589,,,0.2154,0.1412,0.1697,0.0632,-0.051,-0.0572,-0.1432,-0.1948
0.2655,0.2625,,,0.2182,0.1422,0.1724,0.0638,-0.0494,-0.0566,-0.1413,-0.1897
0.2684,0.2635,,,0.221,0.1508,0.175,0.0651,-0.0477,-0.0558,-0.1394,-0.1843
0.2714,0.2645,,,0.2238,0.1532,0.1777,0.0669,-0.046,-0.05,-0.1375,-0.1833
0.2743,0.2659,,,0.2266,0.1555,0.1804,0.0684,-0.0443,-0.0489,-0.1356,-0.1828
0.2772,0.2674,,,0.2294,0.1568,0.1831,0.0786,-0.0426,-0.0489,-0.1336,-0.1817
0.2801,0.269,,,0.2322,0.1587,0.1858,0.0844,-0.0409,-0.0437,-0.1317,-0.1808
0.283,0.2717,,,0.235,0.1606,0.1884,0.0873,-0.0392,-0.0418,-0.1298,-0.1789
0.2859,0.2722,,,0.2378,0.1631,0.1911,0.0879,-0.0375,-0.0407,-0.1279,-0.1741
0.2889,0.2758,,,0.2406,0.1657,0.1938,0.0893,-0.0358,-0.0401,-0.126,-0.1712
0.2918,0.2776,,,0.2434,0.1663,0.1965,0.0926,-0.0341,-0.0364,-0.1241,-0.1707
0.2947,0.2836,,,0.2462,0.1676,0.1992,0.0952,-0.0324,-0.0354,-0.1221,-0.1688
0.2977,0.2862,,,0.249,0.1687,0.2019,0.0996,-0.0307,-0.0308,-0.1202,-0.1668
0.3006,0.2914,,,0.2518,0.1728,0.2046,0.1019,-0.0289,-0.0243,-0.1183,-0.1643
0.3035,0.2958,,,0.2546,0.1761,0.2073,0.1028,-0.0272,-0.0234,-0.1163,-0.1595
0.3065,0.2968,,,0.2574,0.1802,0.21,0.1031,-0.0255,-0.0194,-0.1144,-0.1554
0.3094,0.2985,,,0.2602,0.1811,0.2127,0.1052,-0.0238,-0.0172,-0.1124,-0.154
0.3124,0.2996,,,0.263,0.1822,0.2154,0.1073,-0.0221,-0.0138,-0.1105,-0.1539
0.3153,0.3015,,,0.2659,0.1881,0.2181,0.1082,-0.0204,-0.0131,-0.1085,-0.1537
0.3183,0.305,,,0.2687,0.1914,0.2208,0.1127,-0.0186,-0.0126,-0.1066,-0.1499
0.3212,0.3154,,,0.2715,0.1953,0.2235,0.1159,-0.0169,-0.0123,-0.1046,-0.1477
0.3242,0.3207,,,0.2743,0.2005,0.2262,0.1184,-0.0152,-0.0111,-0.1027,-0.1468
0.3271,0.3236,,,0.2772,0.2014,0.2289,0.1216,-0.0134,-0.0093,-0.1007,-0.1434
0.3301,0.3298,,,0.28,0.2044,0.2316,0.1221,-0.0117,-0.0076,-0.0987,-0.1412
0.3331,0.3331,,,0.2828,0.2116,0.2343,0.1353,-0.01,-0.0055,-0.0968,-0.1397
0.336,0.3408,,,0.2857,0.2168,0.237,0.1386,-0.0082,-0.0054,-0.0948,-0.1351
0.339,0.3492,,,0.2885,0.2201,0.2397,0.1421,-0.0065,-0.0049,-0.0928,-0.1316
0.342,0.3494,,,0.2913,0.2265,0.2425,0.1439,-0.0048,-0.0031,-0.0908,-0.13
0.345,0.3507,,,0.2942,0.2276,0.2452,0.1491,-0.003,-0.0013,-0.0888,-0.1278
0.3479,0.3538,,,0.297,0.2323,0.2479,0.1508,-0.0013,-0.0005,-0.0868,-0.1255
0.3509,0.3568,,,0.2999,0.2342,0.2506,0.1535,0.0005,0.0016,-0.0848,-0.1238
0.3539,0.359,,,0.3027,0.2361,0.2533,0.1548,0.0022,0.0031,-0.0828,-0.1217
0.3569,0.3619,,,0.3056,0.2388,0.2561,0.1571,0.004,0.0058,-0.0808,-0.1206
0.3599,0.3649,,,0.3084,0.2456,0.2588,0.16,0.0057,0.0084,-0.0788,-0.12
0.3629,0.3697,,,0.3113,0.2513,0.2615,0.1616,0.0075,0.0093,-0.0768,-0.1198
0.3659,0.3736,,,0.3141,0.254,0.2643,0.1623,0.0092,0.0101,-0.0748,-0.1188
0.3689,0.3769,,,0.317,0.2582,0.267,0.1634,0.011,0.0105,-0.0728,-0.1111
0.3719,0.3786,,,0.3199,0.2594,0.2697,0.1662,0.0128,0.012,-0.0708,-0.1048
0.3749,0.382,,,0.3227,0.2594,0.2725,0.1681,0.0145,0.0142,-0.0687,-0.0995
0.3779,0.387,,,0.3256,0.2616,0.2752,0.1709,0.0163,0.0153,-0.0667,-0.0933
0.3809,0.3923,,,0.3285,0.2631,0.2779,0.1724,0.0181,0.0178,-0.0647,-0.0916
0.384,0.395,,,0.3313,0.2689,0.2807,0.1744,0.0198,0.0193,-0.0626,-0.0913
0.387,0.3996,,,0.3342,0.2709,0.2834,0.1759,0.0216,0.0221,-0.0606,-0.0867
0.39,0.3998,,,0.3371,0.2733,0.2862,0.1763,0.0234,0.0228,-0.0586,-0.0847
0.393,0.4017,,,0.34,0.2758,0.2889,0.1775,0.0247,0.025,-0.0565,-0.0835
0.3961,0.4102,,,0.3429,0.2783,0.2917,0.1799,0.0247,0.0259,-0.0545,-0.0761
0.3991,0.4196,,,0.3458,0.2795,0.2944,0.1819,0.0306,0.0278,-0.0524,-0.0746
0.4022,0.4231,,,0.3487,0.2803,0.2972,0.1873,0.0306,0.029,-0.0503,-0.0713
0.4052,0.426,,,0.3516,0.2807,0.3,0.1939,0.0323,0.0296,-0.0483,-0.0708
0.4082,0.427,,,0.3544,0.2823,0.3027,0.1963,0.0341,0.0299,-0.0462,-0.0704
0.4113,0.4321,,,0.3574,0.2867,0.3055,0.1975,0.0359,0.0303,-0.0441,-0.0699
0.4144,0.4361,,,0.3603,0.2884,0.3082,0.1981,0.0377,0.0309,-0.042,-0.0634
0.4174,0.4378,,,0.3632,0.2915,0.311,0.1989,0.0395,0.0332,-0.0399,-0.0612
0.4205,0.44,,,0.3661,0.2944,0.3138,0.2031,0.0413,0.0362,-0.0379,-0.061
0.4236,0.4475,,,0.369,0.3021,0.3166,0.2071,0.0431,0.0434,-0.0358,-0.0605
0.4266,0.4525,,,0.3719,0.3141,0.3193,0.212,0.0449,0.0446,-0.0337,-0.0592
0.4297,0.4552,,,0.3748,0.3159,0.3221,0.2151,0.0468,0.0459,-0.0316,-0.0565
0.4328,0.4569,,,0.3777,0.3168,0.3249,0.2159,0.0486,0.0465,-0.0295,-0.0549
0.4359,0.4673,,,0.3807,0.3188,0.3277,0.2185,0.0504,0.0472,-0.0273,-0.0514
0.439,0.4697,,,0.3836,0.3201,0.3305,0.2203,0.0522,0.0487,-0.0252,-0.0505
0.442,0.4715,,,0.3865,0.322,0.3332,0.2233,0.054,0.0511,-0.0231,-0.0494
0.4451,0.4721,,,0.3895,0.3302,0.336,0.2272,0.0559,0.052,-0.021,-0.0483
0.4482,0.4747,,,0.3924,0.332,0.3388,0.2284,0.0577,0.0538,-0.0188,-0.0442
0.4514,0.4775,,,0.3953,0.3377,0.3416,0.2331,0.0595,0.055,-0.0167,-0.0427
0.4545,0.48,,,0.3983,0.3411,0.3444,0.2373,0.0614,0.0563,-0.0146,-0.035
0.4576,0.4803,,,0.4012,0.3471,0.3472,0.2428,0.0632,0.0568,-0.0124,-0.031
0.4607,0.4818,,,0.4042,0.3478,0.35,0.2432,0.065,0.0597,-0.0103,-0.0269
0.4638,0.4838,,,0.4071,0.3484,0.3528,0.2451,0.0669,0.0649,-0.0081,-0.0264
0.4669,0.4869,,,0.4101,0.3502,0.3556,0.2464,0.0687,0.069,-0.006,-0.0256
0.4701,0.4938,,,0.4131,0.3548,0.3585,0.2486,0.0706,0.071,-0.0038,-0.0253
0.4732,0.4953,,,0.416,0.3592,0.3613,0.2497,0.0724,0.0737,-0.0016,-0.0246
0.4764,0.4975,,,0.419,0.3608,0.3641,0.2542,0.0743,0.0767,0.0006,-0.0229
0.4795,0.499,,,0.422,0.3636,0.3669,0.2611,0.0762,0.0798,0.0027,-0.018
0.4827,0.5015,,,0.425,0.3659,0.3697,0.2637,0.078,0.0811,0.0049,-0.0174
0.4858,0.5072,,,0.4279,0.3726,0.3726,0.2642,0.0799,0.0818,0.0071,-0.0157
0.489,0.511,,,0.4309,0.3749,0.3754,0.2679,0.0818,0.0823,0.0093,-0.0149
0.4921,0.5131,,,0.4339,0.375,0.3782,0.2706,0.0836,0.0839,0.0115,-0.0125
0.4953,0.5166,,,0.4369,0.3762,0.3811,0.2712,0.0855,0.0857,0.0137,-0.0111
0.4985,0.5229,,,0.4399,0.3772,0.3839,0.2758,0.0874,0.0874,0.0159,-0.0093
0.5017,0.5238,,,0.4429,0.3796,0.3867,0.2771,0.0893,0.088,0.0182,-0.0079
0.5049,0.5255,,,0.4459,0.3837,0.3896,0.2787,0.0912,0.0906,0.0204,-0.007
0.508,0.5271,,,0.4489,0.3903,0.3924,0.2795,0.0931,0.0927,0.0226,-0.0054
0.5112,0.5313,,,0.4519,0.397,0.3953,0.2816,0.0949,0.093,0.0248,-0.0031
0.5144,0.5378,,,0.455,0.4022,0.3981,0.2822,0.0968,0.0955,0.0271,-0.0024
0.5176,0.5396,,,0.458,0.4051,0.401,0.2851,0.0987,0.0958,0.0293,-0.0009
0.5209,0.5407,,,0.461,0.4057,0.4039,0.2867,0.1007,0.1012,0.0316,0.0011
0.5241,0.5425,,,0.464,0.4089,0.4067,0.2947,0.1026,0.1017,0.0338,0.0051
0.5273,0.5443,,,0.4671,0.4115,0.4096,0.3083,0.1045,0.1032,0.0361,0.0124
0.5305,0.5468,,,0.4701,0.4116,0.4125,0.3145,0.1064,0.1054,0.0384,0.015
0.5338,0.5468,,,0.4732,0.4137,0.4153,0.3156,0.1083,0.1132,0.0406,0.017
0.537,0.5509,,,0.4762,0.4163,0.4182,0.3166,0.1102,0.114,0.0429,0.0206
0.5402,0.5537,,,0.4793,0.4185,0.4211,0.3186,0.1122,0.1161,0.0452,0.0218
0.5435,0.5547,,,0.4823,0.4229,0.424,0.32,0.1141,0.1167,0.0475,0.0234
0.5468,0.5556,,,0.4854,0.4264,0.4269,0.3226,0.116,0.117,0.0498,0.0251
0.55,0.5558,,,0.4884,0.4297,0.4298,0.3293,0.118,0.1178,0.0521,0.0277
0.5533,0.557,,,0.4915,0.4306,0.4327,0.3397,0.1199,0.1188,0.0544,0.0282
0.5566,0.5583,,,0.4946,0.4365,0.4356,0.344,0.1218,0.1212,0.0567,0.0296
0.5598,0.5635,,,0.4977,0.4412,0.4385,0.3446,0.1238,0.1233,0.059,0.0341
0.5631,0.5738,,,0.5007,0.4416,0.4414,0.3461,0.1257,0.1263,0.0614,0.0386
0.5664,0.5827,,,0.5038,0.4475,0.4443,0.3467,0.1277,0.1306,0.0637,0.0404
0.5697,0.5886,,,0.5069,0.4491,0.4472,0.3477,0.1297,0.1356,0.0661,0.048
0.573,0.5927,,,0.51,0.4558,0.4501,0.3563,0.1316,0.1366,0.0684,0.056
0.5763,0.5956,,,0.5131,0.4678,0.453,0.357,0.1336,0.137,0.0708,0.0571
0.5797,0.5978,,,0.5162,0.473,0.456,0.3624,0.1356,0.1389,0.0731,0.058
0.583,0.6022,,,0.5193,0.4744,0.4589,0.3653,0.1375,0.1412,0.0755,0.0599
0.5863,0.6078,,,0.5225,0.4763,0.4618,0.3678,0.1395,0.1455,0.0779,0.0614
0.5896,0.6098,,,0.5256,0.4776,0.4648,0.3684,0.1415,0.15,0.0802,0.0619
0.593,0.613,,,0.5287,0.4821,0.4677,0.3702,0.1435,0.151,0.0826,0.0627
0.5963,0.6162,,,0.5318,0.4858,0.4706,0.3736,0.1455,0.1515,0.085,0.0662
0.5997,0.6184,,,0.535,0.4878,0.4736,0.3748,0.1475,0.1525,0.0874,0.0689
0.6031,0.6187,,,0.5381,0.4886,0.4765,0.3773,0.1495,0.1579,0.0898,0.0704
0.6064,0.6222,,,0.5413,0.4904,0.4795,0.3791,0.1515,0.1612,0.0922,0.0721
0.6098,0.6232,,,0.5444,0.4918,0.4825,0.3812,0.1535,0.1622,0.0947,0.0736
0.6132,0.6238,,,0.5476,0.4939,0.4854,0.3826,0.1555,0.1651,0.0971,0.0797
0.6166,0.6261,,,0.5508,0.4967,0.4884,0.3853,0.1576,0.1699,0.0995,0.0844
0.62,0.6283,,,0.5539,0.4993,0.4914,0.3902,0.1596,0.1712,0.102,0.0882
0.6234,0.6289,,,0.5571,0.5014,0.4944,0.3924,0.1616,0.1713,0.1044,0.0906
0.6268,0.6338,,,0.5603,0.5043,0.4973,0.3949,0.1636,0.1728,0.1069,0.0911
0.6302,0.6371,,,0.5635,0.5081,0.5003,0.3972,0.1657,0.1748,0.1093,0.0935
0.6336,0.6383,,,0.5667,0.5094,0.5033,0.4003,0.1677,0.1756,0.1118,0.0962
0.6371,0.6409,,,0.5699,0.5128,0.5063,0.4022,0.1698,0.178,0.1143,0.0985
0.6405,0.6425,,,0.5731,0.5209,0.5093,0.4057,0.1718,0.18,0.1168,0.0998
0.644,0.6442,,,0.5763,0.5291,0.5123,0.4062,0.1739,0.1802,0.1193,0.1013
0.6474,0.6458,,,0.5795,0.5299,0.5153,0.4079,0.1759,0.1815,0.1218,0.1025
0.6509,0.6475,,,0.5827,0.5319,0.5184,0.4095,0.178,0.189,0.1243,0.1061
0.6544,0.6507,,,0.586,0.5348,0.5214,0.4115,0.1801,0.1902,0.1268,0.1079
0.6578,0.6596,,,0.5892,0.5383,0.5244,0.4133,0.1822,0.2065,0.1293,0.1107
0.6613,0.664,,,0.5924,0.5398,0.5274,0.416,0.1842,0.207,0.1319,0.1173
0.6648,0.6701,,,0.5957,0.5443,0.5305,0.4193,0.1863,0.2088,0.1344,0.1209
0.6683,0.671,,,0.5989,0.5525,0.5335,0.422,0.1884,0.2098,0.137,0.1227
0.6718,0.6717,,,0.6022,0.5571,0.5365,0.4235,0.1905,0.2106,0.1395,0.1241
0.6754,0.6778,,,0.6055,0.5577,0.5396,0.426,0.1926,0.2113,0.1421,0.1255
0.6789,0.6843,,,0.6087,0.5586,0.5427,0.4278,0.1947,0.212,0.1447,0.1324
0.6824,0.6856,,,0.612,0.5652,0.5457,0.4289,0.1968,0.2135,0.1472,0.1349
0.686,0.6866,,,0.6153,0.5675,0.5488,0.4306,0.199,0.2189,0.1498,0.1376
0.6895,0.6876,,,0.6186,0.5711,0.5518,0.4318,0.2011,0.2274,0.1524,0.1412
0.6931,0.6896,,,0.6219,0.5791,0.5549,0.4321,0.2032,0.2277,0.155,0.1438
0.6967,0.6937,,,0.6252,0.5823,0.558,0.4342,0.2053,0.2282,0.1577,0.1458
0.7003,0.7027,,,0.6285,0.5885,0.5611,0.4389,0.2075,0.2291,0.1603,0.147
0.7039,0.7053,,,0.6318,0.5961,0.5642,0.4439,0.2096,0.2311,0.1629,0.1475
0.7075,0.7067,,,0.6352,0.5989,0.5673,0.4442,0.2118,0.2342,0.1656,0.1489
0.7111,0.7096,,,0.6385,0.6013,0.5704,0.45,0.2139,0.2371,0.1682,0.1498
0.7147,0.7114,,,0.6418,0.6045,0.5735,0.4567,0.2161,0.2423,0.1709,0.1506
0.7183,0.7124,,,0.6452,0.608,0.5766,0.4613,0.2183,0.2504,0.1735,0.1525
0.7219,0.7153,,,0.6485,0.6087,0.5797,0.4643,0.2204,0.2531,0.1762,0.1587
0.7256,0.7179,,,0.6519,0.6098,0.5828,0.4678,0.2226,0.2537,0.1789,0.1654
0.7293,0.7186,,,0.6553,0.6117,0.586,0.4689,0.2248,0.2577,0.1816,0.166
0.7329,0.719,,,0.6587,0.6123,0.5891,0.471,0.227,0.2608,0.1843,0.1668
0.7366,0.72,,,0.662,0.613,0.5922,0.4723,0.2292,0.2611,0.187,0.1694
0.7403,0.721,,,0.6654,0.6143,0.5954,0.4732,0.2314,0.2615,0.1897,0.1706
0.744,0.7241,,,0.6688,0.6159,0.5985,0.4771,0.2336,0.2635,0.1925,0.171
0.7477,0.7248,,,0.6722,0.6177,0.6017,0.4813,0.2358,0.265,0.1952,0.1721
0.7514,0.7257,,,0.6757,0.6186,0.6049,0.4826,0.238,0.269,0.198,0.1741
0.7551,0.7268,,,0.6791,0.6259,0.608,0.4904,0.2402,0.2709,0.2007,0.1784
0.7589,0.7284,,,0.6825,0.6322,0.6112,0.4961,0.2425,0.2713,0.2035,0.1832
0.7626,0.729,,,0.686,0.6331,0.6144,0.5023,0.2447,0.2736,0.2063,0.1875
0.7664,0.7328,,,0.6894,0.6351,0.6176,0.5101,0.247,0.2762,0.2091,0.1889
0.7702,0.7365,,,0.6929,0.6437,0.6208,0.5113,0.2492,0.2776,0.2119,0.1907
0.7739,0.7392,,,0.6963,0.6449,0.624,0.5132,0.2515,0.2809,0.2147,0.1914
0.7777,0.7429,,,0.6998,0.6518,0.6272,0.5157,0.2537,0.283,0.2175,0.1962
0.7815,0.7443,,,0.7033,0.6523,0.6304,0.5171,0.256,0.285,0.2204,0.1973
0.7853,0.7482,,,0.7068,0.6526,0.6336,0.5179,0.2583,0.2868,0.2232,0.1973
0.7892,0.7518,,,0.7103,0.6556,0.6369,0.5199,0.2606,0.288,0.2261,0.1986
0.793,0.7578,,,0.7138,0.6592,0.6401,0.5249,0.2629,0.2884,0.2289,0.2053
0.7969,0.7709,,,0.7173,0.6614,0.6433,0.5309,0.2652,0.2907,0.2318,0.2099
0.8007,0.7788,,,0.7208,0.6637,0.6466,0.5382,0.2675,0.2915,0.2347,0.211
0.8046,0.7833,,,0.7244,0.6647,0.6498,0.5412,0.2698,0.293,0.2376,0.2126
0.8085,0.7856,,,0.7279,0.6673,0.6531,0.546,0.2721,0.2947,0.2383,0.2155
0.8124,0.7908,,,0.7315,0.6689,0.6564,0.5469,0.2744,0.2955,0.244,0.2213
0.8163,0.7949,,,0.735,0.6741,0.6597,0.5496,0.2768,0.297,0.2464,0.222
0.8202,0.7986,,,0.7386,0.678,0.6629,0.5527,0.2791,0.2981,0.2493,0.224
0.8241,0.8075,,,0.7422,0.6819,0.6662,0.5539,0.2815,0.3022,0.2523,0.2263
0.8281,0.8155,,,0.7458,0.6867,0.6695,0.5564,0.2838,0.3028,0.2552,0.2275
0.8321,0.8188,,,0.7494,0.6899,0.6728,0.5618,0.2862,0.3043,0.2582,0.2313
0.836,0.8219,,,0.753,0.692,0.6761,0.5684,0.2885,0.3059,0.2612,0.2397
0.84,0.8243,,,0.7566,0.6943,0.6795,0.5761,0.2909,0.3063,0.2642,0.2407
0.844,0.8272,,,0.7602,0.6984,0.6828,0.5811,0.2933,0.3069,0.2672,0.244
0.848,0.8276,,,0.7639,0.704,0.6861,0.5835,0.2957,0.3081,0.2702,0.2468
0.8521,0.8302,,,0.7675,0.7061,0.6895,0.585,0.2981,0.3119,0.2733,0.252
0.8561,0.8312,,,0.7712,0.7067,0.6928,0.5896,0.3005,0.3185,0.2763,0.2575
0.8602,0.835,,,0.7748,0.7104,0.6962,0.5941,0.3029,0.3215,0.2794,0.2595
0.8642,0.836,,,0.7785,0.7109,0.6995,0.5982,0.3054,0.3227,0.2825,0.263
0.8683,0.838,,,0.7822,0.7109,0.7029,0.6095,0.3078,0.3232,0.2856,0.2659
0.8724,0.8416,,,0.7859,0.7119,0.7063,0.6152,0.3102,0.3256,0.2887,0.2699
0.8765,0.847,,,0.7896,0.7146,0.7097,0.6181,0.3127,0.3277,0.2918,0.2745
0.8807,0.8496,,,0.7933,0.7164,0.7131,0.6233,0.3151,0.3322,0.2949,0.2759
0.8848,0.8551,,,0.7971,0.7205,0.7165,0.6265,0.3176,0.3353,0.2981,0.2789
0.889,0.8571,,,0.8008,0.7281,0.7199,0.6278,0.3201,0.3362,0.3012,0.2834
0.8931,0.8599,,,0.8046,0.7356,0.7233,0.6342,0.3226,0.3373,0.3044,0.2837
0.8973,0.8645,,,0.8084,0.7391,0.7268,0.6407,0.3251,0.3385,0.3076,0.2841
0.9015,0.867,,,0.8121,0.7403,0.7302,0.6427,0.3276,0.34,0.3108,0.2859
0.9058,0.8686,,,0.8159,0.7419,0.7337,0.6447,0.3301,0.3406,0.314,0.2891
0.91,0.8733,,,0.8197,0.7438,0.7371,0.6463,0.3326,0.3412,0.3172,0.2906
0.9143,0.8761,,,0.8235,0.7451,0.7406,0.648,0.3351,0.3415,0.3204,0.2922
0.9185,0.8834,,,0.8274,0.7466,0.7441,0.6506,0.3377,0.3423,0.3237,0.2987
0.9228,0.8844,,,0.8312,0.7508,0.7475,0.6573,0.3402,0.3434,0.327,0.3067
0.9271,0.8916,,,0.8351,0.7535,0.751,0.6633,0.3428,0.344,0.3302,0.3115
0.9314,0.8961,,,0.8389,0.7546,0.7545,0.6642,0.3453,0.3515,0.3335,0.3166
0.9358,0.9063,,,0.8428,0.7591,0.758,0.6663,0.3479,0.3543,0.3369,0.3214
0.9401,0.9105,,,0.8467,0.7675,0.7616,0.6719,0.3505,0.3618,0.3402,0.3264
0.9445,0.9153,,,0.8506,0.7782,0.7651,0.6743,0.3531,0.363,0.3435,0.3295
0.9489,0.9193,,,0.8545,0.7848,0.7686,0.6771,0.3557,0.3653,0.3469,0.334
0.9533,0.9222,,,0.8584,0.7856,0.7722,0.6839,0.3583,0.3658,0.3503,0.3372
0.9578,0.9251,,,0.8624,0.7867,0.7758,0.6875,0.3609,0.3724,0.3536,0.3392
0.9622,0.928,,,0.8663,0.7917,0.7793,0.689,0.3635,0.3753,0.3571,0.3414
0.9667,0.9349,,,0.8703,0.8078,0.7829,0.69,0.3662,0.3764,0.3605,0.3475
0.9712,0.9415,,,0.8743,0.8102,0.7865,0.6913,0.3688,0.3782,0.3639,0.3534
0.9757,0.9455,,,0.8783,0.8118,0.7901,0.6933,0.3715,0.3832,0.3674,0.3575
0.9802,0.9498,,,0.8823,0.8172,0.7937,0.6942,0.3742,0.3848,0.3708,0.3636
0.9847,0.9655,,,0.8863,0.8282,0.7973,0.6957,0.3769,0.3852,0.3743,0.3665
0.9893,0.9709,,,0.8903,0.8337,0.801,0.6987,0.3796,0.3861,0.3778,0.368
0.9939,0.9764,,,0.8944,0.8353,0.8046,0.7022,0.3823,0.3898,0.3814,0.3699
0.9985,0.9775,,,0.8985,0.8367,0.8082,0.7038,0.385,0.3935,0.3849,0.3769
1.0031,0.9793,,,0.9026,0.8402,0.8119,0.7042,0.3877,0.3961,0.3885,0.3814
1.0078,0.9806,,,0.9066,0.8441,0.8156,0.7095,0.3905,0.3966,0.392,0.382
1.0125,0.9821,,,0.9108,0.8549,0.8193,0.7123,0.3932,0.3971,0.3956,0.3831
1.0172,0.9837,,,0.9149,0.8674,0.823,0.7145,0.396,0.3991,0.3992,0.384
1.0219,0.985,,,0.919,0.8705,0.8267,0.7153,0.3987,0.4022,0.4029,0.3876
1.0266,0.9852,,,0.9232,0.8731,0.8304,0.7232,0.4015,0.4033,0.4065,0.3934
1.0314,0.9904,,,0.9274,0.8858,0.8341,0.725,0.4043,0.4066,0.4102,0.3992
1.0362,0.9925,,,0.9316,0.8873,0.8379,0.7275,0.4071,0.4107,0.4139,0.4015
1.041,0.9945,,,0.9358,0.8907,0.8416,0.7332,0.41,0.4117,0.4176,0.4029
1.0458,0.9962,,,0.94,0.8957,0.8454,0.7358,0.4128,0.4137,0.4213,0.4043
1.0507,0.9972,,,0.9442,0.8992,0.8492,0.7388,0.4156,0.4149,0.425,0.4077
1.0556,0.9976,,,0.9485,0.9026,0.853,0.7417,0.4185,0.415,0.4288,0.4095
1.0605,0.9983,,,0.9528,0.9065,0.8568,0.7447,0.4214,0.4163,0.4326,0.4105
1.0654,0.9992,,,0.9571,0.9099,0.8606,0.75,0.4243,0.4204,0.4364,0.419
1.0704,1.0068,,,0.9614,0.9125,0.8644,0.7528,0.4271,0.4282,0.4402,0.4226
1.0754,1.0103,,,0.9657,0.9134,0.8682,0.7547,0.4301,0.4355,0.4441,0.4333
1.0804,1.0165,,,0.9701,0.9134,0.8721,0.7593,0.433,0.4378,0.4479,0.4392
1.0855,1.0215,,,0.9744,0.9143,0.876,0.7625,0.4359,0.4395,0.4518,0.441
1.0905,1.0325,,,0.9788,0.9169,0.8798,0.7631,0.4389,0.4408,0.4557,0.4434
1.0956,1.0367,,,0.9832,0.9233,0.8837,0.7696,0.4418,0.4429,0.4597,0.4463
1.1008,1.0465,,,0.9876,0.9347,0.8876,0.7735,0.4448,0.4437,0.4636,0.4476
1.1059,1.0564,,,0.9921,0.9391,0.8916,0.7885,0.4478,0.4444,0.4676,0.4515
1.1111,1.0633,,,0.9965,0.9451,0.8955,0.7929,0.4508,0.4447,0.4716,0.457
1.1163,1.0729,,,1.001,0.9526,0.8994,0.7944,0.4538,0.4457,0.4756,0.4596
1.1216,1.0738,,,1.0055,0.956,0.9034,0.7982,0.4569,0.4472,0.4797,0.4756
1.1269,1.0759,,,1.01,0.9722,0.9074,0.7984,0.4599,0.4483,0.4837,0.4831
1.1322,1.0836,,,1.0146,0.9791,0.9114,0.8004,0.463,0.4506,0.4878,0.4854
1.1375,1.0858,,,1.0192,0.9852,0.9154,0.804,0.4661,0.4529,0.4919,0.4865
1.1429,1.0878,,,1.0237,0.9887,0.9194,0.8055,0.4692,0.4542,0.4961,0.4936
1.1483,1.0926,,,1.0283,0.9974,0.9234,0.8074,0.4723,0.4568,0.5002,0.5034
1.1538,1.0957,,,1.033,1.0048,0.9275,0.8121,0.4754,0.4574,0.5044,0.5093
1.1592,1.0985,,,1.0376,1.0103,0.9315,0.8136,0.4785,0.4615,0.5086,0.5153
1.1647,1.1147,,,1.0423,1.0157,0.9356,0.8177,0.4817,0.4635,0.5129,0.5229
1.1703,1.1175,,,1.047,1.0206,0.9397,0.8242,0.4849,0.4679,0.5171,0.5257
1.1759,1.1203,,,1.0517,1.0257,0.9438,0.8313,0.4881,0.4801,0.5214,0.5294
1.1815,1.1271,,,1.0565,1.0278,0.9479,0.8349,0.4913,0.4962,0.5257,0.5325
1.1872,1.1332,,,1.0612,1.0361,0.9521,0.8369,0.4945,0.4993,0.5301,0.5491
1.1929,1.1352,,,1.066,1.0397,0.9562,0.8397,0.4977,0.504,0.5345,0.5501
1.1986,1.1619,,,1.0708,1.0446,0.9604,0.8419,0.501,0.5069,0.5389,0.5521
1.2044,1.1727,,,1.0757,1.0543,0.9646,0.846,0.5043,0.5084,0.5433,0.5527
1.2102,1.1757,,,1.0805,1.0571,0.9688,0.8513,0.5076,0.5125,0.5477,0.5552
1.2161,1.1802,,,1.0854,1.0629,0.9731,0.8539,0.5109,0.518,0.5522,0.5575
1.222,1.1836,,,1.0904,1.0654,0.9773,0.8548,0.5142,0.5223,0.5567,0.5577
1.2279,1.192,,,1.0953,1.0673,0.9816,0.8572,0.5175,0.5247,0.5613,0.5607
1.2339,1.1942,,,1.1003,1.0682,0.9858,0.8628,0.5209,0.5281,0.5658,0.5625
1.2399,1.2073,,,1.1053,1.0698,0.9901,0.8706,0.5243,0.5316,0.5704,0.5687
1.246,1.2191,,,1.1103,1.072,0.9945,0.8708,0.5277,0.5338,0.5751,0.5769
1.2521,1.2224,,,1.1153,1.078,0.9988,0.8719,0.5311,0.5374,0.5797,0.578
1.2583,1.2243,,,1.1204,1.0866,1.0031,0.8722,0.5346,0.5438,0.5844,0.5825
1.2645,1.252,,,1.1255,1.0911,1.0075,0.8743,0.538,0.5474,0.5892,0.5901
1.2708,1.2538,,,1.1307,1.0942,1.0119,0.8772,0.5415,0.5479,0.5939,0.5931
1.2771,1.2554,,,1.1359,1.0974,1.0163,0.8807,0.545,0.5485,0.5987,0.6032
1.2835,1.2634,,,1.1411,1.1067,1.0208,0.8871,0.5485,0.5512,0.6035,0.6129
1.2899,1.2758,,,1.1463,1.1077,1.0252,0.8912,0.5521,0.5628,0.6084,0.6161
1.2964,1.2811,,,1.1516,1.1115,1.0297,0.8948,0.5557,0.5682,0.6133,0.6172
1.3029,1.282,,,1.1569,1.1161,1.0342,0.8968,0.5593,0.5692,0.6182,0.6216
1.3095,1.2949,,,1.1622,1.1179,1.0387,0.9096,0.5629,0.5718,0.6232,0.6357
1.3161,1.2975,,,1.1675,1.1194,1.0432,0.916,0.5665,0.5727,0.6282,0.6367
1.3228,1.3129,,,1.1729,1.1219,1.0478,0.9172,0.5702,0.5733,0.6332,0.6384
1.3296,1.3202,,,1.1784,1.1252,1.0524,0.9207,0.5738,0.5769,0.6383,0.644
1.3364,1.3287,,,1.1838,1.1339,1.057,0.9262,0.5775,0.5814,0.6434,0.6526
1.3433,1.3312,,,1.1893,1.1501,1.0616,0.9281,0.5813,0.5846,0.6485,0.6539
1.3503,1.3352,,,1.1949,1.1595,1.0662,0.9356,0.585,0.5939,0.6537,0.6582
1.3573,1.35,,,1.2005,1.1659,1.0709,0.9429,0.5888,0.6007,0.6589,0.6602
1.3644,1.3554,,,1.2061,1.1693,1.0756,0.9434,0.5926,0.6014,0.6642,0.6608
1.3715,1.359,,,1.2117,1.1753,1.0803,0.9453,0.5964,0.6026,0.6695,0.6627
1.3787,1.3663,,,1.2174,1.1812,1.0851,0.9493,0.6003,0.6033,0.6748,0.6716
1.386,1.3687,,,1.2231,1.1837,1.0898,0.9505,0.6041,0.6057,0.6802,0.6834
1.3934,1.3732,,,1.2289,1.1911,1.0946,0.9539,0.6081,0.608,0.6856,0.6867
1.4009,1.3804,,,1.2347,1.1966,1.0994,0.96,0.612,0.6124,0.6911,0.6947
1.4084,1.3883,,,1.2406,1.208,1.1043,0.9634,0.6159,0.6128,0.6966,0.7104
1.416,1.3952,,,1.2465,1.2196,1.1091,0.965,0.6199,0.6158,0.7021,0.7167
1.4237,1.4115,,,1.2524,1.2329,1.114,0.9728,0.6239,0.6207,0.7077,0.724
1.4315,1.419,,,1.2584,1.2385,1.119,0.9852,0.628,0.625,0.7134,0.7253
1.4393,1.4254,,,1.2644,1.2422,1.1239,0.9894,0.632,0.63,0.7191,0.727
1.4473,1.4432,,,1.2705,1.2479,1.1289,0.9904,0.6361,0.6321,0.7248,0.7284
1.4553,1.4489,,,1.2766,1.2564,1.1339,0.9912,0.6403,0.6358,0.7306,0.7304
1.4635,1.4556,,,1.2828,1.2704,1.1389,0.9926,0.6444,0.6367,0.7364,0.7377
1.4717,1.4697,,,1.289,1.2773,1.144,0.9952,0.6486,0.6389,0.7423,0.7487
1.4801,1.4806,,,1.2953,1.2834,1.1491,0.9981,0.6529,0.64,0.7482,0.7537
1.4885,1.4835,,,1.3016,1.2867,1.1542,1.0007,0.6571,0.6427,0.7542,0.7547
1.4971,1.4964,,,1.308,1.2915,1.1593,1.0088,0.6614,0.6476,0.7602,0.7591
1.5057,1.5228,,,1.3144,1.3086,1.1645,1.0091,0.6657,0.6506,0.7663,0.7664
1.5145,1.5507,,,1.3209,1.3254,1.1697,1.0109,0.6701,0.6584,0.7724,0.7694
1.5234,1.5541,,,1.3274,1.3414,1.175,1.0182,0.6745,0.6652,0.7786,0.7713
1.5324,1.5584,,,1.334,1.3461,1.1803,1.0228,0.6789,0.6708,0.7849,0.7793
1.5416,1.5651,,,1.3407,1.3682,1.1856,1.0294,0.6833,0.6783,0.7912,0.7955
1.5508,1.5744,,,1.3474,1.3747,1.1909,1.0484,0.6878,0.6817,0.7975,0.8039
1.5602,1.5901,,,1.3541,1.3847,1.1963,1.0571,0.6924,0.6825,0.8039,0.8049
1.5698,1.6029,,,1.361,1.3877,1.2017,1.0658,0.6969,0.6854,0.8104,0.8069
1.5795,1.6245,,,1.3679,1.3959,1.2072,1.0699,0.7015,0.6904,0.817,0.809
1.5893,1.6327,,,1.3749,1.403,1.2126,1.072,0.7062,0.6927,0.8235,0.8101
1.5994,1.6568,,,1.3819,1.4089,1.2182,1.0725,0.7109,0.6931,0.8302,0.8176
1.6095,1.6581,,,1.389,1.4102,1.2237,1.0731,0.7156,0.697,0.8369,0.8271
1.6199,1.6612,,,1.3962,1.4154,1.2293,1.0776,0.7203,0.7002,0.8437,0.8421
1.6304,1.6714,,,1.4034,1.4232,1.235,1.0815,0.7252,0.7007,0.8506,0.8544
1.6411,1.6861,,,1.4107,1.4461,1.2406,1.0831,0.73,0.7025,0.8575,0.8574
1.652,1.7192,,,1.4181,1.4512,1.2464,1.0848,0.7349,0.708,0.8645,0.8621
1.663,1.7371,,,1.4256,1.4553,1.2521,1.0927,0.7398,0.7102,0.8715,0.8671
1.6743,1.7382,,,1.4332,1.4572,1.2579,1.0956,0.7448,0.7115,0.8786,0.8734
1.6858,1.7408,,,1.4408,1.4592,1.2638,1.0968,0.7498,0.7123,0.8858,0.8851
1.6976,1.7446,,,1.4485,1.4646,1.2696,1.1153,0.7549,0.7275,0.8931,0.8913
1.7096,1.7628,,,1.4563,1.4681,1.2756,1.1247,0.76,0.7319,0.9004,0.8969
1.7218,1.7775,,,1.4642,1.4759,1.2816,1.1254,0.7652,0.7322,0.9079,0.9007
1.7343,1.7839,,,1.4722,1.4826,1.2876,1.1276,0.7704,0.7355,0.9154,0.9022
1.7471,1.7976,,,1.4803,1.4835,1.2936,1.1367,0.7757,0.736,0.9229,0.9093
1.7601,1.8094,,,1.4885,1.4861,1.2998,1.1482,0.781,0.7386,0.9306,0.9147
1.7735,1.8151,,,1.4968,1.492,1.3059,1.1614,0.7864,0.7436,0.9383,0.9175
1.7872,1.8272,,,1.5052,1.512,1.3121,1.1655,0.7918,0.7453,0.9461,0.9274
1.8012,1.836,,,1.5137,1.5264,1.3184,1.1714,0.7973,0.7486,0.9541,0.9388
1.8156,1.8603,,,1.5223,1.5337,1.3247,1.1751,0.8029,0.7508,0.9621,0.9429
1.8304,1.886,,,1.531,1.5464,1.3311,1.1816,0.8085,0.7549,0.9701,0.9439
1.8456,1.8979,,,1.5398,1.5593,1.3375,1.1843,0.8141,0.7556,0.9783,0.9647
1.8612,1.9051,,,1.5488,1.5684,1.344,1.1867,0.8198,0.7583,0.9866,0.9747
1.8773,1.9158,,,1.5579,1.5772,1.3505,1.1903,0.8256,0.7599,0.9949,0.9835
1.894,1.9228,,,1.5671,1.592,1.3571,1.1981,0.8315,0.764,1.0034,1.0061
1.9111,1.9279,,,1.5765,1.5979,1.3638,1.205,0.8374,0.7702,1.012,1.0151
1.9288,1.9595,,,1.586,1.6178,1.3705,1.2116,0.8433,0.7822,1.0206,1.0534
1.9472,1.9667,,,1.5956,1.6336,1.3773,1.2175,0.8494,0.7838,1.0294,1.0867
1.9662,1.9796,,,1.6054,1.6439,1.3841,1.2414,0.8555,0.7879,1.0383,1.0937
1.986,2.0014,,,1.6153,1.6517,1.391,1.2493,0.8617,0.7932,1.0472,1.1001
2.0066,2.0148,,,1.6254,1.6543,1.398,1.2546,0.8679,0.796,1.0563,1.1083
2.0281,2.0379,,,1.6357,1.6761,1.4051,1.2688,0.8743,0.7969,1.0655,1.1107
2.0505,2.0761,,,1.6462,1.6906,1.4122,1.276,0.8807,0.7994,1.0749,1.1139
2.0741,2.1149,,,1.6568,1.7054,1.4194,1.2818,0.8871,0.8023,1.0843,1.1267
2.0988,2.121,,,1.6676,1.7207,1.4266,1.2879,0.8937,0.8063,1.0939,1.1312
2.1249,2.1489,,,1.6786,1.7388,1.434,1.31,0.9003,0.8098,1.1035,1.1321
2.1525,2.1592,,,1.6899,1.7473,1.4414,1.3238,0.9071,0.8139,1.1133,1.135
2.1819,2.1638,,,1.7013,1.7694,1.4489,1.3311,0.9139,0.819,1.1233,1.1387
2.2133,2.1826,,,1.713,1.7887,1.4565,1.3414,0.9208,0.824,1.1334,1.1414
2.2471,2.1967,,,1.7249,1.7936,1.4641,1.3483,0.9278,0.8268,1.1436,1.1463
2.2836,2.2013,,,1.7371,1.7958,1.4719,1.354,0.9349,0.8282,1.1539,1.172
2.3234,2.2155,,,1.7495,1.8,1.4797,1.3584,0.9421,0.832,1.1644,1.1818
2.3673,2.2294,,,1.7622,1.8282,1.4877,1.3605,0.9493,0.8386,1.1751,1.1892
2.4163,2.266,,,1.7752,1.8422,1.4957,1.3707,0.9567,0.8462,1.1859,1.198
2.4719,2.3319,,,1.7885,1.8525,1.5038,1.3749,0.9642,0.8485,1.1968,1.2065
2.5365,2.3701,,,1.8021,1.8547,1.512,1.384,0.9718,0.8552,1.2079,1.2096
2.6136,2.3938,,,1.8161,1.8578,1.5204,1.3915,0.9795,0.8597,1.2192,1.2103
2.7105,2.452,,,1.8304,1.8634,1.5288,1.4008,0.9873,0.8763,1.2306,1.2104
2.8423,2.5856,,,1.8451,1.8791,1.5373,1.4089,0.9953,0.8814,1.2422,1.2296
3.0565,2.8278,,,1.8603,1.9084,1.546,1.4318,1.0033,0.8841,1.254,1.2331
,,,,1.8758,1.9374,1.5548,1.4347,1.0115,0.8884,1.266,1.2781
,,,,1.8918,1.9487,1.5637,1.4587,1.0198,0.9034,1.2781,1.2829
,,,,1.9084,1.9545,1.5727,1.4614,1.0283,0.9075,1.2905,1.3254
,,,,1.9254,1.9965,1.5818,1.4695,1.0369,0.9306,1.303,1.3346
,,,,1.9431,2.0121,1.5911,1.4727,1.0456,0.9336,1.3158,1.3491
,,,,1.9614,2.0718,1.6006,1.4822,1.0545,0.9366,1.3287,1.3564
,,,,1.9803,2.1599,1.6101,1.5043,1.0635,0.9608,1.3419,1.4118
,,,,2.0,2.1669,1.6199,1.5261,1.0726,0.9612,1.3553,1.4272
,,,,2.0205,2.2046,1.6297,1.5493,1.082,0.9638,1.3689,1.4285
,,,,2.0419,2.2742,1.6398,1.5577,1.0915,0.9668,1.3828,1.4399
,,,,2.0642,2.2956,1.65,1.5819,1.1012,0.9767,1.3969,1.4484
,,,,2.0877,2.3796,1.6604,1.6044,1.111,0.9794,1.4112,1.4505
,,,,2.1123,2.4918,1.6709,1.6169,1.1211,0.9897,1.4258,1.458
,,,,2.1383,2.5506,1.6817,1.6274,1.1313,0.9984,1.4407,1.4598
,,,,2.1658,2.5824,1.6926,1.6417,1.1417,1.0015,1.4559,1.463
,,,,2.1951,2.6047,1.7038,1.6456,1.1524,1.0102,1.4713,1.4698
,,,,2.2264,2.6488,1.7152,1.6779,1.1632,1.0209,1.487,1.5019
,,,,2.26,2.671,1.7268,1.6821,1.1743,1.0346,1.5031,1.5236
,,,,2.2964,2.6802,1.7386,1.6845,1.1856,1.0467,1.5194,1.5536
,,,,2.3361,2.7352,1.7507,1.6857,1.1972,1.064,1.5361,1.5706
,,,,2.3799,2.8159,1.763,1.6914,1.209,1.0801,1.5531,1.6016
,,,,2.4287,2.9861,1.7757,1.6993,1.221,1.0967,1.5704,1.6193
,,,,2.4842,3.0498,1.7886,1.709,1.2334,1.11,1.5881,1.6212
,,,,2.5485,3.1698,1.8018,1.7348,1.246,1.1361,1.6062,1.6491
,,,,2.6254,3.2533,1.8153,1.7493,1.259,1.1539,1.6247,1.7229
,,,,2.722,3.3211,1.8292,1.7572,1.2722,1.1624,1.6436,1.744
,,,,2.8535,3.5871,1.8434,1.7675,1.2858,1.17,1.6629,1.7774
,,,,3.0672,3.9038,1.8581,1.7932,1.2997,1.1737,1.6826,1.8616
,,,,,,1.8731,1.8231,1.314,1.1751,1.7028,1.8872
,,,,,,1.8886,1.8383,1.3286,1.2109,1.7234,1.9001
,,,,,,1.9045,1.8479,1.3437,1.2345,1.7446,1.914
,,,,,,1.921,1.8622,1.3592,1.2721,1.7662,1.9316
,,,,,,1.9379,1.8819,1.3751,1.3016,1.7884,1.9577
,,,,,,1.9555,1.9088,1.3915,1.3274,1.8111,1.9821
,,,,,,1.9737,1.9596,1.4083,1.3458,1.8344,1.9848
,,,,,,1.9925,1.9926,1.4257,1.3536,1.8583,1.9898
,,,,,,2.0121,2.0075,1.4436,1.3737,1.8828,2.0041
,,,,,,2.0325,2.0151,1.4621,1.399,1.908,2.0301
,,,,,,2.0537,2.029,1.4813,1.4029,1.9339,2.0429
,,,,,,2.076,2.0459,1.501,1.411,1.9604,2.0593
,,,,,,2.0993,2.0965,1.5215,1.4395,1.9878,2.0906
,,,,,,2.1238,2.2857,1.5427,1.4452,2.0159,2.1257
,,,,,,2.1497,2.3827,1.5647,1.4468,2.0449,2.1437
,,,,,,2.1771,2.4232,1.5875,1.4788,2.0747,2.1566
,,,,,,2.2062,2.4944,1.6113,1.5138,2.1054,2.1718
,,,,,,2.2374,2.6205,1.636,1.5472,2.1371,2.1843
,,,,,,2.2708,2.7571,1.6617,1.5704,2.1699,2.2355
,,,,,,2.307,2.917,1.6886,1.612,2.2037,2.291
,,,,,,2.3466,3.0118,1.7166,1.718,2.2386,2.3302
,,,,,,2.3901,3.0386,1.746,1.7258,2.2747,2.354
,,,,,,2.4388,3.0558,1.7768,1.765,2.3121,2.3566
,,,,,,2.494,3.0799,1.8091,1.819,2.3508,2.3712
,,,,,,2.558,3.1544,1.8431,1.8515,2.391,2.3853
,,,,,,2.6347,3.3226,1.879,1.8679,2.4326,2.3976
,,,,,,2.7309,4.0066,1.9168,1.8891,2.4759,2.4183
,,,,,,2.8619,4.1993,1.9569,1.9492,2.5209,2.4345
,,,,,,3.075,5.0182,1.9994,1.9938,2.5677,2.4557
,,,,,,,,2.0447,2.0475,2.6165,2.4687
,,,,,,,,2.093,2.1152,2.6674,2.4869
,,,,,,,,2.1446,2.1396,2.7205,2.4985
,,,,,,,,2.2001,2.1642,2.776,2.5008
,,,,,,,,2.2599,2.202,2.8342,2.5375
,,,,,,,,2.3246,2.2413,2.8951,2.5586
,,,,,,,,2.3949,2.2589,2.9591,2.5646
,,,,,,,,2.4717,2.4223,3.0264,2.572
,,,,,,,,2.556,2.6009,3.0972,2.5995
,,,,,,,,2.6491,2.6554,3.172,2.6399
,,,,,,,,2.7527,2.7352,3.251,2.6532
,,,,,,,,2.8689,2.8781,3.3347,2.6655
,,,,,,,,3.0003,3.0936,3.4236,2.6866
,,,,,,,,3.1506,3.1776,3.5181,2.6955
,,,,,,,,3.3246,3.3084,3.6189,2.7202
,,,,,,,,3.529,3.4039,3.7266,2.7316
,,,,,,,,3.7736,3.7819,3.8422,2.7553
,,,,,,,,4.073,4.3109,3.9666,2.7857
,,,,,,,,4.4504,4.4542,4.1008,2.8114
,,,,,,,,4.945,4.7414,4.2463,2.8477
,,,,,,,,5.63,4.9038,4.4045,2.8711
,,,,,,,,6.6619,5.964,4.5775,2.9172
,,,,,,,,8.4585,7.8916,4.7675,2.9289
,,,,,,,,12.7592,8.1113,4.9775,2.9895
,,,,,,,,,,5.2109,3.0613
,,,,,,,,,,5.4722,3.1633
,,,,,,,,,,5.7674,3.2422
,,,,,,,,,,6.1038,3.2611
,,,,,,,,,,6.4915,3.4516
,,,,,,,,,,6.9443,3.5074
,,,,,,,,,,7.4815,3.5251
,,,,,,,,,,8.1313,3.5585
,,,,,,,,,,8.9363,3.5834
,,,,,,,,,,9.9655,3.5953
,,,,,,,,,,11.3371,3.7339
,,,,,,,,,,13.2765,4.0626
,,,,,,,,,,16.2769,4.1964
,,,,,,,,,,21.6987,5.1337
,,,,,,,,,,35.5027,5.4881


==> data/model_test/num_of_edges_stable/theoretical_pdf.csv <==
25_value,25_pdf,40_value,40_pdf,45_value,45_pdf,50_value,50_pdf,60_value,60_pdf,75_value,75_pdf
122546.0,0.0,162401.6,1.302e-06,175253.8,2.08e-07,154068.0,0.0,107571.0,0.0,343205.0,6.06e-07
122567.411411411,0.0,162410.725925926,1.331e-06,175270.681281281,2.16e-07,154184.837837838,0.0,107959.207207207,0.0,343419.463463463,6.42e-07
122588.822822823,0.0,162419.851851852,1.36e-06,175287.562562563,2.24e-07,154301.675675676,0.0,108347.414414414,0.0,343633.926926927,6.79e-07
122610.234234234,0.0,162428.977777778,1.39e-06,175304.443843844,2.32e-07,154418.513513514,0.0,108735.621621622,0.0,343848.39039039,7.18e-07
122631.645645646,0.0,162438.103703704,1.42e-06,175321.325125125,2.41e-07,154535.351351351,0.0,109123.828828829,0.0,344062.853853854,7.58e-07
122653.057057057,0.0,162447.22962963,1.451e-06,175338.206406406,2.49e-07,154652.189189189,0.0,109512.036036036,0.0,344277.317317317,8.01e-07
122674.468468468,0.0,162456.355555556,1.483e-06,175355.087687688,2.59e-07,154769.027027027,0.0,109900.243243243,0.0,344491.780780781,8.45e-07
122695.87987988,0.0,162465.481481481,1.515e-06,175371.968968969,2.68e-07,154885.864864865,0.0,110288.45045045,0.0,344706.244244244,8.91e-07
122717.291291291,0.0,162474.607407407,1.548e-06,175388.85025025,2.78e-07,155002.702702703,0.0,110676.657657658,0.0,344920.707707708,9.39e-07
122738.702702703,0.0,162483.733333333,1.582e-06,175405.731531532,2.88e-07,155119.540540541,0.0,111064.864864865,0.0,345135.171171171,9.9e-07
122760.114114114,0.0,162492.859259259,1.616e-06,175422.612812813,2.99e-07,155236.378378378,0.0,111453.072072072,0.0,345349.634634635,1.042e-06
122781.525525526,0.0,162501.985185185,1.651e-06,175439.494094094,3.09e-07,155353.216216216,0.0,111841.279279279,0.0,345564.098098098,1.097e-06
122802.936936937,0.0,162511.111111111,1.687e-06,175456.375375375,3.21e-07,155470.054054054,0.0,112229.486486486,0.0,345778.561561562,1.153e-06
122824.348348348,0.0,162520.237037037,1.724e-06,175473.256656657,3.32e-07,155586.891891892,0.0,112617.693693694,0.0,345993.025025025,1.212e-06
122845.75975976,0.0,162529.362962963,1.761e-06,175490.137937938,3.44e-07,155703.72972973,0.0,113005.900900901,0.0,346207.488488488,1.274e-06
122867.171171171,0.0,162538.488888889,1.799e-06,175507.019219219,3.56e-07,155820.567567568,0.0,113394.108108108,0.0,346421.951951952,1.338e-06
122888.582582583,0.0,162547.614814815,1.838e-06,175523.9005005,3.69e-07,155937.405405405,0.0,113782.315315315,0.0,346636.415415415,1.404e-06
122909.993993994,0.0,162556.740740741,1.877e-06,175540.781781782,3.82e-07,156054.243243243,0.0,114170.522522523,0.0,346850.878878879,1.472e-06
122931.405405405,0.0,162565.866666667,1.918e-06,175557.663063063,3.96e-07,156171.081081081,0.0,114558.72972973,0.0,347065.342342342,1.543e-06
122952.816816817,0.0,162574.992592593,1.959e-06,175574.544344344,4.1e-07,156287.918918919,0.0,114946.936936937,0.0,347279.805805806,1.617e-06
122974.228228228,0.0,162584.118518519,2.001e-06,175591.425625626,4.25e-07,156404.756756757,0.0,115335.144144144,0.0,347494.269269269,1.693e-06
122995.63963964,0.0,162593.244444444,2.043e-06,175608.306906907,4.4e-07,156521.594594595,0.0,115723.351351351,0.0,347708.732732733,1.772e-06
123017.051051051,0.0,162602.37037037,2.087e-06,175625.188188188,4.55e-07,156638.432432432,0.0,116111.558558559,0.0,347923.196196196,1.854e-06
123038.462462462,0.0,162611.496296296,2.132e-06,175642.069469469,4.71e-07,156755.27027027,0.0,116499.765765766,0.0,348137.65965966,1.938e-06
123059.873873874,0.0,162620.622222222,2.177e-06,175658.950750751,4.88e-07,156872.108108108,0.0,116887.972972973,0.0,348352.123123123,2.025e-06
123081.285285285,0.0,162629.748148148,2.223e-06,175675.832032032,5.05e-07,156988.945945946,0.0,117276.18018018,0.0,348566.586586587,2.115e-06
123102.696696697,0.0,162638.874074074,2.27e-06,175692.713313313,5.22e-07,157105.783783784,0.0,117664.387387387,0.0,348781.05005005,2.208e-06
123124.108108108,0.0,162648.0,2.318e-06,175709.594594595,5.4e-07,157222.621621622,0.0,118052.594594595,0.0,348995.513513513,2.304e-06
123145.51951952,0.0,162657.125925926,2.367e-06,175726.475875876,5.59e-07,157339.459459459,0.0,118440.801801802,0.0,349209.976976977,2.402e-06
123166.930930931,0.0,162666.251851852,2.417e-06,175743.357157157,5.78e-07,157456.297297297,0.0,118829.009009009,0.0,349424.44044044,2.504e-06
123188.342342342,0.0,162675.377777778,2.468e-06,175760.238438438,5.98e-07,157573.135135135,0.0,119217.216216216,0.0,349638.903903904,2.609e-06
123209.753753754,0.0,162684.503703704,2.52e-06,175777.11971972,6.19e-07,157689.972972973,0.0,119605.423423423,0.0,349853.367367367,2.716e-06
123231.165165165,0.0,162693.62962963,2.573e-06,175794.001001001,6.4e-07,157806.810810811,0.0,119993.630630631,0.0,350067.830830831,2.827e-06
123252.576576577,0.0,162702.755555556,2.627e-06,175810.882282282,6.62e-07,157923.648648649,0.0,120381.837837838,0.0,350282.294294294,2.94e-06
123273.987987988,0.0,162711.881481481,2.682e-06,175827.763563564,6.84e-07,158040.486486486,0.0,120770.045045045,0.0,350496.757757758,3.057e-06
123295.399399399,0.0,162721.007407407,2.738e-06,175844.644844845,7.08e-07,158157.324324324,0.0,121158.252252252,0.0,350711.221221221,3.176e-06
123316.810810811,0.0,162730.133333333,2.795e-06,175861.526126126,7.32e-07,158274.162162162,0.0,121546.459459459,0.0,350925.684684685,3.299e-06
123338.222222222,0.0,162739.259259259,2.853e-06,175878.407407407,7.56e-07,158391.0,0.0,121934.666666667,0.0,351140.148148148,3.425e-06
123359.633633634,0.0,162748.385185185,2.912e-06,175895.288688689,7.82e-07,158507.837837838,0.0,122322.873873874,0.0,351354.611611612,3.554e-06
123381.045045045,0.0,162757.511111111,2.972e-06,175912.16996997,8.08e-07,158624.675675676,0.0,122711.081081081,0.0,351569.075075075,3.686e-06
123402.456456456,0.0,162766.637037037,3.034e-06,175929.051251251,8.35e-07,158741.513513514,0.0,123099.288288288,0.0,351783.538538539,3.821e-06
123423.867867868,0.0,162775.762962963,3.097e-06,175945.932532533,8.63e-07,158858.351351351,0.0,123487.495495496,0.0,351998.002002002,3.959e-06
123445.279279279,0.0,162784.888888889,3.16e-06,175962.813813814,8.91e-07,158975.189189189,0.0,123875.702702703,0.0,352212.465465465,4.1e-06
123466.690690691,0.0,162794.014814815,3.225e-06,175979.695095095,9.21e-07,159092.027027027,0.0,124263.90990991,0.0,352426.928928929,4.244e-06
123488.102102102,0.0,162803.140740741,3.292e-06,175996.576376376,9.51e-07,159208.864864865,0.0,124652.117117117,0.0,352641.392392392,4.391e-06
123509.513513514,0.0,162812.266666667,3.359e-06,176013.457657658,9.83e-07,159325.702702703,0.0,125040.324324324,0.0,352855.855855856,4.542e-06
123530.924924925,0.0,162821.392592593,3.428e-06,176030.338938939,1.015e-06,159442.540540541,0.0,125428.531531532,0.0,353070.319319319,4.695e-06
123552.336336336,0.0,162830.518518519,3.498e-06,176047.22022022,1.048e-06,159559.378378378,0.0,125816.738738739,0.0,353284.782782783,4.851e-06
123573.747747748,0.0,162839.644444444,3.569e-06,176064.101501501,1.082e-06,159676.216216216,0.0,126204.945945946,0.0,353499.246246246,5.01e-06
123595.159159159,0.0,162848.77037037,3.642e-06,176080.982782783,1.118e-06,159793.054054054,0.0,126593.153153153,0.0,353713.70970971,5.172e-06
123616.570570571,0.0,162857.896296296,3.715e-06,176097.864064064,1.154e-06,159909.891891892,0.0,126981.36036036,0.0,353928.173173173,5.337e-06
123637.981981982,0.0,162867.022222222,3.791e-06,176114.745345345,1.191e-06,160026.72972973,0.0,127369.567567568,0.0,354142.636636637,5.505e-06
123659.393393393,0.0,162876.148148148,3.867e-06,176131.626626627,1.23e-06,160143.567567568,0.0,127757.774774775,0.0,354357.1001001,5.675e-06
123680.804804805,0.0,162885.274074074,3.945e-06,176148.507907908,1.269e-06,160260.405405405,0.0,128145.981981982,0.0,354571.563563564,5.848e-06
123702.216216216,0.0,162894.4,4.025e-06,176165.389189189,1.31e-06,160377.243243243,0.0,128534.189189189,0.0,354786.027027027,6.024e-06
123723.627627628,0.0,162903.525925926,4.106e-06,176182.27047047,1.352e-06,160494.081081081,0.0,128922.396396396,0.0,355000.490490491,6.202e-06
123745.039039039,0.0,162912.651851852,4.188e-06,176199.151751752,1.395e-06,160610.918918919,0.0,129310.603603604,0.0,355214.953953954,6.383e-06
123766.45045045,0.0,162921.777777778,4.272e-06,176216.033033033,1.439e-06,160727.756756757,0.0,129698.810810811,0.0,355429.417417417,6.567e-06
123787.861861862,0.0,162930.903703704,4.357e-06,176232.914314314,1.484e-06,160844.594594595,0.0,130087.018018018,0.0,355643.880880881,6.752e-06
123809.273273273,0.0,162940.02962963,4.444e-06,176249.795595596,1.531e-06,160961.432432432,0.0,130475.225225225,0.0,355858.344344344,6.94e-06
123830.684684685,0.0,162949.155555556,4.532e-06,176266.676876877,1.579e-06,161078.27027027,0.0,130863.432432432,0.0,356072.807807808,7.131e-06
123852.096096096,0.0,162958.281481481,4.622e-06,176283.558158158,1.629e-06,161195.108108108,0.0,131251.63963964,0.0,356287.271271271,7.323e-06
123873.507507508,0.0,162967.407407407,4.714e-06,176300.439439439,1.68e-06,161311.945945946,0.0,131639.846846847,0.0,356501.734734735,7.518e-06
123894.918918919,0.0,162976.533333333,4.807e-06,176317.320720721,1.732e-06,161428.783783784,0.0,132028.054054054,0.0,356716.198198198,7.715e-06
123916.33033033,0.0,162985.659259259,4.902e-06,176334.202002002,1.786e-06,161545.621621622,0.0,132416.261261261,0.0,356930.661661662,7.914e-06
123937.741741742,0.0,162994.785185185,4.998e-06,176351.083283283,1.841e-06,161662.459459459,0.0,132804.468468468,0.0,357145.125125125,8.114e-06
123959.153153153,0.0,163003.911111111,5.096e-06,176367.964564565,1.898e-06,161779.297297297,0.0,133192.675675676,0.0,357359.588588589,8.316e-06
123980.564564565,0.0,163013.037037037,5.196e-06,176384.845845846,1.957e-06,161896.135135135,0.0,133580.882882883,0.0,357574.052052052,8.52e-06
124001.975975976,0.0,163022.162962963,5.297e-06,176401.727127127,2.017e-06,162012.972972973,0.0,133969.09009009,0.0,357788.515515516,8.726e-06
124023.387387387,0.0,163031.288888889,5.401e-06,176418.608408408,2.078e-06,162129.810810811,0.0,134357.297297297,0.0,358002.978978979,8.933e-06
124044.798798799,0.0,163040.414814815,5.506e-06,176435.48968969,2.141e-06,162246.648648649,0.0,134745.504504504,0.0,358217.442442442,9.141e-06
124066.21021021,0.0,163049.540740741,5.613e-06,176452.370970971,2.207e-06,162363.486486486,0.0,135133.711711712,0.0,358431.905905906,9.35e-06
124087.621621622,0.0,163058.666666667,5.722e-06,176469.252252252,2.273e-06,162480.324324324,0.0,135521.918918919,0.0,358646.369369369,9.561e-06
124109.033033033,0.0,163067.792592593,5.832e-06,176486.133533534,2.342e-06,162597.162162162,0.0,135910.126126126,0.0,358860.832832833,9.773e-06
124130.444444444,0.0,163076.918518519,5.945e-06,176503.014814815,2.412e-06,162714.0,0.0,136298.333333333,0.0,359075.296296296,9.986e-06
124151.855855856,0.0,163086.044444444,6.059e-06,176519.896096096,2.485e-06,162830.837837838,0.0,136686.540540541,0.0,359289.75975976,1.0199e-05
124173.267267267,0.0,163095.17037037,6.176e-06,176536.777377377,2.559e-06,162947.675675676,0.0,137074.747747748,0.0,359504.223223223,1.0413e-05
124194.678678679,0.0,163104.296296296,6.294e-06,176553.658658659,2.635e-06,163064.513513514,0.0,137462.954954955,0.0,359718.686686687,1.0628e-05
124216.09009009,0.0,163113.422222222,6.414e-06,176570.53993994,2.713e-06,163181.351351351,0.0,137851.162162162,0.0,359933.15015015,1.0843e-05
124237.501501502,0.0,163122.548148148,6.537e-06,176587.421221221,2.793e-06,163298.189189189,0.0,138239.369369369,0.0,360147.613613614,1.1059e-05
124258.912912913,0.0,163131.674074074,6.661e-06,176604.302502502,2.876e-06,163415.027027027,0.0,138627.576576577,0.0,360362.077077077,1.1275e-05
124280.324324324,0.0,163140.8,6.787e-06,176621.183783784,2.96e-06,163531.864864865,0.0,139015.783783784,0.0,360576.540540541,1.1491e-05
124301.735735736,0.0,163149.925925926,6.916e-06,176638.065065065,3.047e-06,163648.702702703,0.0,139403.990990991,0.0,360791.004004004,1.1707e-05
124323.147147147,0.0,163159.051851852,7.047e-06,176654.946346346,3.136e-06,163765.540540541,0.0,139792.198198198,0.0,361005.467467467,1.1922e-05
124344.558558559,0.0,163168.177777778,7.18e-06,176671.827627628,3.227e-06,163882.378378378,0.0,140180.405405405,0.0,361219.930930931,1.2138e-05
124365.96996997,0.0,163177.303703704,7.315e-06,176688.708908909,3.321e-06,163999.216216216,0.0,140568.612612613,0.0,361434.394394394,1.2353e-05
124387.381381381,0.0,163186.42962963,7.452e-06,176705.59019019,3.417e-06,164116.054054054,0.0,140956.81981982,0.0,361648.857857858,1.2568e-05
124408.792792793,0.0,163195.555555556,7.592e-06,176722.471471471,3.515e-06,164232.891891892,0.0,141345.027027027,0.0,361863.321321321,1.2782e-05
124430.204204204,0.0,163204.681481482,7.733e-06,176739.352752753,3.616e-06,164349.72972973,0.0,141733.234234234,0.0,362077.784784785,1.2995e-05
124451.615615616,0.0,163213.807407407,7.878e-06,176756.234034034,3.719e-06,164466.567567568,0.0,142121.441441441,0.0,362292.248248248,1.3208e-05
124473.027027027,0.0,163222.933333333,8.024e-06,176773.115315315,3.825e-06,164583.405405405,0.0,142509.648648649,0.0,362506.711711712,1.3419e-05
124494.438438438,0.0,163232.059259259,8.173e-06,176789.996596597,3.934e-06,164700.243243243,0.0,142897.855855856,0.0,362721.175175175,1.3629e-05
124515.84984985,0.0,163241.185185185,8.324e-06,176806.877877878,4.045e-06,164817.081081081,0.0,143286.063063063,0.0,362935.638638639,1.3839e-05
124537.261261261,0.0,163250.311111111,8.478e-06,176823.759159159,4.159e-06,164933.918918919,0.0,143674.27027027,0.0,363150.102102102,1.4046e-05
124558.672672673,0.0,163259.437037037,8.634e-06,176840.64044044,4.276e-06,165050.756756757,0.0,144062.477477477,0.0,363364.565565566,1.4253e-05
124580.084084084,0.0,163268.562962963,8.792e-06,176857.521721722,4.396e-06,165167.594594595,0.0,144450.684684685,0.0,363579.029029029,1.4458e-05
124601.495495496,0.0,163277.688888889,8.954e-06,176874.403003003,4.518e-06,165284.432432432,0.0,144838.891891892,0.0,363793.492492492,1.4661e-05
124622.906906907,0.0,163286.814814815,9.117e-06,176891.284284284,4.644e-06,165401.27027027,0.0,145227.099099099,0.0,364007.955955956,1.4862e-05
124644.318318318,0.0,163295.940740741,9.284e-06,176908.165565566,4.773e-06,165518.108108108,0.0,145615.306306306,0.0,364222.419419419,1.5061e-05
124665.72972973,0.0,163305.066666667,9.452e-06,176925.046846847,4.904e-06,165634.945945946,0.0,146003.513513514,0.0,364436.882882883,1.5259e-05
124687.141141141,0.0,163314.192592593,9.624e-06,176941.928128128,5.039e-06,165751.783783784,0.0,146391.720720721,0.0,364651.346346346,1.5454e-05
124708.552552553,0.0,163323.318518519,9.798e-06,176958.809409409,5.177e-06,165868.621621622,0.0,146779.927927928,0.0,364865.80980981,1.5647e-05
124729.963963964,0.0,163332.444444444,9.975e-06,176975.690690691,5.319e-06,165985.459459459,0.0,147168.135135135,0.0,365080.273273273,1.5838e-05
124751.375375375,0.0,163341.57037037,1.0155e-05,176992.571971972,5.463e-06,166102.297297297,0.0,147556.342342342,0.0,365294.736736737,1.6026e-05
124772.786786787,0.0,163350.696296296,1.0337e-05,177009.453253253,5.612e-06,166219.135135135,0.0,147944.54954955,0.0,365509.2002002,1.6212e-05
124794.198198198,0.0,163359.822222222,1.0522e-05,177026.334534535,5.763e-06,166335.972972973,0.0,148332.756756757,0.0,365723.663663664,1.6395e-05
124815.60960961,0.0,163368.948148148,1.0711e-05,177043.215815816,5.918e-06,166452.810810811,0.0,148720.963963964,0.0,365938.127127127,1.6575e-05
124837.021021021,0.0,163378.074074074,1.0902e-05,177060.097097097,6.077e-06,166569.648648649,0.0,149109.171171171,0.0,366152.590590591,1.6753e-05
124858.432432432,0.0,163387.2,1.1095e-05,177076.978378378,6.239e-06,166686.486486486,0.0,149497.378378378,0.0,366367.054054054,1.6927e-05
124879.843843844,0.0,163396.325925926,1.1292e-05,177093.85965966,6.405e-06,166803.324324324,0.0,149885.585585586,0.0,366581.517517517,1.7099e-05
124901.255255255,0.0,163405.451851852,1.1492e-05,177110.740940941,6.575e-06,166920.162162162,0.0,150273.792792793,0.0,366795.980980981,1.7267e-05
124922.666666667,0.0,163414.577777778,1.1695e-05,177127.622222222,6.749e-06,167037.0,0.0,150662.0,0.0,367010.444444444,1.7433e-05
124944.078078078,0.0,163423.703703704,1.1901e-05,177144.503503503,6.927e-06,167153.837837838,0.0,151050.207207207,0.0,367224.907907908,1.7595e-05
124965.489489489,0.0,163432.82962963,1.211e-05,177161.384784785,7.108e-06,167270.675675676,0.0,151438.414414414,0.0,367439.371371371,1.7754e-05
124986.900900901,0.0,163441.955555556,1.2322e-05,177178.266066066,7.294e-06,167387.513513514,0.0,151826.621621622,0.0,367653.834834835,1.7909e-05
125008.312312312,0.0,163451.081481481,1.2537e-05,177195.147347347,7.484e-06,167504.351351351,0.0,152214.828828829,0.0,367868.298298298,1.8061e-05
125029.723723724,0.0,163460.207407407,1.2755e-05,177212.028628629,7.678e-06,167621.189189189,0.0,152603.036036036,0.0,368082.761761762,1.8209e-05
125051.135135135,0.0,163469.333333333,1.2977e-05,177228.90990991,7.876e-06,167738.027027027,0.0,152991.243243243,0.0,368297.225225225,1.8354e-05
125072.546546547,0.0,163478.459259259,1.3202e-05,177245.791191191,8.079e-06,167854.864864865,0.0,153379.45045045,0.0,368511.688688689,1.8495e-05
125093.957957958,0.0,163487.585185185,1.343e-05,177262.672472472,8.286e-06,167971.702702703,0.0,153767.657657658,0.0,368726.152152152,1.8633e-05
125115.369369369,0.0,163496.711111111,1.3662e-05,177279.553753754,8.498e-06,168088.540540541,0.0,154155.864864865,0.0,368940.615615616,1.8767e-05
125136.780780781,0.0,163505.837037037,1.3897e-05,177296.435035035,8.714e-06,168205.378378378,0.0,154544.072072072,0.0,369155.079079079,1.8897e-05
125158.192192192,0.0,163514.962962963,1.4135e-05,177313.316316316,8.935e-06,168322.216216216,0.0,154932.279279279,0.0,369369.542542543,1.9023e-05
125179.603603604,0.0,163524.088888889,1.4376e-05,177330.197597598,9.16e-06,168439.054054054,0.0,155320.486486486,0.0,369584.006006006,1.9145e-05
125201.015015015,0.0,163533.214814815,1.4622e-05,177347.078878879,9.391e-06,168555.891891892,0.0,155708.693693694,0.0,369798.469469469,1.9263e-05
125222.426426426,0.0,163542.340740741,1.487e-05,177363.96016016,9.626e-06,168672.72972973,0.0,156096.900900901,0.0,370012.932932933,1.9377e-05
125243.837837838,0.0,163551.466666667,1.5123e-05,177380.841441441,9.866e-06,168789.567567568,0.0,156485.108108108,0.0,370227.396396396,1.9488e-05
125265.249249249,0.0,163560.592592593,1.5378e-05,177397.722722723,1.0111e-05,168906.405405405,0.0,156873.315315315,0.0,370441.85985986,1.9594e-05
125286.660660661,0.0,163569.718518519,1.5638e-05,177414.604004004,1.0361e-05,169023.243243243,0.0,157261.522522523,0.0,370656.323323323,1.9696e-05
125308.072072072,0.0,163578.844444444,1.5901e-05,177431.485285285,1.0617e-05,169140.081081081,0.0,157649.72972973,0.0,370870.786786787,1.9794e-05
125329.483483483,0.0,163587.97037037,1.6168e-05,177448.366566567,1.0878e-05,169256.918918919,0.0,158037.936936937,0.0,371085.25025025,1.9888e-05
125350.894894895,0.0,163597.096296296,1.6438e-05,177465.247847848,1.1144e-05,169373.756756757,0.0,158426.144144144,0.0,371299.713713714,1.9978e-05
125372.306306306,0.0,163606.222222222,1.6712e-05,177482.129129129,1.1415e-05,169490.594594595,0.0,158814.351351351,0.0,371514.177177177,2.0064e-05
125393.717717718,0.0,163615.348148148,1.699e-05,177499.01041041,1.1692e-05,169607.432432432,0.0,159202.558558559,0.0,371728.640640641,2.0145e-05
125415.129129129,0.0,163624.474074074,1.7272e-05,177515.891691692,1.1975e-05,169724.27027027,0.0,159590.765765766,0.0,371943.104104104,2.0223e-05
125436.540540541,0.0,163633.6,1.7558e-05,177532.772972973,1.2263e-05,169841.108108108,0.0,159978.972972973,0.0,372157.567567568,2.0296e-05
125457.951951952,0.0,163642.725925926,1.7848e-05,177549.654254254,1.2557e-05,169957.945945946,0.0,160367.18018018,0.0,372372.031031031,2.0365e-05
125479.363363363,0.0,163651.851851852,1.8141e-05,177566.535535536,1.2856e-05,170074.783783784,0.0,160755.387387387,0.0,372586.494494495,2.043e-05
125500.774774775,0.0,163660.977777778,1.8439e-05,177583.416816817,1.3162e-05,170191.621621622,0.0,161143.594594595,0.0,372800.957957958,2.0491e-05
125522.186186186,0.0,163670.103703704,1.8741e-05,177600.298098098,1.3473e-05,170308.459459459,0.0,161531.801801802,0.0,373015.421421421,2.0548e-05
125543.597597598,0.0,163679.22962963,1.9046e-05,177617.179379379,1.3791e-05,170425.297297297,0.0,161920.009009009,0.0,373229.884884885,2.0601e-05
125565.009009009,0.0,163688.355555556,1.9356e-05,177634.060660661,1.4115e-05,170542.135135135,0.0,162308.216216216,0.0,373444.348348348,2.0649e-05
125586.42042042,0.0,163697.481481481,1.967e-05,177650.941941942,1.4445e-05,170658.972972973,0.0,162696.423423423,0.0,373658.811811812,2.0693e-05
125607.831831832,0.0,163706.607407407,1.9988e-05,177667.823223223,1.4781e-05,170775.810810811,0.0,163084.630630631,0.0,373873.275275275,2.0734e-05
125629.243243243,0.0,163715.733333333,2.031e-05,177684.704504505,1.5124e-05,170892.648648649,0.0,163472.837837838,0.0,374087.738738739,2.077e-05
125650.654654655,0.0,163724.859259259,2.0637e-05,177701.585785786,1.5473e-05,171009.486486486,0.0,163861.045045045,0.0,374302.202202202,2.0802e-05
125672.066066066,0.0,163733.985185185,2.0968e-05,177718.467067067,1.5828e-05,171126.324324324,0.0,164249.252252252,0.0,374516.665665666,2.083e-05
125693.477477477,0.0,163743.111111111,2.1303e-05,177735.348348348,1.6191e-05,171243.162162162,0.0,164637.459459459,0.0,374731.129129129,2.0855e-05
125714.888888889,0.0,163752.237037037,2.1643e-05,177752.22962963,1.656e-05,171360.0,0.0,165025.666666667,0.0,374945.592592593,2.0875e-05
125736.3003003,0.0,163761.362962963,2.1987e-05,177769.110910911,1.6935e-05,171476.837837838,0.0,165413.873873874,0.0,375160.056056056,2.0891e-05
125757.711711712,0.0,163770.488888889,2.2335e-05,177785.992192192,1.7318e-05,171593.675675676,0.0,165802.081081081,0.0,375374.51951952,2.0904e-05
125779.123123123,0.0,163779.614814815,2.2688e-05,177802.873473473,1.7708e-05,171710.513513514,0.0,166190.288288288,0.0,375588.982982983,2.0912e-05
125800.534534535,0.0,163788.740740741,2.3045e-05,177819.754754755,1.8104e-05,171827.351351351,0.0,166578.495495496,0.0,375803.446446446,2.0917e-05
125821.945945946,0.0,163797.866666667,2.3407e-05,177836.636036036,1.8508e-05,171944.189189189,0.0,166966.702702703,0.0,376017.90990991,2.0918e-05
125843.357357357,0.0,163806.992592593,2.3774e-05,177853.517317317,1.8919e-05,172061.027027027,0.0,167354.90990991,0.0,376232.373373373,2.0915e-05
125864.768768769,0.0,163816.118518519,2.4145e-05,177870.398598599,1.9337e-05,172177.864864865,0.0,167743.117117117,0.0,376446.836836837,2.0909e-05
125886.18018018,0.0,163825.244444444,2.452e-05,177887.27987988,1.9763e-05,172294.702702703,0.0,168131.324324324,0.0,376661.3003003,2.0899e-05
125907.591591592,0.0,163834.37037037,2.4901e-05,177904.161161161,2.0196e-05,172411.540540541,0.0,168519.531531532,0.0,376875.763763764,2.0885e-05
125929.003003003,0.0,163843.496296296,2.5286e-05,177921.042442442,2.0636e-05,172528.378378378,0.0,168907.738738739,0.0,377090.227227227,2.0868e-05
125950.414414414,0.0,163852.622222222,2.5676e-05,177937.923723724,2.1084e-05,172645.216216216,0.0,169295.945945946,0.0,377304.690690691,2.0847e-05
125971.825825826,0.0,163861.748148148,2.6071e-05,177954.805005005,2.154e-05,172762.054054054,0.0,169684.153153153,0.0,377519.154154154,2.0823e-05
125993.237237237,0.0,163870.874074074,2.647e-05,177971.686286286,2.2003e-05,172878.891891892,0.0,170072.36036036,0.0,377733.617617618,2.0795e-05
126014.648648649,0.0,163880.0,2.6875e-05,177988.567567568,2.2474e-05,172995.72972973,0.0,170460.567567568,0.0,377948.081081081,2.0765e-05
126036.06006006,0.0,163889.125925926,2.7284e-05,178005.448848849,2.2953e-05,173112.567567568,0.0,170848.774774775,0.0,378162.544544545,2.073e-05
126057.471471471,0.0,163898.251851852,2.7699e-05,178022.33013013,2.3441e-05,173229.405405405,0.0,171236.981981982,0.0,378377.008008008,2.0693e-05
126078.882882883,0.0,163907.377777778,2.8118e-05,178039.211411411,2.3936e-05,173346.243243243,0.0,171625.189189189,0.0,378591.471471471,2.0653e-05
126100.294294294,0.0,163916.503703704,2.8542e-05,178056.092692693,2.4439e-05,173463.081081081,0.0,172013.396396396,0.0,378805.934934935,2.0609e-05
126121.705705706,0.0,163925.62962963,2.8972e-05,178072.973973974,2.495e-05,173579.918918919,0.0,172401.603603604,0.0,379020.398398398,2.0562e-05
126143.117117117,0.0,163934.755555556,2.9406e-05,178089.855255255,2.547e-05,173696.756756757,0.0,172789.810810811,0.0,379234.861861862,2.0513e-05
126164.528528529,0.0,163943.881481481,2.9846e-05,178106.736536537,2.5998e-05,173813.594594595,0.0,173178.018018018,0.0,379449.325325325,2.046e-05
126185.93993994,0.0,163953.007407407,3.0291e-05,178123.617817818,2.6535e-05,173930.432432432,0.0,173566.225225225,0.0,379663.788788789,2.0405e-05
126207.351351351,0.0,163962.133333333,3.0741e-05,178140.499099099,2.708e-05,174047.27027027,0.0,173954.432432432,0.0,379878.252252252,2.0346e-05
126228.762762763,0.0,163971.259259259,3.1196e-05,178157.38038038,2.7633e-05,174164.108108108,0.0,174342.63963964,0.0,380092.715715716,2.0285e-05
126250.174174174,0.0,163980.385185185,3.1657e-05,178174.261661662,2.8195e-05,174280.945945946,0.0,174730.846846847,0.0,380307.179179179,2.0222e-05
126271.585585586,0.0,163989.511111111,3.2122e-05,178191.142942943,2.8766e-05,174397.783783784,0.0,175119.054054054,0.0,380521.642642643,2.0155e-05
126292.996996997,0.0,163998.637037037,3.2593e-05,178208.024224224,2.9345e-05,174514.621621622,0.0,175507.261261261,0.0,380736.106106106,2.0087e-05
126314.408408408,0.0,164007.762962963,3.307e-05,178224.905505506,2.9934e-05,174631.459459459,0.0,175895.468468468,0.0,380950.56956957,2.0015e-05
126335.81981982,0.0,164016.888888889,3.3552e-05,178241.786786787,3.0531e-05,174748.297297297,0.0,176283.675675676,0.0,381165.033033033,1.9941e-05
126357.231231231,0.0,164026.014814815,3.4039e-05,178258.668068068,3.1137e-05,174865.135135135,0.0,176671.882882883,0.0,381379.496496496,1.9865e-05
126378.642642643,0.0,164035.140740741,3.4532e-05,178275.549349349,3.1752e-05,174981.972972973,0.0,177060.09009009,0.0,381593.95995996,1.9787e-05
126400.054054054,0.0,164044.266666667,3.503e-05,178292.430630631,3.2376e-05,175098.810810811,0.0,177448.297297297,0.0,381808.423423423,1.9706e-05
126421.465465465,0.0,164053.392592593,3.5534e-05,178309.311911912,3.3009e-05,175215.648648649,0.0,177836.504504504,0.0,382022.886886887,1.9623e-05
126442.876876877,0.0,164062.518518519,3.6044e-05,178326.193193193,3.3652e-05,175332.486486486,0.0,178224.711711712,0.0,382237.35035035,1.9538e-05
126464.288288288,0.0,164071.644444444,3.6559e-05,178343.074474474,3.4303e-05,175449.324324324,0.0,178612.918918919,0.0,382451.813813814,1.9452e-05
126485.6996997,0.0,164080.77037037,3.7079e-05,178359.955755756,3.4964e-05,175566.162162162,0.0,179001.126126126,0.0,382666.277277277,1.9363e-05
126507.111111111,0.0,164089.896296296,3.7605e-05,178376.837037037,3.5635e-05,175683.0,0.0,179389.333333333,0.0,382880.740740741,1.9272e-05
126528.522522523,0.0,164099.022222222,3.8137e-05,178393.718318318,3.6314e-05,175799.837837838,0.0,179777.540540541,0.0,383095.204204204,1.9179e-05
126549.933933934,0.0,164108.148148148,3.8675e-05,178410.5995996,3.7003e-05,175916.675675676,0.0,180165.747747748,0.0,383309.667667668,1.9084e-05
126571.345345345,0.0,164117.274074074,3.9218e-05,178427.480880881,3.7701e-05,176033.513513514,0.0,180553.954954955,0.0,383524.131131131,1.8988e-05
126592.756756757,0.0,164126.4,3.9768e-05,178444.362162162,3.8409e-05,176150.351351351,0.0,180942.162162162,0.0,383738.594594595,1.889e-05
126614.168168168,0.0,164135.525925926,4.0322e-05,178461.243443443,3.9127e-05,176267.189189189,0.0,181330.369369369,0.0,383953.058058058,1.8791e-05
126635.57957958,0.0,164144.651851852,4.0883e-05,178478.124724725,3.9854e-05,176384.027027027,0.0,181718.576576577,0.0,384167.521521521,1.869e-05
126656.990990991,0.0,164153.777777778,4.145e-05,178495.006006006,4.0591e-05,176500.864864865,0.0,182106.783783784,0.0,384381.984984985,1.8587e-05
126678.402402402,0.0,164162.903703704,4.2022e-05,178511.887287287,4.1337e-05,176617.702702703,0.0,182494.990990991,0.0,384596.448448448,1.8483e-05
126699.813813814,0.0,164172.02962963,4.2601e-05,178528.768568569,4.2093e-05,176734.540540541,0.0,182883.198198198,0.0,384810.911911912,1.8378e-05
126721.225225225,0.0,164181.155555556,4.3185e-05,178545.64984985,4.2859e-05,176851.378378378,0.0,183271.405405405,0.0,385025.375375375,1.8271e-05
126742.636636637,0.0,164190.281481481,4.3776e-05,178562.531131131,4.3634e-05,176968.216216216,0.0,183659.612612613,0.0,385239.838838839,1.8163e-05
126764.048048048,0.0,164199.407407407,4.4372e-05,178579.412412412,4.4419e-05,177085.054054054,0.0,184047.81981982,0.0,385454.302302302,1.8054e-05
126785.459459459,0.0,164208.533333333,4.4974e-05,178596.293693694,4.5214e-05,177201.891891892,0.0,184436.027027027,0.0,385668.765765766,1.7944e-05
126806.870870871,0.0,164217.659259259,4.5583e-05,178613.174974975,4.6019e-05,177318.72972973,0.0,184824.234234234,0.0,385883.229229229,1.7833e-05
126828.282282282,0.0,164226.785185185,4.6197e-05,178630.056256256,4.6834e-05,177435.567567568,0.0,185212.441441441,0.0,386097.692692693,1.772e-05
126849.693693694,0.0,164235.911111111,4.6817e-05,178646.937537538,4.7659e-05,177552.405405405,0.0,185600.648648649,0.0,386312.156156156,1.7607e-05
126871.105105105,0.0,164245.037037037,4.7444e-05,178663.818818819,4.8493e-05,177669.243243243,0.0,185988.855855856,0.0,386526.61961962,1.7493e-05
126892.516516517,0.0,164254.162962963,4.8077e-05,178680.7001001,4.9337e-05,177786.081081081,0.0,186377.063063063,0.0,386741.083083083,1.7378e-05
126913.927927928,0.0,164263.288888889,4.8716e-05,178697.581381381,5.0191e-05,177902.918918919,0.0,186765.27027027,0.0,386955.546546547,1.7262e-05
126935.339339339,0.0,164272.414814815,4.9361e-05,178714.462662663,5.1056e-05,178019.756756757,0.0,187153.477477477,0.0,387170.01001001,1.7145e-05
126956.750750751,0.0,164281.540740741,5.0012e-05,178731.343943944,5.1929e-05,178136.594594595,0.0,187541.684684685,0.0,387384.473473473,1.7028e-05
126978.162162162,0.0,164290.666666667,5.0669e-05,178748.225225225,5.2813e-05,178253.432432432,0.0,187929.891891892,0.0,387598.936936937,1.691e-05
126999.573573574,0.0,164299.792592593,5.1333e-05,178765.106506507,5.3707e-05,178370.27027027,0.0,188318.099099099,0.0,387813.4004004,1.6791e-05
127020.984984985,0.0,164308.918518519,5.2003e-05,178781.987787788,5.4611e-05,178487.108108108,0.0,188706.306306306,0.0,388027.863863864,1.6672e-05
127042.396396396,0.0,164318.044444444,5.2679e-05,178798.869069069,5.5524e-05,178603.945945946,0.0,189094.513513513,0.0,388242.327327327,1.6553e-05
127063.807807808,0.0,164327.17037037,5.3361e-05,178815.75035035,5.6448e-05,178720.783783784,0.0,189482.720720721,0.0,388456.790790791,1.6432e-05
127085.219219219,0.0,164336.296296296,5.405e-05,178832.631631632,5.7381e-05,178837.621621622,0.0,189870.927927928,0.0,388671.254254254,1.6312e-05
127106.630630631,0.0,164345.422222222,5.4745e-05,178849.512912913,5.8324e-05,178954.459459459,0.0,190259.135135135,0.0,388885.717717718,1.6191e-05
127128.042042042,0.0,164354.548148148,5.5446e-05,178866.394194194,5.9277e-05,179071.297297297,0.0,190647.342342342,0.0,389100.181181181,1.6069e-05
127149.453453453,0.0,164363.674074074,5.6154e-05,178883.275475475,6.024e-05,179188.135135135,0.0,191035.54954955,0.0,389314.644644645,1.5948e-05
127170.864864865,0.0,164372.8,5.6868e-05,178900.156756757,6.1212e-05,179304.972972973,0.0,191423.756756757,0.0,389529.108108108,1.5826e-05
127192.276276276,0.0,164381.925925926,5.7589e-05,178917.038038038,6.2194e-05,179421.810810811,0.0,191811.963963964,0.0,389743.571571572,1.5704e-05
127213.687687688,0.0,164391.051851852,5.8315e-05,178933.919319319,6.3186e-05,179538.648648649,0.0,192200.171171171,0.0,389958.035035035,1.5582e-05
127235.099099099,0.0,164400.177777778,5.9048e-05,178950.800600601,6.4188e-05,179655.486486486,0.0,192588.378378378,0.0,390172.498498499,1.5459e-05
127256.510510511,0.0,164409.303703704,5.9788e-05,178967.681881882,6.5199e-05,179772.324324324,0.0,192976.585585586,0.0,390386.961961962,1.5337e-05
127277.921921922,0.0,164418.42962963,6.0534e-05,178984.563163163,6.622e-05,179889.162162162,0.0,193364.792792793,0.0,390601.425425425,1.5214e-05
127299.333333333,0.0,164427.555555556,6.1286e-05,179001.444444444,6.725e-05,180006.0,0.0,193753.0,0.0,390815.888888889,1.5092e-05
127320.744744745,0.0,164436.681481481,6.2045e-05,179018.325725726,6.829e-05,180122.837837838,0.0,194141.207207207,0.0,391030.352352352,1.4969e-05
127342.156156156,0.0,164445.807407407,6.281e-05,179035.207007007,6.9339e-05,180239.675675676,0.0,194529.414414414,0.0,391244.815815816,1.4847e-05
127363.567567568,0.0,164454.933333333,6.3582e-05,179052.088288288,7.0398e-05,180356.513513514,0.0,194917.621621622,0.0,391459.279279279,1.4724e-05
127384.978978979,0.0,164464.059259259,6.436e-05,179068.96956957,7.1466e-05,180473.351351351,0.0,195305.828828829,0.0,391673.742742743,1.4602e-05
127406.39039039,0.0,164473.185185185,6.5144e-05,179085.850850851,7.2543e-05,180590.189189189,0.0,195694.036036036,0.0,391888.206206206,1.448e-05
127427.801801802,0.0,164482.311111111,6.5935e-05,179102.732132132,7.363e-05,180707.027027027,0.0,196082.243243243,0.0,392102.66966967,1.4357e-05
127449.213213213,0.0,164491.437037037,6.6733e-05,179119.613413413,7.4725e-05,180823.864864865,0.0,196470.45045045,0.0,392317.133133133,1.4236e-05
127470.624624625,0.0,164500.562962963,6.7537e-05,179136.494694695,7.583e-05,180940.702702703,0.0,196858.657657658,0.0,392531.596596597,1.4114e-05
127492.036036036,0.0,164509.688888889,6.8347e-05,179153.375975976,7.6943e-05,181057.540540541,0.0,197246.864864865,0.0,392746.06006006,1.3993e-05
127513.447447447,1e-09,164518.814814815,6.9164e-05,179170.257257257,7.8065e-05,181174.378378378,0.0,197635.072072072,0.0,392960.523523524,1.3872e-05
127534.858858859,1e-09,164527.940740741,6.9987e-05,179187.138538539,7.9196e-05,181291.216216216,0.0,198023.279279279,0.0,393174.986986987,1.3751e-05
127556.27027027,1e-09,164537.066666667,7.0816e-05,179204.01981982,8.0336e-05,181408.054054054,0.0,198411.486486486,0.0,393389.45045045,1.363e-05
127577.681681682,1e-09,164546.192592593,7.1652e-05,179220.901101101,8.1485e-05,181524.891891892,0.0,198799.693693694,0.0,393603.913913914,1.351e-05
127599.093093093,1e-09,164555.318518519,7.2495e-05,179237.782382382,8.2641e-05,181641.72972973,0.0,199187.900900901,0.0,393818.377377377,1.3391e-05
127620.504504504,1e-09,164564.444444444,7.3344e-05,179254.663663664,8.3807e-05,181758.567567568,0.0,199576.108108108,0.0,394032.840840841,1.3271e-05
127641.915915916,1e-09,164573.57037037,7.4199e-05,179271.544944945,8.498e-05,181875.405405405,0.0,199964.315315315,0.0,394247.304304304,1.3152e-05
127663.327327327,1e-09,164582.696296296,7.5061e-05,179288.426226226,8.6162e-05,181992.243243243,0.0,200352.522522523,0.0,394461.767767768,1.3034e-05
127684.738738739,1e-09,164591.822222222,7.5929e-05,179305.307507508,8.7352e-05,182109.081081081,0.0,200740.72972973,0.0,394676.231231231,1.2916e-05
127706.15015015,1e-09,164600.948148148,7.6804e-05,179322.188788789,8.8549e-05,182225.918918919,0.0,201128.936936937,0.0,394890.694694695,1.2799e-05
127727.561561562,1e-09,164610.074074074,7.7685e-05,179339.07007007,8.9755e-05,182342.756756757,0.0,201517.144144144,0.0,395105.158158158,1.2682e-05
127748.972972973,2e-09,164619.2,7.8572e-05,179355.951351351,9.0968e-05,182459.594594595,0.0,201905.351351351,0.0,395319.621621622,1.2565e-05
127770.384384384,2e-09,164628.325925926,7.9466e-05,179372.832632633,9.2189e-05,182576.432432432,0.0,202293.558558559,0.0,395534.085085085,1.2449e-05
127791.795795796,2e-09,164637.451851852,8.0366e-05,179389.713913914,9.3417e-05,182693.27027027,0.0,202681.765765766,0.0,395748.548548549,1.2334e-05
127813.207207207,2e-09,164646.577777778,8.1272e-05,179406.595195195,9.4653e-05,182810.108108108,0.0,203069.972972973,0.0,395963.012012012,1.2219e-05
127834.618618619,2e-09,164655.703703704,8.2185e-05,179423.476476476,9.5895e-05,182926.945945946,0.0,203458.18018018,0.0,396177.475475475,1.2105e-05
127856.03003003,2e-09,164664.82962963,8.3104e-05,179440.357757758,9.7145e-05,183043.783783784,0.0,203846.387387387,0.0,396391.938938939,1.1992e-05
127877.441441441,3e-09,164673.955555556,8.403e-05,179457.239039039,9.8401e-05,183160.621621622,0.0,204234.594594595,0.0,396606.402402402,1.1879e-05
127898.852852853,3e-09,164683.081481481,8.4961e-05,179474.12032032,9.9665e-05,183277.459459459,0.0,204622.801801802,0.0,396820.865865866,1.1766e-05
127920.264264264,3e-09,164692.207407407,8.5899e-05,179491.001601602,0.000100934,183394.297297297,0.0,205011.009009009,0.0,397035.329329329,2.0831e-05
127941.675675676,4e-09,164701.333333333,8.6843e-05,179507.882882883,0.00010221,183511.135135135,0.0,205399.216216216,0.0,397249.792792793,1.1544e-05
127963.087087087,4e-09,164710.459259259,8.7793e-05,179524.764164164,0.000103493,183627.972972973,0.0,205787.423423423,0.0,397464.256256256,1.1433e-05
127984.498498498,4e-09,164719.585185185,8.875e-05,179541.645445445,0.000104781,183744.810810811,0.0,206175.630630631,0.0,397678.71971972,1.1324e-05
128005.90990991,5e-09,164728.711111111,8.9713e-05,179558.526726727,0.000106075,183861.648648649,0.0,206563.837837838,0.0,397893.183183183,1.1215e-05
128027.321321321,5e-09,164737.837037037,9.0681e-05,179575.408008008,0.000107375,183978.486486486,0.0,206952.045045045,0.0,398107.646646647,1.1107e-05
128048.732732733,6e-09,164746.962962963,9.1656e-05,179592.289289289,0.000108681,184095.324324324,0.0,207340.252252252,0.0,398322.11011011,1.0999e-05
128070.144144144,6e-09,164756.088888889,9.2637e-05,179609.170570571,0.000109991,184212.162162162,0.0,207728.459459459,0.0,398536.573573574,1.0892e-05
128091.555555556,7e-09,164765.214814815,9.3624e-05,179626.051851852,0.000111307,184329.0,0.0,208116.666666667,0.0,398751.037037037,1.0786e-05
128112.966966967,7e-09,164774.340740741,9.4617e-05,179642.933133133,0.000112628,184445.837837838,0.0,208504.873873874,0.0,398965.5005005,1.0681e-05
128134.378378378,8e-09,164783.466666667,9.5616e-05,179659.814414414,0.000113954,184562.675675676,0.0,208893.081081081,0.0,399179.963963964,1.0576e-05
128155.78978979,9e-09,164792.592592593,9.6621e-05,179676.695695696,0.000115284,184679.513513514,0.0,209281.288288288,0.0,399394.427427427,1.0472e-05
128177.201201201,9e-09,164801.718518519,9.7632e-05,179693.576976977,0.000116618,184796.351351351,0.0,209669.495495496,0.0,399608.890890891,1.0369e-05
128198.612612613,1e-08,164810.844444444,9.8649e-05,179710.458258258,0.000117957,184913.189189189,0.0,210057.702702703,0.0,399823.354354354,1.0267e-05
128220.024024024,1.1e-08,164819.97037037,9.9672e-05,179727.33953954,0.0001193,185030.027027027,0.0,210445.90990991,0.0,400037.817817818,1.0166e-05
128241.435435435,1.2e-08,164829.096296296,0.0001007,179744.220820821,0.000120646,185146.864864865,0.0,210834.117117117,0.0,400252.281281281,1.0065e-05
128262.846846847,1.3e-08,164838.222222222,0.000101735,179761.102102102,0.000121996,185263.702702703,0.0,211222.324324324,0.0,400466.744744745,9.965e-06
128284.258258258,1.5e-08,164847.348148148,0.000102775,179777.983383383,0.000123349,185380.540540541,1e-09,211610.531531532,0.0,400681.208208208,9.866e-06
128305.66966967,1.6e-08,164856.474074074,0.00010382,179794.864664665,0.000124705,185497.378378378,1e-09,211998.738738739,0.0,400895.671671672,9.767e-06
128327.081081081,1.7e-08,164865.6,0.000104872,179811.745945946,0.000126064,185614.216216216,1e-09,212386.945945946,0.0,401110.135135135,9.669e-06
128348.492492492,1.9e-08,164874.725925926,0.000105929,179828.627227227,0.000127425,185731.054054054,1e-09,212775.153153153,0.0,401324.598598599,9.573e-06
128369.903903904,2e-08,164883.851851852,0.000106991,179845.508508509,0.000128789,185847.891891892,1e-09,213163.36036036,0.0,401539.062062062,9.477e-06
128391.315315315,2.2e-08,164892.977777778,0.000108059,179862.38978979,0.000130155,185964.72972973,1e-09,213551.567567568,0.0,401753.525525526,9.381e-06
128412.726726727,2.4e-08,164902.103703704,0.000109133,179879.271071071,0.000131523,186081.567567568,2e-09,213939.774774775,0.0,401967.988988989,9.287e-06
128434.138138138,2.6e-08,164911.22962963,0.000110211,179896.152352352,0.000132892,186198.405405405,2e-09,214327.981981982,0.0,402182.452452452,9.193e-06
128455.54954955,2.9e-08,164920.355555556,0.000111296,179913.033633634,0.000134263,186315.243243243,2e-09,214716.189189189,0.0,402396.915915916,9.1e-06
128476.960960961,3.1e-08,164929.481481481,0.000112385,179929.914914915,0.000135635,186432.081081081,3e-09,215104.396396396,0.0,402611.379379379,9.008e-06
128498.372372372,3.4e-08,164938.607407407,0.00011348,179946.796196196,0.000137008,186548.918918919,3e-09,215492.603603604,0.0,402825.842842843,8.917e-06
128519.783783784,3.6e-08,164947.733333333,0.00011458,179963.677477477,0.000138382,186665.756756757,4e-09,215880.810810811,0.0,403040.306306306,8.827e-06
128541.195195195,4e-08,164956.859259259,0.000115685,179980.558758759,0.000139756,186782.594594595,5e-09,216269.018018018,0.0,403254.76976977,8.737e-06
128562.606606607,4.3e-08,164965.985185185,0.000116796,179997.44004004,0.00014113,186899.432432432,6e-09,216657.225225225,0.0,403469.233233233,8.648e-06
128584.018018018,4.6e-08,164975.111111111,0.000117911,180014.321321321,0.000142504,187016.27027027,7e-09,217045.432432432,0.0,403683.696696697,8.56e-06
128605.429429429,5e-08,164984.237037037,0.000119032,180031.202602603,0.000143877,187133.108108108,9e-09,217433.63963964,0.0,403898.16016016,8.473e-06
128626.840840841,5.5e-08,164993.362962963,0.000120157,180048.083883884,0.00014525,187249.945945946,1e-08,217821.846846847,0.0,404112.623623624,8.386e-06
128648.252252252,5.9e-08,165002.488888889,0.000121287,180064.965165165,0.000146622,187366.783783784,1.2e-08,218210.054054054,0.0,404327.087087087,8.301e-06
128669.663663664,6.4e-08,165011.614814815,0.000122422,180081.846446446,0.000147992,187483.621621622,1.4e-08,218598.261261261,0.0,404541.550550551,8.216e-06
128691.075075075,6.9e-08,165020.740740741,0.000123562,180098.727727728,0.000149362,187600.459459459,1.7e-08,218986.468468468,0.0,404756.014014014,8.132e-06
128712.486486486,7.5e-08,165029.866666667,0.000124706,180115.609009009,0.000150729,187717.297297297,2e-08,219374.675675676,0.0,404970.477477477,8.048e-06
128733.897897898,8.1e-08,165038.992592593,0.000125855,180132.49029029,0.000152094,187834.135135135,2.4e-08,219762.882882883,0.0,405184.940940941,7.966e-06
128755.309309309,8.7e-08,165048.118518519,0.000127008,180149.371571572,0.000153457,187950.972972973,2.8e-08,220151.09009009,0.0,405399.404404404,7.884e-06
128776.720720721,9.4e-08,165057.244444444,0.000128166,180166.252852853,0.000154817,188067.810810811,3.3e-08,220539.297297297,0.0,405613.867867868,7.803e-06
128798.132132132,1.02e-07,165066.37037037,0.000129329,180183.134134134,0.000156175,188184.648648649,3.9e-08,220927.504504504,0.0,405828.331331331,7.723e-06
128819.543543544,1.1e-07,165075.496296296,0.000130495,180200.015415415,0.000157529,188301.486486486,4.6e-08,221315.711711712,0.0,406042.794794795,7.644e-06
128840.954954955,1.19e-07,165084.622222222,0.000131666,180216.896696697,0.000158879,188418.324324324,5.4e-08,221703.918918919,0.0,406257.258258258,7.565e-06
128862.366366366,1.28e-07,165093.748148148,0.000132841,180233.777977978,0.000160226,188535.162162162,6.3e-08,222092.126126126,0.0,406471.721721722,7.488e-06
128883.777777778,1.38e-07,165102.874074074,0.00013402,180250.659259259,0.000161569,188652.0,7.4e-08,222480.333333333,0.0,406686.185185185,7.411e-06
128905.189189189,1.49e-07,165112.0,0.000135204,180267.540540541,0.000162908,188768.837837838,8.7e-08,222868.540540541,0.0,406900.648648649,7.334e-06
128926.600600601,1.6e-07,165121.125925926,0.000136391,180284.421821822,0.000164241,188885.675675676,1.01e-07,223256.747747748,0.0,407115.112112112,7.259e-06
128948.012012012,1.72e-07,165130.251851852,0.000137582,180301.303103103,0.00016557,189002.513513514,1.17e-07,223644.954954955,0.0,407329.575575576,7.184e-06
128969.423423423,1.86e-07,165139.377777778,0.000138777,180318.184384384,0.000166894,189119.351351351,1.36e-07,224033.162162162,0.0,407544.039039039,7.11e-06
128990.834834835,2e-07,165148.503703704,0.000139975,180335.065665666,0.000168212,189236.189189189,1.58e-07,224421.369369369,0.0,407758.502502503,7.037e-06
129012.246246246,2.15e-07,165157.62962963,0.000141177,180351.946946947,0.000169524,189353.027027027,1.83e-07,224809.576576577,0.0,407972.965965966,6.964e-06
129033.657657658,2.31e-07,165166.755555556,0.000142383,180368.828228228,0.00017083,189469.864864865,2.11e-07,225197.783783784,0.0,408187.429429429,6.893e-06
129055.069069069,2.49e-07,165175.881481481,0.000143592,180385.709509509,0.00017213,189586.702702703,2.44e-07,225585.990990991,0.0,408401.892892893,6.822e-06
129076.48048048,2.67e-07,165185.007407407,0.000144804,180402.590790791,0.000173423,189703.540540541,2.81e-07,225974.198198198,0.0,408616.356356356,6.751e-06
129097.891891892,2.87e-07,165194.133333333,0.00014602,180419.472072072,0.000174708,189820.378378378,3.23e-07,226362.405405405,0.0,408830.81981982,6.682e-06
129119.303303303,3.08e-07,165203.259259259,0.000147239,180436.353353353,0.000175987,189937.216216216,3.72e-07,226750.612612613,0.0,409045.283283283,6.613e-06
129140.714714715,3.31e-07,165212.385185185,0.000148461,180453.234634635,0.000177258,190054.054054054,4.26e-07,227138.81981982,0.0,409259.746746747,6.545e-06
129162.126126126,3.55e-07,165221.511111111,0.000149686,180470.115915916,0.000178521,190170.891891892,4.88e-07,227527.027027027,0.0,409474.21021021,6.478e-06
129183.537537538,3.81e-07,165230.637037037,0.000150914,180486.997197197,0.000179775,190287.72972973,5.58e-07,227915.234234234,0.0,409688.673673674,6.411e-06
129204.948948949,4.09e-07,165239.762962963,0.000152144,180503.878478478,0.000181022,190404.567567568,6.36e-07,228303.441441441,0.0,409903.137137137,6.345e-06
129226.36036036,4.38e-07,165248.888888889,0.000153378,180520.75975976,0.000182259,190521.405405405,7.25e-07,228691.648648649,0.0,410117.600600601,6.28e-06
129247.771771772,4.69e-07,165258.014814815,0.000154614,180537.641041041,0.000183487,190638.243243243,8.25e-07,229079.855855856,0.0,410332.064064064,6.215e-06
129269.183183183,5.03e-07,165267.140740741,0.000155853,180554.522322322,0.000184706,190755.081081081,9.37e-07,229468.063063063,0.0,410546.527527528,6.151e-06
129290.594594595,5.39e-07,165276.266666667,0.000157094,180571.403603604,0.000185915,190871.918918919,1.062e-06,229856.27027027,0.0,410760.990990991,6.088e-06
129312.006006006,5.77e-07,165285.392592593,0.000158337,180588.284884885,0.000187114,190988.756756757,1.202e-06,230244.477477477,1e-09,410975.454454454,6.025e-06
129333.417417417,6.17e-07,165294.518518519,0.000159582,180605.166166166,0.000188303,191105.594594595,1.359e-06,230632.684684685,1e-09,411189.917917918,5.964e-06
129354.828828829,6.6e-07,165303.644444444,0.00016083,180622.047447447,0.000189481,191222.432432432,1.533e-06,231020.891891892,2e-09,411404.381381381,5.902e-06
129376.24024024,7.06e-07,165312.77037037,0.00016208,180638.928728729,0.000190648,191339.27027027,1.728e-06,231409.099099099,4e-09,411618.844844845,5.842e-06
129397.651651652,7.54e-07,165321.896296296,0.000163331,180655.81001001,0.000191804,191456.108108108,1.943e-06,231797.306306306,7e-09,411833.308308308,5.782e-06
129419.063063063,8.06e-07,165331.022222222,0.000164585,180672.691291291,0.000192948,191572.945945946,2.183e-06,232185.513513513,1.2e-08,412047.771771772,5.723e-06
129440.474474474,8.61e-07,165340.148148148,0.00016584,180689.572572573,0.000194081,191689.783783784,2.447e-06,232573.720720721,2e-08,412262.235235235,5.664e-06
129461.885885886,9.2e-07,165349.274074074,0.000167097,180706.453853854,0.000195202,191806.621621622,2.739e-06,232961.927927928,3.2e-08,412476.698698699,5.606e-06
129483.297297297,9.82e-07,165358.4,0.000168355,180723.335135135,0.00019631,191923.459459459,3.062e-06,233350.135135135,5.1e-08,412691.162162162,5.549e-06
129504.708708709,1.047e-06,165367.525925926,0.000169614,180740.216416416,0.000197406,192040.297297297,3.416e-06,233738.342342342,8.1e-08,412905.625625626,5.492e-06
129526.12012012,1.117e-06,165376.651851852,0.000170875,180757.097697698,0.000198488,192157.135135135,3.806e-06,234126.54954955,1.24e-07,413120.089089089,5.436e-06
129547.531531532,1.191e-06,165385.777777778,0.000172137,180773.978978979,0.000199558,192273.972972973,4.233e-06,234514.756756757,1.88e-07,413334.552552553,5.381e-06
129568.942942943,1.27e-06,165394.903703704,0.0001734,180790.86026026,0.000200614,192390.810810811,4.701e-06,234902.963963964,2.8e-07,413549.016016016,5.326e-06
129590.354354354,1.353e-06,165404.02962963,0.000174664,180807.741541542,0.000201656,192507.648648649,5.212e-06,235291.171171171,4.11e-07,413763.479479479,5.272e-06
129611.765765766,1.441e-06,165413.155555556,0.000175929,180824.622822823,0.000202685,192624.486486486,5.77e-06,235679.378378378,5.93e-07,413977.942942943,5.218e-06
129633.177177177,1.534e-06,165422.281481481,0.000177194,180841.504104104,0.000203699,192741.324324324,6.376e-06,236067.585585586,8.45e-07,414192.406406406,5.165e-06
129654.588588589,1.633e-06,165431.407407407,0.00017846,180858.385385385,0.000204698,192858.162162162,7.036e-06,236455.792792793,1.184e-06,414406.86986987,5.112e-06
129676.0,1.738e-06,165440.533333333,0.000179727,180875.266666667,0.000205683,192975.0,7.751e-06,236844.0,1.636e-06,414621.333333333,5.061e-06
129697.411411411,1.848e-06,165449.659259259,0.000180993,180892.147947948,0.000206652,193091.837837838,8.525e-06,237232.207207207,2.226e-06,414835.796796797,5.009e-06
129718.822822823,1.965e-06,165458.785185185,0.00018226,180909.029229229,0.000207607,193208.675675676,9.361e-06,237620.414414414,2.987e-06,415050.26026026,4.959e-06
129740.234234234,2.088e-06,165467.911111111,0.000183528,180925.91051051,0.000208545,193325.513513514,1.0262e-05,238008.621621622,3.951e-06,415264.723723724,4.908e-06
129761.645645646,2.219e-06,165477.037037037,0.000184795,180942.791791792,0.000209468,193442.351351351,1.1233e-05,238396.828828829,5.154e-06,415479.187187187,4.859e-06
129783.057057057,2.357e-06,165486.162962963,0.000186062,180959.673073073,0.000210375,193559.189189189,1.2276e-05,238785.036036036,6.63e-06,415693.650650651,4.81e-06
129804.468468468,2.502e-06,165495.288888889,0.000187328,180976.554354354,0.000211265,193676.027027027,1.3394e-05,239173.243243243,8.415e-06,415908.114114114,4.761e-06
129825.87987988,2.655e-06,165504.414814815,0.000188595,180993.435635636,0.000212139,193792.864864865,1.459e-05,239561.45045045,1.0537e-05,416122.577577578,4.713e-06
129847.291291291,2.817e-06,165513.540740741,0.000189861,181010.316916917,0.000212996,193909.702702703,1.5867e-05,239949.657657658,1.3023e-05,416337.041041041,4.666e-06
129868.702702703,2.988e-06,165522.666666667,0.000191126,181027.198198198,0.000213836,194026.540540541,1.7229e-05,240337.864864865,1.5888e-05,416551.504504504,4.619e-06
129890.114114114,3.167e-06,165531.792592593,0.00019239,181044.079479479,0.000214659,194143.378378378,1.8678e-05,240726.072072072,1.914e-05,416765.967967968,4.573e-06
129911.525525526,3.357e-06,165540.918518519,0.000193654,181060.960760761,0.000215465,194260.216216216,2.0216e-05,241114.279279279,2.2772e-05,416980.431431431,4.527e-06
129932.936936937,3.556e-06,165550.044444444,0.000194916,181077.842042042,0.000216252,194377.054054054,2.1846e-05,241502.486486486,2.6764e-05,417194.894894895,4.482e-06
129954.348348348,3.766e-06,165559.17037037,0.000196177,181094.723323323,0.000217022,194493.891891892,2.3569e-05,241890.693693694,3.1081e-05,417409.358358358,4.437e-06
129975.75975976,3.987e-06,165568.296296296,0.000197438,181111.604604605,0.000217773,194610.72972973,2.5387e-05,242278.900900901,3.5673e-05,417623.821821822,4.392e-06
129997.171171171,4.219e-06,165577.422222222,0.000198696,181128.485885886,0.000218506,194727.567567568,2.7302e-05,242667.108108108,4.0476e-05,417838.285285285,4.349e-06
130018.582582583,4.463e-06,165586.548148148,0.000199953,181145.367167167,0.000219221,194844.405405405,2.9314e-05,243055.315315315,4.5412e-05,418052.748748749,4.305e-06
130039.993993994,4.72e-06,165595.674074074,0.000201209,181162.248448448,0.000219917,194961.243243243,3.1424e-05,243443.522522523,5.0393e-05,418267.212212212,4.263e-06
130061.405405405,4.989e-06,165604.8,0.000202463,181179.12972973,0.000220594,195078.081081081,3.3632e-05,243831.72972973,5.5323e-05,418481.675675676,4.22e-06
130082.816816817,5.272e-06,165613.925925926,0.000203714,181196.011011011,0.000221252,195194.918918919,3.5937e-05,244219.936936937,6.0104e-05,418696.139139139,4.178e-06
130104.228228228,5.57e-06,165623.051851852,0.000204964,181212.892292292,0.00022189,195311.756756757,3.8339e-05,244608.144144144,6.4634e-05,418910.602602603,4.137e-06
130125.63963964,5.881e-06,165632.177777778,0.000206211,181229.773573574,0.000222509,195428.594594595,4.0835e-05,244996.351351351,6.8819e-05,419125.066066066,4.096e-06
130147.051051051,6.208e-06,165641.303703704,0.000207457,181246.654854855,0.000223108,195545.432432432,4.3425e-05,245384.558558559,7.2571e-05,419339.52952953,4.056e-06
130168.462462462,6.551e-06,165650.42962963,0.000208699,181263.536136136,0.000223688,195662.27027027,4.6104e-05,245772.765765766,7.5812e-05,419553.992992993,4.016e-06
130189.873873874,6.91e-06,165659.555555556,0.000209939,181280.417417417,0.000224247,195779.108108108,4.8871e-05,246160.972972973,7.848e-05,419768.456456456,3.976e-06
130211.285285285,7.287e-06,165668.681481481,0.000211177,181297.298698699,0.000224787,195895.945945946,5.172e-05,246549.18018018,8.053e-05,419982.91991992,3.937e-06
130232.696696697,7.681e-06,165677.807407407,0.000212411,181314.17997998,0.000225306,196012.783783784,5.4648e-05,246937.387387387,8.1931e-05,420197.383383383,3.898e-06
130254.108108108,8.093e-06,165686.933333333,0.000213643,181331.061261261,0.000225804,196129.621621622,5.7649e-05,247325.594594595,8.2675e-05,420411.846846847,3.86e-06
130275.51951952,8.524e-06,165696.059259259,0.000214871,181347.942542543,0.000226283,196246.459459459,6.0717e-05,247713.801801802,8.2766e-05,420626.31031031,3.822e-06
130296.930930931,8.976e-06,165705.185185185,0.000216096,181364.823823824,0.00022674,196363.297297297,6.3846e-05,248102.009009009,8.2228e-05,420840.773773774,3.785e-06
130318.342342342,9.448e-06,165714.311111111,0.000217318,181381.705105105,0.000227176,196480.135135135,6.7028e-05,248490.216216216,8.1098e-05,421055.237237237,3.748e-06
130339.753753754,9.94e-06,165723.437037037,0.000218536,181398.586386386,0.000227592,196596.972972973,7.0257e-05,248878.423423423,7.9426e-05,421269.700700701,3.712e-06
130361.165165165,1.0455e-05,165732.562962963,0.000219751,181415.467667668,0.000227986,196713.810810811,7.3523e-05,249266.630630631,7.7271e-05,421484.164164164,3.676e-06
130382.576576577,1.0993e-05,165741.688888889,0.000220961,181432.348948949,0.000228359,196830.648648649,7.6817e-05,249654.837837838,7.4696e-05,421698.627627628,3.64e-06
130403.987987988,1.1554e-05,165750.814814815,0.000222168,181449.23023023,0.000228711,196947.486486486,8.013e-05,250043.045045045,7.1773e-05,421913.091091091,3.605e-06
130425.399399399,1.214e-05,165759.940740741,0.000223371,181466.111511511,0.000229042,197064.324324324,8.3452e-05,250431.252252252,6.8571e-05,422127.554554555,3.57e-06
130446.810810811,1.275e-05,165769.066666667,0.000224569,181482.992792793,0.00022935,197181.162162162,8.6772e-05,250819.459459459,6.516e-05,422342.018018018,3.535e-06
130468.222222222,1.3387e-05,165778.192592593,0.000225763,181499.874074074,0.000229638,197298.0,9.008e-05,251207.666666667,6.1607e-05,422556.481481481,3.501e-06
130489.633633634,1.405e-05,165787.318518519,0.000226953,181516.755355355,0.000229903,197414.837837838,9.3364e-05,251595.873873874,5.7973e-05,422770.944944945,3.468e-06
130511.045045045,1.474e-05,165796.444444444,0.000228138,181533.636636637,0.000230147,197531.675675676,9.6613e-05,251984.081081081,5.4315e-05,422985.408408408,3.434e-06
130532.456456456,1.5459e-05,165805.57037037,0.000229318,181550.517917918,0.000230369,197648.513513514,9.9814e-05,252372.288288288,5.0682e-05,423199.871871872,3.401e-06
130553.867867868,1.6208e-05,165814.696296296,0.000230493,181567.399199199,0.00023057,197765.351351351,0.000102956,252760.495495496,4.7116e-05,423414.335335335,3.369e-06
130575.279279279,1.6986e-05,165823.822222222,0.000231663,181584.28048048,0.000230748,197882.189189189,0.000106027,253148.702702703,4.3653e-05,423628.798798799,3.337e-06
130596.690690691,1.7795e-05,165832.948148148,0.000232828,181601.161761762,0.000230904,197999.027027027,0.000109014,253536.90990991,4.0321e-05,423843.262262262,3.305e-06
130618.102102102,1.8637e-05,165842.074074074,0.000233987,181618.043043043,0.000231038,198115.864864865,0.000111906,253925.117117117,3.7141e-05,424057.725725726,3.273e-06
130639.513513514,1.9511e-05,165851.2,0.000235141,181634.924324324,0.00023115,198232.702702703,0.00011469,254313.324324324,3.413e-05,424272.189189189,3.242e-06
130660.924924925,2.0418e-05,165860.325925926,0.00023629,181651.805605606,0.00023124,198349.540540541,0.000117355,254701.531531532,3.1297e-05,424486.652652653,3.211e-06
130682.336336336,2.136e-05,165869.451851852,0.000237433,181668.686886887,0.000231308,198466.378378378,0.00011989,255089.738738739,2.8647e-05,424701.116116116,3.181e-06
130703.747747748,2.2338e-05,165878.577777778,0.000238569,181685.568168168,0.000231354,198583.216216216,0.000122283,255477.945945946,2.6183e-05,424915.57957958,3.151e-06
130725.159159159,2.3352e-05,165887.703703704,0.0002397,181702.449449449,0.000231377,198700.054054054,0.000124523,255866.153153153,2.3901e-05,425130.043043043,3.121e-06
130746.570570571,2.4403e-05,165896.82962963,0.000240825,181719.330730731,0.000231381,198816.891891892,0.000126602,256254.36036036,2.1798e-05,425344.506506506,3.092e-06
130767.981981982,2.5493e-05,165905.955555556,0.000241943,181736.212012012,0.000231358,198933.72972973,0.000128508,256642.567567568,1.9867e-05,425558.96996997,3.063e-06
130789.393393393,2.6621e-05,165915.081481481,0.000243055,181753.093293293,0.000231315,199050.567567568,0.000130234,257030.774774775,1.8099e-05,425773.433433433,3.034e-06
130810.804804805,2.7789e-05,165924.207407407,0.00024416,181769.974574575,0.00023125,199167.405405405,0.000131772,257418.981981982,1.6486e-05,425987.896896897,3.006e-06
130832.216216216,2.8998e-05,165933.333333333,0.000245259,181786.855855856,0.000231162,199284.243243243,0.000133114,257807.189189189,1.5016e-05,426202.36036036,2.978e-06
130853.627627628,3.0249e-05,165942.459259259,0.000246351,181803.737137137,0.000231053,199401.081081081,0.000134255,258195.396396396,1.3681e-05,426416.823823824,2.95e-06
130875.039039039,3.1543e-05,165951.585185185,0.000247436,181820.618418418,0.000230921,199517.918918919,0.000135188,258583.603603604,1.247e-05,426631.287287287,2.922e-06
130896.45045045,3.288e-05,165960.711111111,0.000248513,181837.4996997,0.000230768,199634.756756757,0.000135909,258971.810810811,1.1373e-05,426845.750750751,2.895e-06
130917.861861862,3.4261e-05,165969.837037037,0.000249584,181854.380980981,0.000230592,199751.594594595,0.000136415,259360.018018018,1.0381e-05,427060.214214214,2.868e-06
130939.273273273,3.5688e-05,165978.962962963,0.000250647,181871.262262262,0.000230395,199868.432432432,0.000136703,259748.225225225,9.483e-06,427274.677677678,2.842e-06
130960.684684685,3.716e-05,165988.088888889,0.000251702,181888.143543544,0.000230175,199985.27027027,0.000136772,260136.432432432,8.672e-06,427489.141141141,2.816e-06
130982.096096096,3.868e-05,165997.214814815,0.00025275,181905.024824825,0.000229934,200102.108108108,0.000136622,260524.63963964,7.94e-06,427703.604604605,2.79e-06
131003.507507508,4.0247e-05,166006.340740741,0.00025379,181921.906106106,0.000229671,200218.945945946,0.000136254,260912.846846847,7.278e-06,427918.068068068,2.764e-06
131024.918918919,4.1862e-05,166015.466666667,0.000254823,181938.787387387,0.000229386,200335.783783784,0.000135668,261301.054054054,6.68e-06,428132.531531532,2.739e-06
131046.33033033,4.3527e-05,166024.592592593,0.000255847,181955.668668669,0.00022908,200452.621621622,0.000134868,261689.261261261,6.139e-06,428346.994994995,2.714e-06
131067.741741742,4.5241e-05,166033.718518519,0.000256863,181972.54994995,0.000228752,200569.459459459,0.000133858,262077.468468468,5.65e-06,428561.458458458,2.689e-06
131089.153153153,4.7007e-05,166042.844444444,0.00025787,181989.431231231,0.000228403,200686.297297297,0.000132643,262465.675675676,5.207e-06,428775.921921922,2.664e-06
131110.564564565,4.8823e-05,166051.97037037,0.000258869,182006.312512513,0.000228032,200803.135135135,0.000131228,262853.882882883,4.807e-06,428990.385385385,2.64e-06
131131.975975976,5.0692e-05,166061.096296296,0.00025986,182023.193793794,0.000227641,200919.972972973,0.00012962,263242.09009009,4.443e-06,429204.848848849,2.616e-06
131153.387387387,5.2613e-05,166070.222222222,0.000260842,182040.075075075,0.000227228,201036.810810811,0.000127826,263630.297297297,4.114e-06,429419.312312312,2.592e-06
131174.798798799,5.4587e-05,166079.348148148,0.000261815,182056.956356356,0.000226794,201153.648648649,0.000125855,264018.504504504,3.814e-06,429633.775775776,2.569e-06
131196.21021021,5.6615e-05,166088.474074074,0.000262779,182073.837637638,0.000226339,201270.486486486,0.000123716,264406.711711712,3.542e-06,429848.239239239,2.546e-06
131217.621621622,5.8697e-05,166097.6,0.000263734,182090.718918919,0.000225863,201387.324324324,0.000121418,264794.918918919,3.294e-06,430062.702702703,2.523e-06
131239.033033033,6.0834e-05,166106.725925926,0.00026468,182107.6002002,0.000225367,201504.162162162,0.000118972,265183.126126126,3.067e-06,430277.166166166,2.5e-06
131260.444444444,6.3026e-05,166115.851851852,0.000265617,182124.481481481,0.000224851,201621.0,0.000116388,265571.333333333,2.861e-06,430491.62962963,2.478e-06
131281.855855856,6.5273e-05,166124.977777778,0.000266544,182141.362762763,0.000224314,201737.837837838,0.000113677,265959.540540541,2.672e-06,430706.093093093,2.455e-06
131303.267267267,6.7576e-05,166134.103703704,0.000267462,182158.244044044,0.000223757,201854.675675676,0.000110852,266347.747747748,2.499e-06,430920.556556557,2.433e-06
131324.678678679,6.9936e-05,166143.22962963,0.00026837,182175.125325325,0.00022318,201971.513513514,0.000107924,266735.954954955,2.341e-06,431135.02002002,2.412e-06
131346.09009009,7.2352e-05,166152.355555556,0.000269268,182192.006606607,0.000222583,202088.351351351,0.000104904,267124.162162162,2.195e-06,431349.483483483,2.39e-06
131367.501501502,7.4824e-05,166161.481481481,0.000270156,182208.887887888,0.000221966,202205.189189189,0.000101806,267512.369369369,2.061e-06,431563.946946947,2.369e-06
131388.912912913,7.7353e-05,166170.607407407,0.000271034,182225.769169169,0.00022133,202322.027027027,9.8641e-05,267900.576576577,1.938e-06,431778.41041041,2.348e-06
131410.324324324,7.9938e-05,166179.733333333,0.000271902,182242.65045045,0.000220674,202438.864864865,9.5421e-05,268288.783783784,1.825e-06,431992.873873874,2.327e-06
131431.735735736,8.2581e-05,166188.859259259,0.000272759,182259.531731732,0.00022,202555.702702703,9.2158e-05,268676.990990991,1.72e-06,432207.337337337,2.307e-06
131453.147147147,8.528e-05,166197.985185185,0.000273607,182276.413013013,0.000219306,202672.540540541,8.8863e-05,269065.198198198,1.623e-06,432421.800800801,2.286e-06
131474.558558559,8.8035e-05,166207.111111111,0.000274444,182293.294294294,0.000218594,202789.378378378,8.555e-05,269453.405405405,1.533e-06,432636.264264264,2.266e-06
131495.96996997,9.0847e-05,166216.237037037,0.00027527,182310.175575576,0.000217863,202906.216216216,8.2227e-05,269841.612612613,1.45e-06,432850.727727728,2.246e-06
131517.381381381,9.3715e-05,166225.362962963,0.000276085,182327.056856857,0.000217114,203023.054054054,7.8907e-05,270229.81981982,1.373e-06,433065.191191191,2.227e-06
131538.792792793,9.6639e-05,166234.488888889,0.00027689,182343.938138138,0.000216346,203139.891891892,7.56e-05,270618.027027027,1.301e-06,433279.654654655,2.207e-06
131560.204204204,9.9618e-05,166243.614814815,0.000277683,182360.819419419,0.000215561,203256.72972973,7.2315e-05,271006.234234234,1.234e-06,433494.118118118,2.188e-06
131581.615615616,0.000102652,166252.740740741,0.000278466,182377.700700701,0.000214758,203373.567567568,6.9062e-05,271394.441441441,1.172e-06,433708.581581582,2.169e-06
131603.027027027,0.00010574,166261.866666667,0.000279237,182394.581981982,0.000213937,203490.405405405,6.585e-05,271782.648648649,1.114e-06,433923.045045045,2.15e-06
131624.438438438,0.000108882,166270.992592593,0.000279997,182411.463263263,0.000213099,203607.243243243,6.2686e-05,272170.855855856,1.06e-06,434137.508508509,2.132e-06
131645.84984985,0.000112078,166280.118518519,0.000280746,182428.344544545,0.000212244,203724.081081081,5.9579e-05,272559.063063063,1.009e-06,434351.971971972,2.113e-06
131667.261261261,0.000115325,166289.244444444,0.000281483,182445.225825826,0.000211372,203840.918918919,5.6535e-05,272947.27027027,9.62e-07,434566.435435435,2.095e-06
131688.672672673,0.000118624,166298.37037037,0.000282209,182462.107107107,0.000210484,203957.756756757,5.356e-05,273335.477477478,9.17e-07,434780.898898899,2.077e-06
131710.084084084,0.000121973,166307.496296296,0.000282923,182478.988388388,0.000209579,204074.594594595,5.0661e-05,273723.684684685,8.76e-07,434995.362362362,2.059e-06
131731.495495496,0.000125372,166316.622222222,0.000283625,182495.86966967,0.000208658,204191.432432432,4.7841e-05,274111.891891892,8.37e-07,435209.825825826,2.042e-06
131752.906906907,0.000128819,166325.748148148,0.000284316,182512.750950951,0.000207721,204308.27027027,4.5107e-05,274500.099099099,8e-07,435424.289289289,2.024e-06
131774.318318318,0.000132313,166334.874074074,0.000284994,182529.632232232,0.000206769,204425.108108108,4.246e-05,274888.306306306,7.65e-07,435638.752752753,2.007e-06
131795.72972973,0.000135854,166344.0,0.000285661,182546.513513514,0.000205801,204541.945945946,3.9904e-05,275276.513513513,7.33e-07,435853.216216216,1.99e-06
131817.141141141,0.000139439,166353.125925926,0.000286315,182563.394794795,0.000204818,204658.783783784,3.7443e-05,275664.720720721,7.02e-07,436067.67967968,1.973e-06
131838.552552553,0.000143066,166362.251851852,0.000286957,182580.276076076,0.00020382,204775.621621622,3.5076e-05,276052.927927928,6.73e-07,436282.143143143,1.956e-06
131859.963963964,0.000146736,166371.377777778,0.000287586,182597.157357357,0.000202808,204892.459459459,3.2807e-05,276441.135135135,6.46e-07,436496.606606607,1.94e-06
131881.375375375,0.000150446,166380.503703704,0.000288204,182614.038638639,0.000201781,205009.297297297,3.0635e-05,276829.342342342,6.2e-07,436711.07007007,1.924e-06
131902.786786787,0.000154193,166389.62962963,0.000288808,182630.91991992,0.000200741,205126.135135135,2.8561e-05,277217.54954955,5.95e-07,436925.533533534,1.907e-06
131924.198198198,0.000157978,166398.755555556,0.000289401,182647.801201201,0.000199686,205242.972972973,2.6585e-05,277605.756756757,5.72e-07,437139.996996997,1.891e-06
131945.60960961,0.000161797,166407.881481481,0.00028998,182664.682482482,0.000198618,205359.810810811,2.4706e-05,277993.963963964,5.5e-07,437354.46046046,1.876e-06
131967.021021021,0.000165649,166417.007407407,0.000290547,182681.563763764,0.000197537,205476.648648649,2.2923e-05,278382.171171171,5.3e-07,437568.923923924,1.86e-06
131988.432432432,0.000169531,166426.133333333,0.000291101,182698.445045045,0.000196443,205593.486486486,2.1234e-05,278770.378378378,5.1e-07,437783.387387387,1.844e-06
132009.843843844,0.000173442,166435.259259259,0.000291642,182715.326326326,0.000195336,205710.324324324,1.9639e-05,279158.585585586,4.91e-07,437997.850850851,1.829e-06
132031.255255255,0.000177379,166444.385185185,0.00029217,182732.207607608,0.000194217,205827.162162162,1.8134e-05,279546.792792793,4.73e-07,438212.314314314,1.814e-06
132052.666666667,0.000181341,166453.511111111,0.000292685,182749.088888889,0.000193086,205944.0,1.6717e-05,279935.0,4.57e-07,438426.777777778,1.799e-06
132074.078078078,0.000185324,166462.637037037,0.000293186,182765.97017017,0.000191943,206060.837837838,1.5387e-05,280323.207207207,4.4e-07,438641.241241241,1.784e-06
132095.489489489,0.000189327,166471.762962963,0.000293675,182782.851451451,0.000190788,206177.675675676,1.414e-05,280711.414414414,4.25e-07,438855.704704705,1.769e-06
132116.900900901,0.000193347,166480.888888889,0.00029415,182799.732732733,0.000189622,206294.513513514,1.2973e-05,281099.621621622,4.11e-07,439070.168168168,1.755e-06
132138.312312312,0.000197381,166490.014814815,0.000294612,182816.614014014,0.000188446,206411.351351351,1.1883e-05,281487.828828829,3.97e-07,439284.631631632,1.74e-06
132159.723723724,0.000201427,166499.140740741,0.000295061,182833.495295295,0.000187258,206528.189189189,1.0867e-05,281876.036036036,3.83e-07,439499.095095095,1.726e-06
132181.135135135,0.000205481,166508.266666667,0.000295496,182850.376576577,0.00018606,206645.027027027,9.922e-06,282264.243243243,3.71e-07,439713.558558559,1.712e-06
132202.546546547,0.000209542,166517.392592593,0.000295918,182867.257857858,0.000184852,206761.864864865,9.045e-06,282652.45045045,3.59e-07,439928.022022022,1.698e-06
132223.957957958,0.000213607,166526.518518519,0.000296326,182884.139139139,0.000183635,206878.702702703,8.232e-06,283040.657657658,3.47e-07,440142.485485485,1.684e-06
132245.369369369,0.000217672,166535.644444444,0.00029672,182901.02042042,0.000182408,206995.540540541,7.48e-06,283428.864864865,3.36e-07,440356.948948949,1.671e-06
132266.780780781,0.000221734,166544.77037037,0.000297101,182917.901701702,0.000181172,207112.378378378,6.786e-06,283817.072072072,3.25e-07,440571.412412412,1.657e-06
132288.192192192,0.000225791,166553.896296296,0.000297468,182934.782982983,0.000179926,207229.216216216,6.147e-06,284205.279279279,3.15e-07,440785.875875876,1.644e-06
132309.603603604,0.00022984,166563.022222222,0.000297821,182951.664264264,0.000178673,207346.054054054,5.559e-06,284593.486486487,3.06e-07,441000.339339339,1.631e-06
132331.015015015,0.000233877,166572.148148148,0.00029816,182968.545545546,0.000177411,207462.891891892,5.019e-06,284981.693693694,2.96e-07,441214.802802803,1.617e-06
132352.426426426,0.000237899,166581.274074074,0.000298485,182985.426826827,0.000176141,207579.72972973,4.524e-06,285369.900900901,2.87e-07,441429.266266266,1.605e-06
132373.837837838,0.000241903,166590.4,0.000298797,183002.308108108,0.000174863,207696.567567568,4.071e-06,285758.108108108,2.79e-07,441643.72972973,1.592e-06
132395.249249249,0.000245887,166599.525925926,0.000299094,183019.189389389,0.000173578,207813.405405405,3.658e-06,286146.315315315,2.71e-07,441858.193193193,1.579e-06
132416.660660661,0.000249846,166608.651851852,0.000299377,183036.070670671,0.000172286,207930.243243243,3.282e-06,286534.522522522,2.63e-07,442072.656656657,1.566e-06
132438.072072072,0.000253778,166617.777777778,0.000299647,183052.951951952,0.000170987,208047.081081081,2.939e-06,286922.72972973,2.55e-07,442287.12012012,1.554e-06
132459.483483483,0.000257678,166626.903703704,0.000299902,183069.833233233,0.000169682,208163.918918919,2.628e-06,287310.936936937,2.48e-07,442501.583583584,1.542e-06
132480.894894895,0.000261545,166636.02962963,0.000300143,183086.714514515,0.000168371,208280.756756757,2.347e-06,287699.144144144,2.41e-07,442716.047047047,1.529e-06
132502.306306306,0.000265374,166645.155555556,0.00030037,183103.595795796,0.000167053,208397.594594595,2.092e-06,288087.351351351,2.34e-07,442930.510510511,1.517e-06
132523.717717718,0.000269162,166654.281481481,0.000300582,183120.477077077,0.00016573,208514.432432432,1.861e-06,288475.558558559,2.28e-07,443144.973973974,1.506e-06
132545.129129129,0.000272907,166663.407407407,0.000300781,183137.358358358,0.000164402,208631.27027027,1.654e-06,288863.765765766,2.22e-07,443359.437437437,1.494e-06
132566.540540541,0.000276603,166672.533333333,0.000300965,183154.23963964,0.000163069,208748.108108108,1.467e-06,289251.972972973,2.16e-07,443573.900900901,1.482e-06
132587.951951952,0.000280249,166681.659259259,0.000301134,183171.120920921,0.000161731,208864.945945946,1.299e-06,289640.18018018,2.1e-07,443788.364364364,1.47e-06
132609.363363363,0.000283841,166690.785185185,0.00030129,183188.002202202,0.000160389,208981.783783784,1.149e-06,290028.387387387,2.04e-07,444002.827827828,1.459e-06
132630.774774775,0.000287376,166699.911111111,0.000301431,183204.883483483,0.000159042,209098.621621622,1.014e-06,290416.594594595,1.99e-07,444217.291291291,1.448e-06
132652.186186186,0.00029085,166709.037037037,0.000301558,183221.764764765,0.000157692,209215.459459459,8.94e-07,290804.801801802,1.94e-07,444431.754754755,1.436e-06
132673.597597598,0.00029426,166718.162962963,0.00030167,183238.646046046,0.000156338,209332.297297297,7.87e-07,291193.009009009,1.89e-07,444646.218218218,1.425e-06
132695.009009009,0.000297603,166727.288888889,0.000301768,183255.527327327,0.000154982,209449.135135135,6.91e-07,291581.216216216,1.84e-07,444860.681681682,1.414e-06
132716.42042042,0.000300876,166736.414814815,0.000301851,183272.408608609,0.000153622,209565.972972973,6.06e-07,291969.423423423,1.8e-07,445075.145145145,1.403e-06
132737.831831832,0.000304076,166745.540740741,0.00030192,183289.28988989,0.000152259,209682.810810811,5.31e-07,292357.630630631,1.75e-07,445289.608608609,1.393e-06
132759.243243243,0.000307198,166754.666666667,0.000301975,183306.171171171,0.000150894,209799.648648649,4.64e-07,292745.837837838,1.71e-07,445504.072072072,1.382e-06
132780.654654655,0.000310242,166763.792592593,0.000302015,183323.052452452,0.000149527,209916.486486486,4.05e-07,293134.045045045,1.67e-07,445718.535535536,1.371e-06
132802.066066066,0.000313203,166772.918518519,0.000302041,183339.933733734,0.000148158,210033.324324324,3.53e-07,293522.252252252,1.63e-07,445932.998998999,1.361e-06
132823.477477477,0.000316078,166782.044444444,0.000462937,183356.815015015,0.000146788,210150.162162162,3.07e-07,293910.459459459,1.59e-07,446147.462462462,1.35e-06
132844.888888889,0.000318865,166791.17037037,0.000462937,183373.696296296,0.000145416,210267.0,2.67e-07,294298.666666667,1.55e-07,446361.925925926,1.34e-06
132866.3003003,0.000321561,166800.296296296,0.000302031,183390.577577578,0.000144043,210383.837837838,2.32e-07,294686.873873874,1.51e-07,446576.389389389,1.33e-06
132887.711711712,0.000324163,166809.422222222,0.000301999,183407.458858859,0.00014267,210500.675675676,2.01e-07,295075.081081081,1.48e-07,446790.852852853,1.32e-06
132909.123123123,0.000326669,166818.548148148,0.000301952,183424.34014014,0.000141296,210617.513513514,1.73e-07,295463.288288288,1.44e-07,447005.316316316,1.31e-06
132930.534534535,0.000329075,166827.674074074,0.000301891,183441.221421421,0.000139922,210734.351351351,1.5e-07,295851.495495496,1.41e-07,447219.77977978,1.3e-06
132951.945945946,0.00033138,166836.8,0.000301816,183458.102702703,0.000138548,210851.189189189,1.29e-07,296239.702702703,1.38e-07,447434.243243243,1.29e-06
132973.357357357,0.000333581,166845.925925926,0.000301726,183474.983983984,0.000137174,210968.027027027,1.11e-07,296627.90990991,1.35e-07,447648.706706707,1.281e-06
132994.768768769,0.000335677,166855.051851852,0.000301622,183491.865265265,0.000135801,211084.864864865,9.5e-08,297016.117117117,1.32e-07,447863.17017017,1.271e-06
133016.18018018,0.000337663,166864.177777778,0.000301503,183508.746546547,0.000134429,211201.702702703,8.2e-08,297404.324324324,1.29e-07,448077.633633634,1.262e-06
133037.591591592,0.00033954,166873.303703704,0.00030137,183525.627827828,0.000133058,211318.540540541,7e-08,297792.531531532,1.26e-07,448292.097097097,1.252e-06
133059.003003003,0.000341304,166882.42962963,0.000301223,183542.509109109,0.000131688,211435.378378378,6e-08,298180.738738739,1.23e-07,448506.560560561,1.243e-06
133080.414414414,0.000342953,166891.555555556,0.000301061,183559.39039039,0.00013032,211552.216216216,5.1e-08,298568.945945946,1.21e-07,448721.024024024,1.234e-06
133101.825825826,0.000344487,166900.681481481,0.000300885,183576.271671672,0.000128954,211669.054054054,4.4e-08,298957.153153153,1.18e-07,448935.487487487,1.225e-06
133123.237237237,0.000345903,166909.807407407,0.000300694,183593.152952953,0.00012759,211785.891891892,3.7e-08,299345.36036036,1.15e-07,449149.950950951,1.216e-06
133144.648648649,0.0003472,166918.933333333,0.00030049,183610.034234234,0.000126228,211902.72972973,3.1e-08,299733.567567568,1.13e-07,449364.414414414,1.207e-06
133166.06006006,0.000348377,166928.059259259,0.000300271,183626.915515516,0.000124869,212019.567567568,2.7e-08,300121.774774775,1.11e-07,449578.877877878,1.198e-06
133187.471471471,0.000349432,166937.185185185,0.000300038,183643.796796797,0.000123513,212136.405405405,2.3e-08,300509.981981982,1.08e-07,449793.341341341,1.189e-06
133208.882882883,0.000350364,166946.311111111,0.00029979,183660.678078078,0.000122159,212253.243243243,1.9e-08,300898.189189189,1.06e-07,450007.804804805,1.18e-06
133230.294294294,0.000351172,166955.437037037,0.000299529,183677.559359359,0.000120809,212370.081081081,1.6e-08,301286.396396396,1.04e-07,450222.268268268,1.172e-06
133251.705705706,0.000351856,166964.562962963,0.000299253,183694.440640641,0.000119462,212486.918918919,1.4e-08,301674.603603604,1.02e-07,450436.731731732,1.163e-06
133273.117117117,0.000352414,166973.688888889,0.000298964,183711.321921922,0.000118119,212603.756756757,1.1e-08,302062.810810811,1e-07,450651.195195195,1.155e-06
133294.528528529,0.000352845,166982.814814815,0.00029866,183728.203203203,0.00011678,212720.594594595,1e-08,302451.018018018,9.8e-08,450865.658658659,1.146e-06
133315.93993994,0.000353151,166991.940740741,0.000298343,183745.084484484,0.000115445,212837.432432432,8e-09,302839.225225225,9.6e-08,451080.122122122,1.138e-06
133337.351351351,0.000353329,167001.066666667,0.000298011,183761.965765766,0.000114114,212954.27027027,7e-09,303227.432432432,9.4e-08,451294.585585586,1.13e-06
133358.762762763,0.000353381,167010.192592593,0.000297666,183778.847047047,0.000112788,213071.108108108,6e-09,303615.63963964,9.2e-08,451509.049049049,1.122e-06
133380.174174174,0.000353305,167019.318518519,0.000297307,183795.728328328,0.000111467,213187.945945946,5e-09,304003.846846847,9e-08,451723.512512513,1.114e-06
133401.585585586,0.000353103,167028.444444444,0.000296934,183812.60960961,0.00011015,213304.783783784,4e-09,304392.054054054,8.9e-08,451937.975975976,1.106e-06
133422.996996997,0.000352773,167037.57037037,0.000296547,183829.490890891,0.000108839,213421.621621622,3e-09,304780.261261261,8.7e-08,452152.439439439,1.098e-06
133444.408408408,0.000352317,167046.696296296,0.000296147,183846.372172172,0.000107533,213538.459459459,3e-09,305168.468468468,8.5e-08,452366.902902903,1.09e-06
133465.81981982,0.000351735,167055.822222222,0.000295733,183863.253453453,0.000106232,213655.297297297,2e-09,305556.675675676,8.4e-08,452581.366366366,1.082e-06
133487.231231231,0.000351028,167064.948148148,0.000295305,183880.134734735,0.000104937,213772.135135135,2e-09,305944.882882883,8.2e-08,452795.82982983,1.075e-06
133508.642642643,0.000350197,167074.074074074,0.000294864,183897.016016016,0.000103648,213888.972972973,2e-09,306333.09009009,8.1e-08,453010.293293293,1.067e-06
133530.054054054,0.000349241,167083.2,0.00029441,183913.897297297,0.000102365,214005.810810811,1e-09,306721.297297297,7.9e-08,453224.756756757,1.059e-06
133551.465465465,0.000348163,167092.325925926,0.000293942,183930.778578579,0.000101088,214122.648648649,1e-09,307109.504504504,7.8e-08,453439.22022022,1.052e-06
133572.876876877,0.000346963,167101.451851852,0.000293461,183947.65985986,9.9818e-05,214239.486486486,1e-09,307497.711711712,7.6e-08,453653.683683684,1.045e-06
133594.288288288,0.000345644,167110.577777778,0.000292966,183964.541141141,9.8554e-05,214356.324324324,1e-09,307885.918918919,7.5e-08,453868.147147147,1.037e-06
133615.6996997,0.000344205,167119.703703704,0.000292459,183981.422422422,9.7296e-05,214473.162162162,1e-09,308274.126126126,7.3e-08,454082.610610611,1.03e-06
133637.111111111,0.000342649,167128.82962963,0.000291938,183998.303703704,9.6046e-05,214590.0,0.0,308662.333333333,7.2e-08,454297.074074074,1.023e-06
133658.522522523,0.000340978,167137.955555556,0.000291405,184015.184984985,9.4802e-05,214706.837837838,0.0,309050.540540541,7.1e-08,454511.537537538,1.016e-06
133679.933933934,0.000339192,167147.081481481,0.000290858,184032.066266266,9.3566e-05,214823.675675676,0.0,309438.747747748,7e-08,454726.001001001,1.009e-06
133701.345345345,0.000337295,167156.207407407,0.000290298,184048.947547548,9.2337e-05,214940.513513514,0.0,309826.954954955,6.8e-08,454940.464464464,1.002e-06
133722.756756757,0.000335287,167165.333333333,0.000289726,184065.828828829,9.1115e-05,215057.351351351,0.0,310215.162162162,6.7e-08,455154.927927928,9.95e-07
133744.168168168,0.000333172,167174.459259259,0.000289141,184082.71011011,8.9901e-05,215174.189189189,0.0,310603.369369369,6.6e-08,455369.391391391,9.88e-07
133765.57957958,0.000330951,167183.585185185,0.000288544,184099.591391391,8.8695e-05,215291.027027027,0.0,310991.576576577,6.5e-08,455583.854854855,9.81e-07
133786.990990991,0.000328626,167192.711111111,0.000287934,184116.472672673,8.7496e-05,215407.864864865,0.0,311379.783783784,6.4e-08,455798.318318318,9.74e-07
133808.402402402,0.000326201,167201.837037037,0.000287311,184133.353953954,8.6305e-05,215524.702702703,0.0,311767.990990991,6.3e-08,456012.781781782,9.68e-07
133829.813813814,0.000323677,167210.962962963,0.000286676,184150.235235235,8.5123e-05,215641.540540541,0.0,312156.198198198,6.2e-08,456227.245245245,9.61e-07
133851.225225225,0.000321056,167220.088888889,0.000286029,184167.116516517,8.3948e-05,215758.378378378,0.0,312544.405405405,6.1e-08,456441.708708709,9.54e-07
133872.636636637,0.000318343,167229.214814815,0.00028537,184183.997797798,8.2782e-05,215875.216216216,0.0,312932.612612613,6e-08,456656.172172172,9.48e-07
133894.048048048,0.000315539,167238.340740741,0.000284698,184200.879079079,8.1624e-05,215992.054054054,0.0,313320.81981982,5.9e-08,456870.635635636,9.42e-07
133915.459459459,0.000312647,167247.466666667,0.000284014,184217.76036036,8.0475e-05,216108.891891892,0.0,313709.027027027,5.8e-08,457085.099099099,9.35e-07
133936.870870871,0.000309671,167256.592592593,0.000283319,184234.641641642,7.9334e-05,216225.72972973,0.0,314097.234234234,5.7e-08,457299.562562563,9.29e-07
133958.282282282,0.000306612,167265.718518519,0.000282612,184251.522922923,7.8202e-05,216342.567567568,0.0,314485.441441441,5.6e-08,457514.026026026,9.23e-07
133979.693693694,0.000303474,167274.844444444,0.000281893,184268.404204204,7.7078e-05,216459.405405405,0.0,314873.648648649,5.5e-08,457728.489489489,9.16e-07
134001.105105105,0.000300261,167283.97037037,0.000281162,184285.285485485,7.5964e-05,216576.243243243,0.0,315261.855855856,5.4e-08,457942.952952953,9.1e-07
134022.516516517,0.000296974,167293.096296296,0.00028042,184302.166766767,7.4858e-05,216693.081081081,0.0,315650.063063063,5.3e-08,458157.416416416,9.04e-07
134043.927927928,0.000293618,167302.222222222,0.000279667,184319.048048048,7.3762e-05,216809.918918919,0.0,316038.27027027,5.2e-08,458371.87987988,8.98e-07
134065.339339339,0.000290196,167311.348148148,0.000278902,184335.929329329,7.2674e-05,216926.756756757,0.0,316426.477477478,5.2e-08,458586.343343343,8.92e-07
134086.750750751,0.00028671,167320.474074074,0.000278126,184352.810610611,7.1596e-05,217043.594594595,0.0,316814.684684685,5.1e-08,458800.806806807,8.86e-07
134108.162162162,0.000283164,167329.6,0.000277339,184369.691891892,7.0527e-05,217160.432432432,0.0,317202.891891892,5e-08,459015.27027027,8.8e-07
134129.573573574,0.000279562,167338.725925926,0.00027654,184386.573173173,6.9467e-05,217277.27027027,0.0,317591.099099099,4.9e-08,459229.733733734,8.74e-07
134150.984984985,0.000275906,167347.851851852,0.000275731,184403.454454454,6.8417e-05,217394.108108108,0.0,317979.306306306,4.8e-08,459444.197197197,8.69e-07
134172.396396396,0.0002722,167356.977777778,0.000274911,184420.335735736,6.7376e-05,217510.945945946,0.0,318367.513513513,4.8e-08,459658.660660661,8.63e-07
134193.807807808,0.000268447,167366.103703704,0.000274081,184437.217017017,6.6344e-05,217627.783783784,0.0,318755.720720721,4.7e-08,459873.124124124,8.57e-07
134215.219219219,0.00026465,167375.22962963,0.00027324,184454.098298298,6.5322e-05,217744.621621622,0.0,319143.927927928,4.6e-08,460087.587587588,8.52e-07
134236.630630631,0.000260814,167384.355555556,0.000272388,184470.97957958,6.431e-05,217861.459459459,0.0,319532.135135135,4.6e-08,460302.051051051,8.46e-07
134258.042042042,0.000256941,167393.481481481,0.000271527,184487.860860861,6.3307e-05,217978.297297297,0.0,319920.342342342,4.5e-08,460516.514514514,8.4e-07
134279.453453453,0.000253034,167402.607407407,0.000270654,184504.742142142,6.2314e-05,218095.135135135,0.0,320308.54954955,4.4e-08,460730.977977978,8.35e-07
134300.864864865,0.000249097,167411.733333333,0.000269772,184521.623423423,6.1331e-05,218211.972972973,0.0,320696.756756757,4.4e-08,460945.441441441,8.3e-07
134322.276276276,0.000245133,167420.859259259,0.00026888,184538.504704705,6.0357e-05,218328.810810811,0.0,321084.963963964,4.3e-08,461159.904904905,8.24e-07
134343.687687688,0.000241145,167429.985185185,0.000267978,184555.385985986,5.9393e-05,218445.648648649,0.0,321473.171171171,4.2e-08,461374.368368368,8.19e-07
134365.099099099,0.000237137,167439.111111111,0.000267066,184572.267267267,5.8439e-05,218562.486486486,0.0,321861.378378378,4.2e-08,461588.831831832,8.14e-07
134386.510510511,0.000233112,167448.237037037,0.000266145,184589.148548549,5.7495e-05,218679.324324324,0.0,322249.585585586,4.1e-08,461803.295295295,8.08e-07
134407.921921922,0.000229072,167457.362962963,0.000265214,184606.02982983,5.656e-05,218796.162162162,0.0,322637.792792793,4.1e-08,462017.758758759,8.03e-07
134429.333333333,0.000225022,167466.488888889,0.000264274,184622.911111111,5.5635e-05,218913.0,0.0,323026.0,4e-08,462232.222222222,7.98e-07
134450.744744745,0.000220963,167475.614814815,0.000263324,184639.792392392,5.4721e-05,219029.837837838,0.0,323414.207207207,3.9e-08,462446.685685686,7.93e-07
134472.156156156,0.0002169,167484.740740741,0.000262366,184656.673673674,5.3816e-05,219146.675675676,0.0,323802.414414414,3.9e-08,462661.149149149,7.88e-07
134493.567567568,0.000212835,167493.866666667,0.000261398,184673.554954955,5.2921e-05,219263.513513514,0.0,324190.621621622,3.8e-08,462875.612612613,7.83e-07
134514.978978979,0.000208771,167502.992592593,0.000260421,184690.436236236,5.2036e-05,219380.351351351,0.0,324578.828828829,3.8e-08,463090.076076076,7.78e-07
134536.39039039,0.000204711,167512.118518519,0.000259436,184707.317517518,5.1161e-05,219497.189189189,0.0,324967.036036036,3.7e-08,463304.53953954,7.73e-07
134557.801801802,0.000200658,167521.244444444,0.000258442,184724.198798799,5.0295e-05,219614.027027027,0.0,325355.243243243,3.7e-08,463519.003003003,7.68e-07
134579.213213213,0.000196614,167530.37037037,0.00025744,184741.08008008,4.944e-05,219730.864864865,0.0,325743.45045045,3.6e-08,463733.466466466,7.63e-07
134600.624624625,0.000192583,167539.496296296,0.000256429,184757.961361361,4.8595e-05,219847.702702703,0.0,326131.657657658,3.6e-08,463947.92992993,7.58e-07
134622.036036036,0.000188566,167548.622222222,0.00025541,184774.842642643,4.7759e-05,219964.540540541,0.0,326519.864864865,3.5e-08,464162.393393393,7.53e-07
134643.447447447,0.000184567,167557.748148148,0.000254383,184791.723923924,4.6933e-05,220081.378378378,0.0,326908.072072072,3.5e-08,464376.856856857,7.49e-07
134664.858858859,0.000180588,167566.874074074,0.000253348,184808.605205205,4.6117e-05,220198.216216216,0.0,327296.279279279,3.4e-08,464591.32032032,7.44e-07
134686.27027027,0.00017663,167576.0,0.000252305,184825.486486486,4.5311e-05,220315.054054054,0.0,327684.486486487,3.4e-08,464805.783783784,7.39e-07
134707.681681682,0.000172698,167585.125925926,0.000251254,184842.367767768,4.4515e-05,220431.891891892,0.0,328072.693693694,3.3e-08,465020.247247247,7.35e-07
134729.093093093,0.000168792,167594.251851852,0.000250196,184859.249049049,4.3729e-05,220548.72972973,0.0,328460.900900901,3.3e-08,465234.710710711,7.3e-07
134750.504504504,0.000164915,167603.377777778,0.00024913,184876.13033033,4.2952e-05,220665.567567568,0.0,328849.108108108,3.2e-08,465449.174174174,7.26e-07
134771.915915916,0.000161069,167612.503703704,0.000248057,184893.011611612,4.2185e-05,220782.405405405,0.0,329237.315315315,3.2e-08,465663.637637638,7.21e-07
134793.327327327,0.000157257,167621.62962963,0.000246977,184909.892892893,4.1428e-05,220899.243243243,0.0,329625.522522522,3.2e-08,465878.101101101,7.17e-07
134814.738738739,0.000153479,167630.755555556,0.00024589,184926.774174174,4.068e-05,221016.081081081,0.0,330013.72972973,3.1e-08,466092.564564565,7.12e-07
134836.15015015,0.000149739,167639.881481481,0.000244796,184943.655455455,3.9943e-05,221132.918918919,0.0,330401.936936937,3.1e-08,466307.028028028,7.08e-07
134857.561561562,0.000146037,167649.007407407,0.000243695,184960.536736737,3.9214e-05,221249.756756757,0.0,330790.144144144,3e-08,466521.491491491,7.03e-07
134878.972972973,0.000142375,167658.133333333,0.000242587,184977.418018018,3.8496e-05,221366.594594595,0.0,331178.351351351,3e-08,466735.954954955,6.99e-07
134900.384384384,0.000138755,167667.259259259,0.000241473,184994.299299299,3.7787e-05,221483.432432432,0.0,331566.558558559,3e-08,466950.418418418,6.95e-07
134921.795795796,0.000135178,167676.385185185,0.000240353,185011.180580581,3.7087e-05,221600.27027027,0.0,331954.765765766,2.9e-08,467164.881881882,6.91e-07
134943.207207207,0.000131647,167685.511111111,0.000239226,185028.061861862,3.6397e-05,221717.108108108,0.0,332342.972972973,2.9e-08,467379.345345345,6.86e-07
134964.618618619,0.000128161,167694.637037037,0.000238093,185044.943143143,3.5716e-05,221833.945945946,0.0,332731.18018018,2.9e-08,467593.808808809,6.82e-07
134986.03003003,0.000124723,167703.762962963,0.000236954,185061.824424424,3.5045e-05,221950.783783784,0.0,333119.387387387,2.8e-08,467808.272272272,6.78e-07
135007.441441441,0.000121334,167712.888888889,0.00023581,185078.705705706,3.4383e-05,222067.621621622,0.0,333507.594594595,2.8e-08,468022.735735736,6.74e-07
135028.852852853,0.000117994,167722.014814815,0.00023466,185095.586986987,3.373e-05,222184.459459459,0.0,333895.801801802,2.7e-08,468237.199199199,6.7e-07
135050.264264264,0.000114705,167731.140740741,0.000233504,185112.468268268,3.3087e-05,222301.297297297,0.0,334284.009009009,2.7e-08,468451.662662663,6.66e-07
135071.675675676,0.000111467,167740.266666667,0.000232343,185129.34954955,3.2452e-05,222418.135135135,0.0,334672.216216216,2.7e-08,468666.126126126,6.62e-07
135093.087087087,0.000108282,167749.392592593,0.000231176,185146.230830831,3.1827e-05,222534.972972973,0.0,335060.423423423,2.6e-08,468880.58958959,6.58e-07
135114.498498498,0.00010515,167758.518518519,0.000230005,185163.112112112,3.1211e-05,222651.810810811,0.0,335448.630630631,2.6e-08,469095.053053053,6.54e-07
135135.90990991,0.000102072,167767.644444444,0.000228828,185179.993393393,3.0604e-05,222768.648648649,0.0,335836.837837838,2.6e-08,469309.516516517,6.5e-07
135157.321321321,9.9048e-05,167776.77037037,0.000227647,185196.874674675,3.0005e-05,222885.486486487,0.0,336225.045045045,2.6e-08,469523.97997998,6.46e-07
135178.732732733,9.608e-05,167785.896296296,0.000226461,185213.755955956,2.9416e-05,223002.324324324,0.0,336613.252252252,2.5e-08,469738.443443443,6.42e-07
135200.144144144,9.3166e-05,167795.022222222,0.00022527,185230.637237237,2.8836e-05,223119.162162162,0.0,337001.459459459,2.5e-08,469952.906906907,6.38e-07
135221.555555556,9.0309e-05,167804.148148148,0.000224075,185247.518518519,2.8264e-05,223236.0,0.0,337389.666666667,2.5e-08,470167.37037037,6.35e-07
135242.966966967,8.7508e-05,167813.274074074,0.000222875,185264.3997998,2.7701e-05,223352.837837838,0.0,337777.873873874,2.4e-08,470381.833833834,6.31e-07
135264.378378378,8.4763e-05,167822.4,0.000221672,185281.281081081,2.7146e-05,223469.675675676,0.0,338166.081081081,2.4e-08,470596.297297297,6.27e-07
135285.78978979,8.2075e-05,167831.525925926,0.000220464,185298.162362362,2.66e-05,223586.513513514,0.0,338554.288288288,2.4e-08,470810.760760761,6.24e-07
135307.201201201,7.9443e-05,167840.651851852,0.000219253,185315.043643644,2.6063e-05,223703.351351351,0.0,338942.495495496,2.3e-08,471025.224224224,6.2e-07
135328.612612613,7.6868e-05,167849.777777778,0.000218037,185331.924924925,2.5534e-05,223820.189189189,0.0,339330.702702703,2.3e-08,471239.687687688,6.16e-07
135350.024024024,7.435e-05,167858.903703704,0.000216819,185348.806206206,2.5013e-05,223937.027027027,0.0,339718.90990991,2.3e-08,471454.151151151,6.13e-07
135371.435435435,7.1889e-05,167868.02962963,0.000215596,185365.687487487,2.45e-05,224053.864864865,0.0,340107.117117117,2.3e-08,471668.614614615,6.09e-07
135392.846846847,6.9484e-05,167877.155555556,0.00021437,185382.568768769,2.3996e-05,224170.702702703,0.0,340495.324324324,2.2e-08,471883.078078078,6.05e-07
135414.258258258,6.7135e-05,167886.281481481,0.000213142,185399.45005005,2.35e-05,224287.540540541,0.0,340883.531531532,2.2e-08,472097.541541542,6.02e-07
135435.66966967,6.4842e-05,167895.407407407,0.00021191,185416.331331331,2.3012e-05,224404.378378378,0.0,341271.738738739,2.2e-08,472312.005005005,5.98e-07
135457.081081081,6.2605e-05,167904.533333333,0.000210675,185433.212612613,2.2532e-05,224521.216216216,0.0,341659.945945946,2.2e-08,472526.468468468,5.95e-07
135478.492492492,6.0424e-05,167913.659259259,0.000209437,185450.093893894,2.206e-05,224638.054054054,0.0,342048.153153153,2.1e-08,472740.931931932,5.92e-07
135499.903903904,5.8298e-05,167922.785185185,0.000208197,185466.975175175,2.1595e-05,224754.891891892,0.0,342436.36036036,2.1e-08,472955.395395395,5.88e-07
135521.315315315,5.6226e-05,167931.911111111,0.000206954,185483.856456456,2.1139e-05,224871.72972973,0.0,342824.567567568,2.1e-08,473169.858858859,5.85e-07
135542.726726727,5.4208e-05,167941.037037037,0.000205709,185500.737737738,2.069e-05,224988.567567568,0.0,343212.774774775,2.1e-08,473384.322322322,5.81e-07
135564.138138138,5.2244e-05,167950.162962963,0.000204461,185517.619019019,2.0248e-05,225105.405405405,0.0,343600.981981982,2e-08,473598.785785786,5.78e-07
135585.54954955,5.0333e-05,167959.288888889,0.000203211,185534.5003003,1.9815e-05,225222.243243243,0.0,343989.189189189,2e-08,473813.249249249,5.75e-07
135606.960960961,4.8474e-05,167968.414814815,0.00020196,185551.381581582,1.9388e-05,225339.081081081,0.0,344377.396396396,2e-08,474027.712712713,5.71e-07
135628.372372372,4.6668e-05,167977.540740741,0.000200706,185568.262862863,1.8969e-05,225455.918918919,0.0,344765.603603604,2e-08,474242.176176176,5.68e-07
135649.783783784,4.4912e-05,167986.666666667,0.000199451,185585.144144144,1.8557e-05,225572.756756757,0.0,345153.810810811,2e-08,474456.63963964,5.65e-07
135671.195195195,4.3207e-05,167995.792592593,0.000198194,185602.025425425,1.8153e-05,225689.594594595,0.0,345542.018018018,1.9e-08,474671.103103103,5.62e-07
135692.606606607,4.1552e-05,168004.918518519,0.000196936,185618.906706707,1.7755e-05,225806.432432432,0.0,345930.225225225,1.9e-08,474885.566566567,5.59e-07
135714.018018018,3.9946e-05,168014.044444444,0.000195676,185635.787987988,1.7365e-05,225923.27027027,0.0,346318.432432432,1.9e-08,475100.03003003,5.55e-07
135735.429429429,3.8388e-05,168023.17037037,0.000194415,185652.669269269,1.6981e-05,226040.108108108,0.0,346706.63963964,1.9e-08,475314.493493494,5.52e-07
135756.840840841,3.6877e-05,168032.296296296,0.000193153,185669.550550551,1.6605e-05,226156.945945946,0.0,347094.846846847,1.9e-08,475528.956956957,5.49e-07
135778.252252252,3.5413e-05,168041.422222222,0.00019189,185686.431831832,1.6235e-05,226273.783783784,0.0,347483.054054054,1.8e-08,475743.42042042,5.46e-07
135799.663663664,3.3996e-05,168050.548148148,0.000190626,185703.313113113,1.5872e-05,226390.621621622,0.0,347871.261261261,1.8e-08,475957.883883884,5.43e-07
135821.075075075,3.2623e-05,168059.674074074,0.000189362,185720.194394394,1.5515e-05,226507.459459459,0.0,348259.468468468,1.8e-08,476172.347347347,5.4e-07
135842.486486486,3.1294e-05,168068.8,0.000188097,185737.075675676,1.5166e-05,226624.297297297,0.0,348647.675675676,1.8e-08,476386.810810811,5.37e-07
135863.897897898,3.0009e-05,168077.925925926,0.000186831,185753.956956957,1.4822e-05,226741.135135135,0.0,349035.882882883,1.8e-08,476601.274274274,5.34e-07
135885.309309309,2.8766e-05,168087.051851852,0.000185566,185770.838238238,1.4485e-05,226857.972972973,0.0,349424.09009009,1.7e-08,476815.737737738,5.31e-07
135906.720720721,2.7564e-05,168096.177777778,0.0001843,185787.71951952,1.4154e-05,226974.810810811,0.0,349812.297297297,1.7e-08,477030.201201201,5.28e-07
135928.132132132,2.6404e-05,168105.303703704,0.000183033,185804.600800801,1.383e-05,227091.648648649,0.0,350200.504504504,1.7e-08,477244.664664665,5.25e-07
135949.543543544,2.5283e-05,168114.42962963,0.000181767,185821.482082082,1.3512e-05,227208.486486487,0.0,350588.711711712,1.7e-08,477459.128128128,5.22e-07
135970.954954955,2.4201e-05,168123.555555556,0.000180501,185838.363363363,1.3199e-05,227325.324324324,0.0,350976.918918919,1.7e-08,477673.591591592,5.19e-07
135992.366366366,2.3157e-05,168132.681481481,0.000179236,185855.244644645,1.2893e-05,227442.162162162,0.0,351365.126126126,1.7e-08,477888.055055055,5.16e-07
136013.777777778,2.215e-05,168141.807407407,0.00017797,185872.125925926,1.2593e-05,227559.0,0.0,351753.333333333,1.6e-08,478102.518518519,5.14e-07
136035.189189189,2.1179e-05,168150.933333333,0.000176706,185889.007207207,1.2298e-05,227675.837837838,0.0,352141.540540541,1.6e-08,478316.981981982,5.11e-07
136056.600600601,2.0243e-05,168160.059259259,0.000175442,185905.888488489,1.2009e-05,227792.675675676,0.0,352529.747747748,1.6e-08,478531.445445445,5.08e-07
136078.012012012,1.9342e-05,168169.185185185,0.000174178,185922.76976977,1.1726e-05,227909.513513514,0.0,352917.954954955,1.6e-08,478745.908908909,5.05e-07
136099.423423423,1.8475e-05,168178.311111111,0.000172916,185939.651051051,1.1448e-05,228026.351351351,0.0,353306.162162162,1.6e-08,478960.372372372,5.02e-07
136120.834834835,1.7639e-05,168187.437037037,0.000171654,185956.532332332,1.1176e-05,228143.189189189,0.0,353694.369369369,1.6e-08,479174.835835836,5e-07
136142.246246246,1.6836e-05,168196.562962963,0.000170394,185973.413613614,1.091e-05,228260.027027027,0.0,354082.576576577,1.5e-08,479389.299299299,4.97e-07
136163.657657658,1.6063e-05,168205.688888889,0.000169135,185990.294894895,1.0648e-05,228376.864864865,0.0,354470.783783784,1.5e-08,479603.762762763,4.94e-07
136185.069069069,1.5321e-05,168214.814814815,0.000167877,186007.176176176,1.0392e-05,228493.702702703,0.0,354858.990990991,1.5e-08,479818.226226226,4.92e-07
136206.48048048,1.4607e-05,168223.940740741,0.00016662,186024.057457457,1.0141e-05,228610.540540541,0.0,355247.198198198,1.5e-08,480032.68968969,4.89e-07
136227.891891892,1.3922e-05,168233.066666667,0.000165365,186040.938738739,9.895e-06,228727.378378378,0.0,355635.405405405,1.5e-08,480247.153153153,4.86e-07
136249.303303303,1.3264e-05,168242.192592593,0.000164112,186057.82002002,9.655e-06,228844.216216216,0.0,356023.612612613,1.5e-08,480461.616616617,4.84e-07
136270.714714715,1.2632e-05,168251.318518519,0.00016286,186074.701301301,9.419e-06,228961.054054054,0.0,356411.81981982,1.5e-08,480676.08008008,4.81e-07
136292.126126126,1.2027e-05,168260.444444444,0.00016161,186091.582582583,9.188e-06,229077.891891892,0.0,356800.027027027,1.4e-08,480890.543543544,4.79e-07
136313.537537538,1.1446e-05,168269.57037037,0.000160363,186108.463863864,8.962e-06,229194.72972973,0.0,357188.234234234,1.4e-08,481105.007007007,4.76e-07
136334.948948949,1.0889e-05,168278.696296296,0.000159117,186125.345145145,8.74e-06,229311.567567568,0.0,357576.441441441,1.4e-08,481319.47047047,4.73e-07
136356.36036036,1.0356e-05,168287.822222222,0.000157873,186142.226426426,8.524e-06,229428.405405405,0.0,357964.648648649,1.4e-08,481533.933933934,4.71e-07
136377.771771772,9.845e-06,168296.948148148,0.000156632,186159.107707708,8.312e-06,229545.243243243,0.0,358352.855855856,1.4e-08,481748.397397397,4.68e-07
136399.183183183,9.356e-06,168306.074074074,0.000155393,186175.988988989,8.104e-06,229662.081081081,0.0,358741.063063063,1.4e-08,481962.860860861,4.66e-07
136420.594594595,8.889e-06,168315.2,0.000154157,186192.87027027,7.901e-06,229778.918918919,0.0,359129.27027027,1.4e-08,482177.324324324,4.64e-07
136442.006006006,8.441e-06,168324.325925926,0.000152923,186209.751551552,7.702e-06,229895.756756757,0.0,359517.477477478,1.3e-08,482391.787787788,4.61e-07
136463.417417417,8.013e-06,168333.451851852,0.000151692,186226.632832833,7.507e-06,230012.594594595,0.0,359905.684684685,1.3e-08,482606.251251251,4.59e-07
136484.828828829,7.604e-06,168342.577777778,0.000150463,186243.514114114,7.317e-06,230129.432432432,0.0,360293.891891892,1.3e-08,482820.714714715,4.56e-07
136506.24024024,7.214e-06,168351.703703704,0.000149237,186260.395395395,7.131e-06,230246.27027027,0.0,360682.099099099,1.3e-08,483035.178178178,4.54e-07
136527.651651652,6.841e-06,168360.82962963,0.000148015,186277.276676677,6.948e-06,230363.108108108,0.0,361070.306306306,1.3e-08,483249.641641642,4.51e-07
136549.063063063,6.485e-06,168369.955555556,0.000146795,186294.157957958,6.77e-06,230479.945945946,0.0,361458.513513513,1.3e-08,483464.105105105,4.49e-07
136570.474474474,6.145e-06,168379.081481481,0.000145579,186311.039239239,6.596e-06,230596.783783784,0.0,361846.720720721,1.3e-08,483678.568568569,4.47e-07
136591.885885886,5.821e-06,168388.207407407,0.000144365,186327.920520521,6.426e-06,230713.621621622,0.0,362234.927927928,1.3e-08,483893.032032032,4.44e-07
136613.297297297,5.512e-06,168397.333333333,0.000143155,186344.801801802,6.259e-06,230830.459459459,0.0,362623.135135135,1.2e-08,484107.495495496,4.42e-07
136634.708708709,5.218e-06,168406.459259259,0.000141949,186361.683083083,6.096e-06,230947.297297297,0.0,363011.342342342,1.2e-08,484321.958958959,4.4e-07
136656.12012012,4.937e-06,168415.585185185,0.000140746,186378.564364364,5.937e-06,231064.135135135,0.0,363399.54954955,1.2e-08,484536.422422422,4.38e-07
136677.531531532,4.67e-06,168424.711111111,0.000139546,186395.445645646,5.782e-06,231180.972972973,0.0,363787.756756757,1.2e-08,484750.885885886,4.35e-07
136698.942942943,4.416e-06,168433.837037037,0.00013835,186412.326926927,5.63e-06,231297.810810811,0.0,364175.963963964,1.2e-08,484965.349349349,4.33e-07
136720.354354354,4.174e-06,168442.962962963,0.000137158,186429.208208208,5.481e-06,231414.648648649,0.0,364564.171171171,1.2e-08,485179.812812813,4.31e-07
136741.765765766,3.944e-06,168452.088888889,0.00013597,186446.08948949,5.336e-06,231531.486486487,0.0,364952.378378378,1.2e-08,485394.276276276,4.29e-07
136763.177177177,3.725e-06,168461.214814815,0.000134785,186462.970770771,5.194e-06,231648.324324324,0.0,365340.585585586,1.2e-08,485608.73973974,4.26e-07
136784.588588589,3.517e-06,168470.340740741,0.000133605,186479.852052052,5.056e-06,231765.162162162,0.0,365728.792792793,1.2e-08,485823.203203203,4.24e-07
136806.0,3.32e-06,168479.466666667,0.000132428,186496.733333333,4.92e-06,231882.0,0.0,366117.0,1.1e-08,486037.666666667,4.22e-07
136827.411411411,3.133e-06,168488.592592593,0.000131256,186513.614614615,4.788e-06,231998.837837838,0.0,366505.207207207,1.1e-08,486252.13013013,4.2e-07
136848.822822823,2.955e-06,168497.718518519,0.000130088,186530.495895896,4.659e-06,232115.675675676,0.0,366893.414414414,1.1e-08,486466.593593594,4.18e-07
136870.234234234,2.786e-06,168506.844444444,0.000128924,186547.377177177,4.533e-06,232232.513513514,0.0,367281.621621622,1.1e-08,486681.057057057,4.16e-07
136891.645645646,2.626e-06,168515.97037037,0.000127765,186564.258458458,4.41e-06,232349.351351351,0.0,367669.828828829,1.1e-08,486895.520520521,4.14e-07
136913.057057057,2.474e-06,168525.096296296,0.000126609,186581.13973974,4.29e-06,232466.189189189,0.0,368058.036036036,1.1e-08,487109.983983984,4.11e-07
136934.468468468,2.33e-06,168534.222222222,0.000125459,186598.021021021,4.173e-06,232583.027027027,0.0,368446.243243243,1.1e-08,487324.447447447,4.09e-07
136955.87987988,2.194e-06,168543.348148148,0.000124313,186614.902302302,4.059e-06,232699.864864865,0.0,368834.45045045,1.1e-08,487538.910910911,4.07e-07
136977.291291291,2.064e-06,168552.474074074,0.000123171,186631.783583584,3.947e-06,232816.702702703,0.0,369222.657657658,1.1e-08,487753.374374374,4.05e-07
136998.702702703,1.942e-06,168561.6,0.000122035,186648.664864865,3.838e-06,232933.540540541,0.0,369610.864864865,1.1e-08,487967.837837838,4.03e-07
137020.114114114,1.827e-06,168570.725925926,0.000120903,186665.546146146,3.732e-06,233050.378378378,0.0,369999.072072072,1.1e-08,488182.301301301,4.01e-07
137041.525525526,1.717e-06,168579.851851852,0.000119776,186682.427427427,3.628e-06,233167.216216216,0.0,370387.279279279,1e-08,488396.764764765,3.99e-07
137062.936936937,1.614e-06,168588.977777778,0.000118653,186699.308708709,3.527e-06,233284.054054054,0.0,370775.486486487,1e-08,488611.228228228,3.97e-07
137084.348348348,1.516e-06,168598.103703704,0.000117536,186716.18998999,3.428e-06,233400.891891892,0.0,371163.693693694,1e-08,488825.691691692,3.95e-07
137105.75975976,1.424e-06,168607.22962963,0.000116424,186733.071271271,3.332e-06,233517.72972973,0.0,371551.900900901,1e-08,489040.155155155,3.93e-07
137127.171171171,1.337e-06,168616.355555556,0.000115316,186749.952552553,3.238e-06,233634.567567568,0.0,371940.108108108,1e-08,489254.618618619,3.91e-07
137148.582582583,1.255e-06,168625.481481481,0.000114214,186766.833833834,3.147e-06,233751.405405405,0.0,372328.315315315,1e-08,489469.082082082,3.89e-07
137169.993993994,1.177e-06,168634.607407407,0.000113117,186783.715115115,3.058e-06,233868.243243243,0.0,372716.522522523,1e-08,489683.545545546,3.87e-07
137191.405405405,1.104e-06,168643.733333333,0.000112026,186800.596396396,2.971e-06,233985.081081081,0.0,373104.72972973,1e-08,489898.009009009,3.85e-07
137212.816816817,1.035e-06,168652.859259259,0.000110939,186817.477677678,2.886e-06,234101.918918919,0.0,373492.936936937,1e-08,490112.472472472,3.84e-07
137234.228228228,9.7e-07,168661.985185185,0.000109858,186834.358958959,2.803e-06,234218.756756757,0.0,373881.144144144,1e-08,490326.935935936,3.82e-07
137255.63963964,9.08e-07,168671.111111111,0.000108782,186851.24024024,2.723e-06,234335.594594595,0.0,374269.351351351,1e-08,490541.399399399,3.8e-07
137277.051051051,8.5e-07,168680.237037037,0.000107712,186868.121521522,2.644e-06,234452.432432432,0.0,374657.558558559,9e-09,490755.862862863,3.78e-07
137298.462462462,7.96e-07,168689.362962963,0.000106647,186885.002802803,2.568e-06,234569.27027027,0.0,375045.765765766,9e-09,490970.326326326,3.76e-07
137319.873873874,7.45e-07,168698.488888889,0.000105588,186901.884084084,2.493e-06,234686.108108108,0.0,375433.972972973,9e-09,491184.78978979,3.74e-07
137341.285285285,6.97e-07,168707.614814815,0.000104534,186918.765365365,2.421e-06,234802.945945946,0.0,375822.18018018,9e-09,491399.253253253,3.72e-07
137362.696696697,6.52e-07,168716.740740741,0.000103486,186935.646646647,2.35e-06,234919.783783784,0.0,376210.387387387,9e-09,491613.716716717,3.71e-07
137384.108108108,6.09e-07,168725.866666667,0.000102443,186952.527927928,2.282e-06,235036.621621622,0.0,376598.594594595,9e-09,491828.18018018,3.69e-07
137405.51951952,5.69e-07,168734.992592593,0.000101407,186969.409209209,2.215e-06,235153.459459459,0.0,376986.801801802,9e-09,492042.643643644,3.67e-07
137426.930930931,5.32e-07,168744.118518519,0.000100376,186986.290490491,2.149e-06,235270.297297297,0.0,377375.009009009,9e-09,492257.107107107,3.65e-07
137448.342342342,4.96e-07,168753.244444444,9.935e-05,187003.171771772,2.086e-06,235387.135135135,0.0,377763.216216216,9e-09,492471.570570571,3.64e-07
137469.753753754,4.63e-07,168762.37037037,9.8331e-05,187020.053053053,2.024e-06,235503.972972973,0.0,378151.423423423,9e-09,492686.034034034,3.62e-07
137491.165165165,4.32e-07,168771.496296296,9.7317e-05,187036.934334334,1.964e-06,235620.810810811,0.0,378539.630630631,9e-09,492900.497497497,3.6e-07
137512.576576577,4.03e-07,168780.622222222,9.631e-05,187053.815615616,1.905e-06,235737.648648649,0.0,378927.837837838,9e-09,493114.960960961,3.58e-07
137533.987987988,3.76e-07,168789.748148148,9.5308e-05,187070.696896897,1.848e-06,235854.486486487,0.0,379316.045045045,9e-09,493329.424424424,3.57e-07
137555.399399399,3.5e-07,168798.874074074,9.4312e-05,187087.578178178,1.793e-06,235971.324324324,0.0,379704.252252252,9e-09,493543.887887888,3.55e-07
137576.810810811,3.27e-07,168808.0,9.3322e-05,187104.459459459,1.739e-06,236088.162162162,0.0,380092.459459459,8e-09,493758.351351351,3.53e-07
137598.222222222,3.04e-07,168817.125925926,9.2339e-05,187121.340740741,1.686e-06,236205.0,0.0,380480.666666667,8e-09,493972.814814815,3.51e-07
137619.633633634,2.83e-07,168826.251851852,9.1361e-05,187138.222022022,1.635e-06,236321.837837838,0.0,380868.873873874,8e-09,494187.278278278,3.5e-07
137641.045045045,2.64e-07,168835.377777778,9.0389e-05,187155.103303303,1.585e-06,236438.675675676,0.0,381257.081081081,8e-09,494401.741741742,3.48e-07
137662.456456456,2.45e-07,168844.503703704,8.9424e-05,187171.984584585,1.537e-06,236555.513513514,0.0,381645.288288288,8e-09,494616.205205205,3.46e-07
137683.867867868,2.28e-07,168853.62962963,8.8464e-05,187188.865865866,1.49e-06,236672.351351351,0.0,382033.495495496,8e-09,494830.668668669,3.45e-07
137705.279279279,2.12e-07,168862.755555556,8.7511e-05,187205.747147147,1.444e-06,236789.189189189,0.0,382421.702702703,8e-09,495045.132132132,3.43e-07
137726.690690691,1.97e-07,168871.881481481,8.6564e-05,187222.628428428,1.4e-06,236906.027027027,0.0,382809.90990991,8e-09,495259.595595596,3.42e-07
137748.102102102,1.83e-07,168881.007407407,8.5623e-05,187239.50970971,1.357e-06,237022.864864865,0.0,383198.117117117,8e-09,495474.059059059,3.4e-07
137769.513513514,1.7e-07,168890.133333333,8.4689e-05,187256.390990991,1.315e-06,237139.702702703,0.0,383586.324324324,8e-09,495688.522522522,3.38e-07
137790.924924925,1.58e-07,168899.259259259,8.376e-05,187273.272272272,1.274e-06,237256.540540541,0.0,383974.531531532,8e-09,495902.985985986,3.37e-07
137812.336336336,1.46e-07,168908.385185185,8.2838e-05,187290.153553554,1.234e-06,237373.378378378,0.0,384362.738738739,8e-09,496117.449449449,3.35e-07
137833.747747748,1.36e-07,168917.511111111,8.1922e-05,187307.034834835,1.196e-06,237490.216216216,0.0,384750.945945946,8e-09,496331.912912913,3.34e-07
137855.159159159,1.26e-07,168926.637037037,8.1013e-05,187323.916116116,1.158e-06,237607.054054054,0.0,385139.153153153,8e-09,496546.376376376,3.32e-07
137876.570570571,1.17e-07,168935.762962963,8.011e-05,187340.797397397,1.122e-06,237723.891891892,0.0,385527.36036036,8e-09,496760.83983984,3.31e-07
137897.981981982,1.08e-07,168944.888888889,7.9213e-05,187357.678678679,1.087e-06,237840.72972973,0.0,385915.567567568,8e-09,496975.303303303,3.29e-07
137919.393393393,1e-07,168954.014814815,7.8322e-05,187374.55995996,1.052e-06,237957.567567568,0.0,386303.774774775,7e-09,497189.766766767,3.27e-07
137940.804804805,9.3e-08,168963.140740741,7.7438e-05,187391.441241241,1.019e-06,238074.405405405,0.0,386691.981981982,7e-09,497404.23023023,3.26e-07
137962.216216216,8.6e-08,168972.266666667,7.6561e-05,187408.322522523,9.86e-07,238191.243243243,0.0,387080.189189189,7e-09,497618.693693694,3.24e-07
137983.627627628,8e-08,168981.392592593,7.5689e-05,187425.203803804,9.55e-07,238308.081081081,0.0,387468.396396396,7e-09,497833.157157157,3.23e-07
138005.039039039,7.4e-08,168990.518518519,7.4824e-05,187442.085085085,9.25e-07,238424.918918919,0.0,387856.603603604,7e-09,498047.620620621,3.21e-07
138026.45045045,6.8e-08,168999.644444444,7.3966e-05,187458.966366366,8.95e-07,238541.756756757,0.0,388244.810810811,7e-09,498262.084084084,3.2e-07
138047.861861862,6.3e-08,169008.77037037,7.3113e-05,187475.847647648,8.66e-07,238658.594594595,0.0,388633.018018018,7e-09,498476.547547548,3.19e-07
138069.273273273,5.8e-08,169017.896296296,7.2268e-05,187492.728928929,8.38e-07,238775.432432432,0.0,389021.225225225,7e-09,498691.011011011,3.17e-07
138090.684684685,5.4e-08,169027.022222222,7.1428e-05,187509.61021021,8.11e-07,238892.27027027,0.0,389409.432432432,7e-09,498905.474474474,3.16e-07
138112.096096096,5e-08,169036.148148148,7.0595e-05,187526.491491491,7.85e-07,239009.108108108,0.0,389797.63963964,7e-09,499119.937937938,3.14e-07
138133.507507508,4.6e-08,169045.274074074,6.9769e-05,187543.372772773,7.59e-07,239125.945945946,0.0,390185.846846847,7e-09,499334.401401401,3.13e-07
138154.918918919,4.2e-08,169054.4,6.8949e-05,187560.254054054,7.34e-07,239242.783783784,0.0,390574.054054054,7e-09,499548.864864865,3.11e-07
138176.33033033,3.9e-08,169063.525925926,6.8135e-05,187577.135335335,7.1e-07,239359.621621622,0.0,390962.261261261,7e-09,499763.328328328,3.1e-07
138197.741741742,3.6e-08,169072.651851852,6.7328e-05,187594.016616617,6.87e-07,239476.459459459,0.0,391350.468468468,7e-09,499977.791791792,3.08e-07
138219.153153153,3.3e-08,169081.777777778,6.6527e-05,187610.897897898,6.65e-07,239593.297297297,0.0,391738.675675676,7e-09,500192.255255255,3.07e-07
138240.564564565,3.1e-08,169090.903703704,6.5733e-05,187627.779179179,6.43e-07,239710.135135135,0.0,392126.882882883,7e-09,500406.718718719,3.06e-07
138261.975975976,2.8e-08,169100.02962963,6.4945e-05,187644.66046046,6.21e-07,239826.972972973,0.0,392515.09009009,7e-09,500621.182182182,3.04e-07
138283.387387387,2.6e-08,169109.155555556,6.4164e-05,187661.541741742,6.01e-07,239943.810810811,0.0,392903.297297297,7e-09,500835.645645646,3.03e-07
138304.798798799,2.4e-08,169118.281481481,6.3389e-05,187678.423023023,5.81e-07,240060.648648649,0.0,393291.504504504,7e-09,501050.109109109,3.02e-07
138326.21021021,2.2e-08,169127.407407407,6.262e-05,187695.304304304,5.61e-07,240177.486486487,0.0,393679.711711712,6e-09,501264.572572573,3e-07
138347.621621622,2e-08,169136.533333333,6.1858e-05,187712.185585586,5.43e-07,240294.324324324,0.0,394067.918918919,6e-09,501479.036036036,2.99e-07
138369.033033033,1.9e-08,169145.659259259,6.1102e-05,187729.066866867,5.24e-07,240411.162162162,0.0,394456.126126126,6e-09,501693.4994995,2.98e-07
138390.444444444,1.7e-08,169154.785185185,6.0353e-05,187745.948148148,5.07e-07,240528.0,0.0,394844.333333333,6e-09,501907.962962963,2.96e-07
138411.855855856,1.6e-08,169163.911111111,5.961e-05,187762.829429429,4.9e-07,240644.837837838,0.0,395232.540540541,6e-09,502122.426426426,2.95e-07
138433.267267267,1.4e-08,169173.037037037,5.8873e-05,187779.710710711,4.73e-07,240761.675675676,0.0,395620.747747748,6e-09,502336.88988989,2.94e-07
138454.678678679,1.3e-08,169182.162962963,5.8143e-05,187796.591991992,4.57e-07,240878.513513514,0.0,396008.954954955,6e-09,502551.353353353,2.92e-07
138476.09009009,1.2e-08,169191.288888889,5.7419e-05,187813.473273273,4.42e-07,240995.351351351,0.0,396397.162162162,6e-09,502765.816816817,2.91e-07
138497.501501502,1.1e-08,169200.414814815,5.6702e-05,187830.354554555,4.26e-07,241112.189189189,0.0,396785.369369369,6e-09,502980.28028028,2.9e-07
138518.912912913,1e-08,169209.540740741,5.5991e-05,187847.235835836,4.12e-07,241229.027027027,0.0,397173.576576577,6e-09,503194.743743744,2.88e-07
138540.324324324,9e-09,169218.666666667,5.5286e-05,187864.117117117,3.98e-07,241345.864864865,0.0,397561.783783784,6e-09,503409.207207207,2.87e-07
138561.735735736,9e-09,169227.792592593,5.4587e-05,187880.998398398,3.84e-07,241462.702702703,0.0,397949.990990991,6e-09,503623.670670671,2.86e-07
138583.147147147,8e-09,169236.918518519,5.3895e-05,187897.87967968,3.71e-07,241579.540540541,0.0,398338.198198198,6e-09,503838.134134134,2.85e-07
138604.558558559,7e-09,169246.044444444,5.3209e-05,187914.760960961,3.58e-07,241696.378378378,0.0,398726.405405405,6e-09,504052.597597598,2.83e-07
138625.96996997,7e-09,169255.17037037,5.253e-05,187931.642242242,3.46e-07,241813.216216216,0.0,399114.612612613,6e-09,504267.061061061,2.82e-07
138647.381381381,6e-09,169264.296296296,5.1856e-05,187948.523523524,3.34e-07,241930.054054054,0.0,399502.81981982,6e-09,504481.524524525,2.81e-07
138668.792792793,6e-09,169273.422222222,5.1189e-05,187965.404804805,3.22e-07,242046.891891892,0.0,399891.027027027,6e-09,504695.987987988,2.8e-07
138690.204204204,5e-09,169282.548148148,5.0528e-05,187982.286086086,3.11e-07,242163.72972973,0.0,400279.234234234,6e-09,504910.451451451,2.78e-07
138711.615615616,5e-09,169291.674074074,4.9874e-05,187999.167367367,3e-07,242280.567567568,0.0,400667.441441441,6e-09,505124.914914915,2.77e-07
138733.027027027,4e-09,169300.8,4.9225e-05,188016.048648649,2.89e-07,242397.405405405,0.0,401055.648648649,6e-09,505339.378378378,2.76e-07
138754.438438438,4e-09,169309.925925926,4.8583e-05,188032.92992993,2.79e-07,242514.243243243,0.0,401443.855855856,6e-09,505553.841841842,2.75e-07
138775.84984985,4e-09,169319.051851852,4.7946e-05,188049.811211211,2.69e-07,242631.081081081,0.0,401832.063063063,6e-09,505768.305305305,2.74e-07
138797.261261261,3e-09,169328.177777778,4.7316e-05,188066.692492492,2.6e-07,242747.918918919,0.0,402220.27027027,6e-09,505982.768768769,2.72e-07
138818.672672673,3e-09,169337.303703704,4.6692e-05,188083.573773774,2.51e-07,242864.756756757,0.0,402608.477477477,6e-09,506197.232232232,2.71e-07
138840.084084084,3e-09,169346.42962963,4.6074e-05,188100.455055055,2.42e-07,242981.594594595,0.0,402996.684684685,5e-09,506411.695695696,2.7e-07
138861.495495496,2e-09,169355.555555556,4.5463e-05,188117.336336336,2.33e-07,243098.432432432,0.0,403384.891891892,5e-09,506626.159159159,2.69e-07
138882.906906907,2e-09,169364.681481481,4.4857e-05,188134.217617618,2.25e-07,243215.27027027,0.0,403773.099099099,5e-09,506840.622622623,2.68e-07
138904.318318318,2e-09,169373.807407407,4.4257e-05,188151.098898899,2.17e-07,243332.108108108,0.0,404161.306306306,5e-09,507055.086086086,2.67e-07
138925.72972973,2e-09,169382.933333333,4.3663e-05,188167.98018018,2.09e-07,243448.945945946,0.0,404549.513513513,5e-09,507269.54954955,2.65e-07
138947.141141141,2e-09,169392.059259259,4.3075e-05,188184.861461461,2.01e-07,243565.783783784,0.0,404937.720720721,5e-09,507484.013013013,2.64e-07
138968.552552553,2e-09,169401.185185185,4.2493e-05,188201.742742743,1.94e-07,243682.621621622,0.0,405325.927927928,5e-09,507698.476476476,2.63e-07
138989.963963964,1e-09,169410.311111111,4.1918e-05,188218.624024024,1.87e-07,243799.459459459,0.0,405714.135135135,5e-09,507912.93993994,2.62e-07
139011.375375375,1e-09,169419.437037037,4.1347e-05,188235.505305305,1.8e-07,243916.297297297,0.0,406102.342342342,5e-09,508127.403403403,2.61e-07
139032.786786787,1e-09,169428.562962963,4.0783e-05,188252.386586587,1.74e-07,244033.135135135,0.0,406490.54954955,5e-09,508341.866866867,2.6e-07
139054.198198198,1e-09,169437.688888889,4.0225e-05,188269.267867868,1.67e-07,244149.972972973,0.0,406878.756756757,5e-09,508556.33033033,2.59e-07
139075.60960961,1e-09,169446.814814815,3.9672e-05,188286.149149149,1.61e-07,244266.810810811,0.0,407266.963963964,5e-09,508770.793793794,2.58e-07
139097.021021021,1e-09,169455.940740741,3.9125e-05,188303.03043043,1.55e-07,244383.648648649,0.0,407655.171171171,5e-09,508985.257257257,2.57e-07
139118.432432432,1e-09,169465.066666667,3.8584e-05,188319.911711712,1.5e-07,244500.486486487,0.0,408043.378378378,5e-09,509199.720720721,2.56e-07
139139.843843844,1e-09,169474.192592593,3.8049e-05,188336.792992993,1.44e-07,244617.324324324,0.0,408431.585585586,5e-09,509414.184184184,2.54e-07
139161.255255255,1e-09,169483.318518519,3.7519e-05,188353.674274274,1.39e-07,244734.162162162,0.0,408819.792792793,5e-09,509628.647647648,2.53e-07
139182.666666667,1e-09,169492.444444444,3.6995e-05,188370.555555556,1.34e-07,244851.0,0.0,409208.0,5e-09,509843.111111111,2.52e-07
139204.078078078,1e-09,169501.57037037,3.6477e-05,188387.436836837,1.29e-07,244967.837837838,0.0,409596.207207207,5e-09,510057.574574575,2.51e-07
139225.489489489,0.0,169510.696296296,3.5964e-05,188404.318118118,1.24e-07,245084.675675676,0.0,409984.414414414,5e-09,510272.038038038,2.5e-07
139246.900900901,0.0,169519.822222222,3.5457e-05,188421.199399399,1.19e-07,245201.513513514,0.0,410372.621621622,5e-09,510486.501501502,2.49e-07
139268.312312312,0.0,169528.948148148,3.4955e-05,188438.080680681,1.15e-07,245318.351351351,0.0,410760.828828829,5e-09,510700.964964965,2.48e-07
139289.723723724,0.0,169538.074074074,3.4459e-05,188454.961961962,1.1e-07,245435.189189189,0.0,411149.036036036,5e-09,510915.428428428,2.47e-07
139311.135135135,0.0,169547.2,3.3968e-05,188471.843243243,1.06e-07,245552.027027027,0.0,411537.243243243,5e-09,511129.891891892,2.46e-07
139332.546546547,0.0,169556.325925926,3.3483e-05,188488.724524525,1.02e-07,245668.864864865,0.0,411925.45045045,5e-09,511344.355355355,2.45e-07
139353.957957958,0.0,169565.451851852,3.3003e-05,188505.605805806,9.8e-08,245785.702702703,0.0,412313.657657658,5e-09,511558.818818819,2.44e-07
139375.369369369,0.0,169574.577777778,3.2529e-05,188522.487087087,9.5e-08,245902.540540541,0.0,412701.864864865,5e-09,511773.282282282,2.43e-07
139396.780780781,0.0,169583.703703704,3.206e-05,188539.368368368,9.1e-08,246019.378378378,0.0,413090.072072072,5e-09,511987.745745746,2.42e-07
139418.192192192,0.0,169592.82962963,3.1596e-05,188556.24964965,8.8e-08,246136.216216216,0.0,413478.279279279,5e-09,512202.209209209,2.41e-07
139439.603603604,0.0,169601.955555556,3.1137e-05,188573.130930931,8.4e-08,246253.054054054,0.0,413866.486486487,5e-09,512416.672672673,2.4e-07
139461.015015015,0.0,169611.081481481,3.0684e-05,188590.012212212,8.1e-08,246369.891891892,0.0,414254.693693694,5e-09,512631.136136136,2.39e-07
139482.426426426,0.0,169620.207407407,3.0236e-05,188606.893493493,7.8e-08,246486.72972973,0.0,414642.900900901,5e-09,512845.5995996,2.38e-07
139503.837837838,0.0,169629.333333333,2.9793e-05,188623.774774775,7.5e-08,246603.567567568,0.0,415031.108108108,4e-09,513060.063063063,2.37e-07
139525.249249249,0.0,169638.459259259,2.9355e-05,188640.656056056,7.2e-08,246720.405405405,0.0,415419.315315315,4e-09,513274.526526527,2.36e-07
139546.660660661,0.0,169647.585185185,2.8922e-05,188657.537337337,6.9e-08,246837.243243243,0.0,415807.522522523,4e-09,513488.98998999,2.35e-07
139568.072072072,0.0,169656.711111111,2.8495e-05,188674.418618619,6.7e-08,246954.081081081,0.0,416195.72972973,4e-09,513703.453453453,2.34e-07
139589.483483483,0.0,169665.837037037,2.8072e-05,188691.2998999,6.4e-08,247070.918918919,0.0,416583.936936937,4e-09,513917.916916917,2.33e-07
139610.894894895,0.0,169674.962962963,2.7655e-05,188708.181181181,6.2e-08,247187.756756757,0.0,416972.144144144,4e-09,514132.38038038,2.32e-07
139632.306306306,0.0,169684.088888889,2.7242e-05,188725.062462462,5.9e-08,247304.594594595,0.0,417360.351351351,4e-09,514346.843843844,2.31e-07
139653.717717718,0.0,169693.214814815,2.6834e-05,188741.943743744,5.7e-08,247421.432432432,0.0,417748.558558559,4e-09,514561.307307307,2.3e-07
139675.129129129,0.0,169702.340740741,2.6432e-05,188758.825025025,5.5e-08,247538.27027027,0.0,418136.765765766,4e-09,514775.770770771,2.29e-07
139696.540540541,0.0,169711.466666667,2.6034e-05,188775.706306306,5.2e-08,247655.108108108,0.0,418524.972972973,4e-09,514990.234234234,2.29e-07
139717.951951952,0.0,169720.592592593,2.5641e-05,188792.587587588,5e-08,247771.945945946,0.0,418913.18018018,4e-09,515204.697697698,2.28e-07
139739.363363363,0.0,169729.718518519,2.5252e-05,188809.468868869,4.8e-08,247888.783783784,0.0,419301.387387387,4e-09,515419.161161161,2.27e-07
139760.774774775,0.0,169738.844444444,2.4869e-05,188826.35015015,4.6e-08,248005.621621622,0.0,419689.594594595,4e-09,515633.624624625,2.26e-07
139782.186186186,0.0,169747.97037037,2.449e-05,188843.231431431,4.5e-08,248122.459459459,0.0,420077.801801802,4e-09,515848.088088088,2.25e-07
139803.597597598,0.0,169757.096296296,2.4116e-05,188860.112712713,4.3e-08,248239.297297297,0.0,420466.009009009,4e-09,516062.551551552,2.24e-07
139825.009009009,0.0,169766.222222222,2.3746e-05,188876.993993994,4.1e-08,248356.135135135,0.0,420854.216216216,4e-09,516277.015015015,2.23e-07
139846.42042042,0.0,169775.348148148,2.3381e-05,188893.875275275,4e-08,248472.972972973,0.0,421242.423423423,4e-09,516491.478478479,2.22e-07
139867.831831832,0.0,169784.474074074,2.3021e-05,188910.756556557,3.8e-08,248589.810810811,0.0,421630.630630631,4e-09,516705.941941942,2.21e-07
139889.243243243,0.0,169793.6,2.2665e-05,188927.637837838,3.6e-08,248706.648648649,0.0,422018.837837838,4e-09,516920.405405405,2.2e-07
139910.654654655,0.0,169802.725925926,2.2313e-05,188944.519119119,3.5e-08,248823.486486487,0.0,422407.045045045,4e-09,517134.868868869,2.2e-07
139932.066066066,0.0,169811.851851852,2.1966e-05,188961.4004004,3.4e-08,248940.324324324,0.0,422795.252252252,4e-09,517349.332332332,2.19e-07
139953.477477477,0.0,169820.977777778,2.1624e-05,188978.281681682,3.2e-08,249057.162162162,0.0,423183.459459459,4e-09,517563.795795796,2.18e-07
139974.888888889,0.0,169830.103703704,2.1286e-05,188995.162962963,3.1e-08,249174.0,0.0,423571.666666667,4e-09,517778.259259259,2.17e-07
139996.3003003,0.0,169839.22962963,2.0952e-05,189012.044244244,3e-08,249290.837837838,0.0,423959.873873874,4e-09,517992.722722723,2.16e-07
140017.711711712,0.0,169848.355555556,2.0622e-05,189028.925525526,2.8e-08,249407.675675676,0.0,424348.081081081,4e-09,518207.186186186,2.15e-07
140039.123123123,0.0,169857.481481481,2.0297e-05,189045.806806807,2.7e-08,249524.513513514,0.0,424736.288288288,4e-09,518421.64964965,2.14e-07
140060.534534535,0.0,169866.607407407,1.9976e-05,189062.688088088,2.6e-08,249641.351351351,0.0,425124.495495496,4e-09,518636.113113113,2.14e-07
140081.945945946,0.0,169875.733333333,1.9659e-05,189079.569369369,2.5e-08,249758.189189189,0.0,425512.702702703,4e-09,518850.576576577,2.13e-07
140103.357357357,0.0,169884.859259259,1.9347e-05,189096.450650651,2.4e-08,249875.027027027,0.0,425900.90990991,4e-09,519065.04004004,2.12e-07
140124.768768769,0.0,169893.985185185,1.9038e-05,189113.331931932,2.3e-08,249991.864864865,0.0,426289.117117117,4e-09,519279.503503504,2.11e-07
140146.18018018,0.0,169903.111111111,1.8734e-05,189130.213213213,2.2e-08,250108.702702703,0.0,426677.324324324,4e-09,519493.966966967,2.1e-07
140167.591591592,0.0,169912.237037037,1.8433e-05,189147.094494494,2.1e-08,250225.540540541,0.0,427065.531531532,4e-09,519708.43043043,2.09e-07
140189.003003003,0.0,169921.362962963,1.8137e-05,189163.975775776,2e-08,250342.378378378,0.0,427453.738738739,4e-09,519922.893893894,2.09e-07
140210.414414414,0.0,169930.488888889,1.7844e-05,189180.857057057,1.9e-08,250459.216216216,0.0,427841.945945946,4e-09,520137.357357357,2.08e-07
140231.825825826,0.0,169939.614814815,1.7556e-05,189197.738338338,1.9e-08,250576.054054054,0.0,428230.153153153,4e-09,520351.820820821,2.07e-07
140253.237237237,0.0,169948.740740741,1.7271e-05,189214.61961962,1.8e-08,250692.891891892,0.0,428618.36036036,4e-09,520566.284284284,2.06e-07
140274.648648649,0.0,169957.866666667,1.699e-05,189231.500900901,1.7e-08,250809.72972973,0.0,429006.567567568,4e-09,520780.747747748,2.05e-07
140296.06006006,0.0,169966.992592593,1.6713e-05,189248.382182182,1.6e-08,250926.567567568,0.0,429394.774774775,4e-09,520995.211211211,2.05e-07
140317.471471471,0.0,169976.118518519,1.644e-05,189265.263463463,1.6e-08,251043.405405405,0.0,429782.981981982,4e-09,521209.674674675,2.04e-07
140338.882882883,0.0,169985.244444444,1.6171e-05,189282.144744745,1.5e-08,251160.243243243,0.0,430171.189189189,4e-09,521424.138138138,2.03e-07
140360.294294294,0.0,169994.37037037,1.5905e-05,189299.026026026,1.4e-08,251277.081081081,0.0,430559.396396396,4e-09,521638.601601602,2.02e-07
140381.705705706,0.0,170003.496296296,1.5643e-05,189315.907307307,1.4e-08,251393.918918919,0.0,430947.603603604,4e-09,521853.065065065,2.01e-07
140403.117117117,0.0,170012.622222222,1.5385e-05,189332.788588589,1.3e-08,251510.756756757,0.0,431335.810810811,3e-09,522067.528528529,2.01e-07
140424.528528529,0.0,170021.748148148,1.513e-05,189349.66986987,1.3e-08,251627.594594595,0.0,431724.018018018,3e-09,522281.991991992,2e-07
140445.93993994,0.0,170030.874074074,1.4878e-05,189366.551151151,1.2e-08,251744.432432432,0.0,432112.225225225,3e-09,522496.455455455,1.99e-07
140467.351351351,0.0,170040.0,1.4631e-05,189383.432432432,1.2e-08,251861.27027027,0.0,432500.432432432,3e-09,522710.918918919,1.98e-07
140488.762762763,0.0,170049.125925926,1.4386e-05,189400.313713714,1.1e-08,251978.108108108,0.0,432888.63963964,3e-09,522925.382382382,1.98e-07
140510.174174174,0.0,170058.251851852,1.4146e-05,189417.194994995,1.1e-08,252094.945945946,0.0,433276.846846847,3e-09,523139.845845846,1.97e-07
140531.585585586,0.0,170067.377777778,1.3908e-05,189434.076276276,1e-08,252211.783783784,0.0,433665.054054054,3e-09,523354.309309309,1.96e-07
140552.996996997,0.0,170076.503703704,1.3674e-05,189450.957557558,1e-08,252328.621621622,0.0,434053.261261261,3e-09,523568.772772773,1.95e-07
140574.408408408,0.0,170085.62962963,1.3443e-05,189467.838838839,9e-09,252445.459459459,0.0,434441.468468468,3e-09,523783.236236236,1.95e-07
140595.81981982,0.0,170094.755555556,1.3216e-05,189484.72012012,9e-09,252562.297297297,0.0,434829.675675676,3e-09,523997.6996997,1.94e-07
140617.231231231,0.0,170103.881481481,1.2992e-05,189501.601401401,9e-09,252679.135135135,0.0,435217.882882883,3e-09,524212.163163163,1.93e-07
140638.642642643,0.0,170113.007407407,1.2771e-05,189518.482682683,8e-09,252795.972972973,0.0,435606.09009009,3e-09,524426.626626627,1.92e-07
140660.054054054,0.0,170122.133333333,1.2554e-05,189535.363963964,8e-09,252912.810810811,0.0,435994.297297297,3e-09,524641.09009009,1.92e-07
140681.465465465,0.0,170131.259259259,1.2339e-05,189552.245245245,7e-09,253029.648648649,0.0,436382.504504504,3e-09,524855.553553554,1.91e-07
140702.876876877,0.0,170140.385185185,1.2128e-05,189569.126526527,7e-09,253146.486486487,0.0,436770.711711712,3e-09,525070.017017017,1.9e-07
140724.288288288,0.0,170149.511111111,1.1919e-05,189586.007807808,7e-09,253263.324324324,0.0,437158.918918919,3e-09,525284.48048048,1.9e-07
140745.6996997,0.0,170158.637037037,1.1714e-05,189602.889089089,7e-09,253380.162162162,0.0,437547.126126126,3e-09,525498.943943944,1.89e-07
140767.111111111,0.0,170167.762962963,1.1512e-05,189619.77037037,6e-09,253497.0,0.0,437935.333333333,3e-09,525713.407407407,1.88e-07
140788.522522523,0.0,170176.888888889,1.1313e-05,189636.651651652,6e-09,253613.837837838,0.0,438323.540540541,3e-09,525927.870870871,1.87e-07
140809.933933934,0.0,170186.014814815,1.1117e-05,189653.532932933,6e-09,253730.675675676,0.0,438711.747747748,3e-09,526142.334334334,1.87e-07
140831.345345345,0.0,170195.140740741,1.0924e-05,189670.414214214,5e-09,253847.513513514,0.0,439099.954954955,3e-09,526356.797797798,1.86e-07
140852.756756757,0.0,170204.266666667,1.0733e-05,189687.295495495,5e-09,253964.351351351,0.0,439488.162162162,3e-09,526571.261261261,1.85e-07
140874.168168168,0.0,170213.392592593,1.0546e-05,189704.176776777,5e-09,254081.189189189,0.0,439876.369369369,3e-09,526785.724724725,1.85e-07
140895.57957958,0.0,170222.518518519,1.0361e-05,189721.058058058,5e-09,254198.027027027,0.0,440264.576576577,3e-09,527000.188188188,1.84e-07
140916.990990991,0.0,170231.644444444,1.0179e-05,189737.939339339,5e-09,254314.864864865,0.0,440652.783783784,3e-09,527214.651651652,1.83e-07
140938.402402402,0.0,170240.77037037,1e-05,189754.820620621,4e-09,254431.702702703,0.0,441040.990990991,3e-09,527429.115115115,1.83e-07
140959.813813814,0.0,170249.896296296,9.824e-06,189771.701901902,4e-09,254548.540540541,0.0,441429.198198198,3e-09,527643.578578579,1.82e-07
140981.225225225,0.0,170259.022222222,9.65e-06,189788.583183183,4e-09,254665.378378378,0.0,441817.405405405,3e-09,527858.042042042,1.81e-07
141002.636636637,0.0,170268.148148148,9.479e-06,189805.464464464,4e-09,254782.216216216,0.0,442205.612612613,3e-09,528072.505505505,1.81e-07
141024.048048048,0.0,170277.274074074,9.311e-06,189822.345745746,4e-09,254899.054054054,0.0,442593.81981982,3e-09,528286.968968969,1.8e-07
141045.459459459,0.0,170286.4,9.145e-06,189839.227027027,3e-09,255015.891891892,0.0,442982.027027027,3e-09,528501.432432432,1.79e-07
141066.870870871,0.0,170295.525925926,8.982e-06,189856.108308308,3e-09,255132.72972973,0.0,443370.234234234,3e-09,528715.895895896,1.79e-07
141088.282282282,0.0,170304.651851852,8.821e-06,189872.98958959,3e-09,255249.567567568,0.0,443758.441441441,3e-09,528930.359359359,1.78e-07
141109.693693694,0.0,170313.777777778,8.663e-06,189889.870870871,3e-09,255366.405405405,0.0,444146.648648649,3e-09,529144.822822823,1.77e-07
141131.105105105,0.0,170322.903703704,8.507e-06,189906.752152152,3e-09,255483.243243243,0.0,444534.855855856,3e-09,529359.286286286,1.77e-07
141152.516516517,0.0,170332.02962963,8.354e-06,189923.633433433,3e-09,255600.081081081,0.0,444923.063063063,3e-09,529573.74974975,1.76e-07
141173.927927928,0.0,170341.155555556,8.203e-06,189940.514714715,3e-09,255716.918918919,0.0,445311.27027027,3e-09,529788.213213213,1.75e-07
141195.339339339,0.0,170350.281481481,8.055e-06,189957.395995996,3e-09,255833.756756757,0.0,445699.477477477,3e-09,530002.676676677,1.75e-07
141216.750750751,0.0,170359.407407407,7.908e-06,189974.277277277,2e-09,255950.594594595,0.0,446087.684684685,3e-09,530217.14014014,1.74e-07
141238.162162162,0.0,170368.533333333,7.765e-06,189991.158558559,2e-09,256067.432432432,0.0,446475.891891892,3e-09,530431.603603604,1.73e-07
141259.573573574,0.0,170377.659259259,7.623e-06,190008.03983984,2e-09,256184.27027027,0.0,446864.099099099,3e-09,530646.067067067,1.73e-07
141280.984984985,0.0,170386.785185185,7.484e-06,190024.921121121,2e-09,256301.108108108,0.0,447252.306306306,3e-09,530860.53053053,1.72e-07
141302.396396396,0.0,170395.911111111,7.347e-06,190041.802402402,2e-09,256417.945945946,0.0,447640.513513513,3e-09,531074.993993994,1.72e-07
141323.807807808,0.0,170405.037037037,7.212e-06,190058.683683684,2e-09,256534.783783784,0.0,448028.720720721,3e-09,531289.457457457,1.71e-07
141345.219219219,0.0,170414.162962963,7.08e-06,190075.564964965,2e-09,256651.621621622,0.0,448416.927927928,3e-09,531503.920920921,1.7e-07
141366.630630631,0.0,170423.288888889,6.949e-06,190092.446246246,2e-09,256768.459459459,0.0,448805.135135135,3e-09,531718.384384384,1.7e-07
141388.042042042,0.0,170432.414814815,6.821e-06,190109.327527528,2e-09,256885.297297297,0.0,449193.342342342,3e-09,531932.847847848,1.69e-07
141409.453453453,0.0,170441.540740741,6.695e-06,190126.208808809,2e-09,257002.135135135,0.0,449581.54954955,3e-09,532147.311311311,1.69e-07
141430.864864865,0.0,170450.666666667,6.571e-06,190143.09009009,1e-09,257118.972972973,0.0,449969.756756757,3e-09,532361.774774775,1.68e-07
141452.276276276,0.0,170459.792592593,6.449e-06,190159.971371371,1e-09,257235.810810811,0.0,450357.963963964,3e-09,532576.238238238,1.67e-07
141473.687687688,0.0,170468.918518519,6.329e-06,190176.852652653,1e-09,257352.648648649,0.0,450746.171171171,3e-09,532790.701701702,1.67e-07
141495.099099099,0.0,170478.044444444,6.21e-06,190193.733933934,1e-09,257469.486486487,0.0,451134.378378378,3e-09,533005.165165165,1.66e-07
141516.510510511,0.0,170487.17037037,6.094e-06,190210.615215215,1e-09,257586.324324324,0.0,451522.585585586,3e-09,533219.628628629,1.66e-07
141537.921921922,0.0,170496.296296296,5.98e-06,190227.496496496,1e-09,257703.162162162,0.0,451910.792792793,3e-09,533434.092092092,1.65e-07
141559.333333333,0.0,170505.422222222,5.868e-06,190244.377777778,1e-09,257820.0,0.0,452299.0,3e-09,533648.555555556,1.64e-07
141580.744744745,0.0,170514.548148148,5.757e-06,190261.259059059,1e-09,257936.837837838,0.0,452687.207207207,3e-09,533863.019019019,1.64e-07
141602.156156156,0.0,170523.674074074,5.649e-06,190278.14034034,1e-09,258053.675675676,0.0,453075.414414414,3e-09,534077.482482482,1.63e-07
141623.567567568,0.0,170532.8,5.542e-06,190295.021621622,1e-09,258170.513513514,0.0,453463.621621622,3e-09,534291.945945946,1.63e-07
141644.978978979,0.0,170541.925925926,5.437e-06,190311.902902903,1e-09,258287.351351351,0.0,453851.828828829,3e-09,534506.409409409,1.62e-07
141666.39039039,0.0,170551.051851852,5.334e-06,190328.784184184,1e-09,258404.189189189,0.0,454240.036036036,3e-09,534720.872872873,1.61e-07
141687.801801802,0.0,170560.177777778,5.232e-06,190345.665465465,1e-09,258521.027027027,0.0,454628.243243243,3e-09,534935.336336336,1.61e-07
141709.213213213,0.0,170569.303703704,5.133e-06,190362.546746747,1e-09,258637.864864865,0.0,455016.45045045,3e-09,535149.7997998,1.6e-07
141730.624624625,0.0,170578.42962963,5.035e-06,190379.428028028,1e-09,258754.702702703,0.0,455404.657657658,2e-09,535364.263263263,1.6e-07
141752.036036036,0.0,170587.555555556,4.938e-06,190396.309309309,1e-09,258871.540540541,0.0,455792.864864865,2e-09,535578.726726727,1.59e-07
141773.447447447,0.0,170596.681481481,4.844e-06,190413.190590591,1e-09,258988.378378378,0.0,456181.072072072,2e-09,535793.19019019,1.59e-07
141794.858858859,0.0,170605.807407407,4.751e-06,190430.071871872,1e-09,259105.216216216,0.0,456569.279279279,2e-09,536007.653653654,1.58e-07
141816.27027027,0.0,170614.933333333,4.659e-06,190446.953153153,1e-09,259222.054054054,0.0,456957.486486487,2e-09,536222.117117117,1.58e-07
141837.681681682,0.0,170624.059259259,4.569e-06,190463.834434434,1e-09,259338.891891892,0.0,457345.693693694,2e-09,536436.580580581,1.57e-07
141859.093093093,0.0,170633.185185185,4.481e-06,190480.715715716,1e-09,259455.72972973,0.0,457733.900900901,2e-09,536651.044044044,1.56e-07
141880.504504504,0.0,170642.311111111,4.394e-06,190497.596996997,1e-09,259572.567567568,0.0,458122.108108108,2e-09,536865.507507507,1.56e-07
141901.915915916,0.0,170651.437037037,4.309e-06,190514.478278278,1e-09,259689.405405405,0.0,458510.315315315,2e-09,537079.970970971,1.55e-07
141923.327327327,0.0,170660.562962963,4.226e-06,190531.35955956,0.0,259806.243243243,0.0,458898.522522523,2e-09,537294.434434434,1.55e-07
141944.738738739,0.0,170669.688888889,4.143e-06,190548.240840841,0.0,259923.081081081,0.0,459286.72972973,2e-09,537508.897897898,1.54e-07
141966.15015015,0.0,170678.814814815,4.062e-06,190565.122122122,0.0,260039.918918919,0.0,459674.936936937,2e-09,537723.361361361,1.54e-07
141987.561561562,0.0,170687.940740741,3.983e-06,190582.003403403,0.0,260156.756756757,0.0,460063.144144144,2e-09,537937.824824825,1.53e-07
142008.972972973,0.0,170697.066666667,3.905e-06,190598.884684685,0.0,260273.594594595,0.0,460451.351351351,2e-09,538152.288288288,1.53e-07
142030.384384384,0.0,170706.192592593,3.829e-06,190615.765965966,0.0,260390.432432432,0.0,460839.558558559,2e-09,538366.751751752,1.52e-07
142051.795795796,0.0,170715.318518519,3.753e-06,190632.647247247,0.0,260507.27027027,0.0,461227.765765766,2e-09,538581.215215215,1.52e-07
142073.207207207,0.0,170724.444444444,3.679e-06,190649.528528529,0.0,260624.108108108,0.0,461615.972972973,2e-09,538795.678678679,1.51e-07
142094.618618619,0.0,170733.57037037,3.607e-06,190666.40980981,0.0,260740.945945946,0.0,462004.18018018,2e-09,539010.142142142,1.51e-07
142116.03003003,0.0,170742.696296296,3.536e-06,190683.291091091,0.0,260857.783783784,0.0,462392.387387387,2e-09,539224.605605606,1.5e-07
142137.441441441,0.0,170751.822222222,3.466e-06,190700.172372372,0.0,260974.621621622,0.0,462780.594594595,2e-09,539439.069069069,1.5e-07
142158.852852853,0.0,170760.948148148,3.397e-06,190717.053653654,0.0,261091.459459459,0.0,463168.801801802,2e-09,539653.532532532,1.49e-07
142180.264264264,0.0,170770.074074074,3.329e-06,190733.934934935,0.0,261208.297297297,0.0,463557.009009009,2e-09,539867.995995996,1.49e-07
142201.675675676,0.0,170779.2,3.263e-06,190750.816216216,0.0,261325.135135135,0.0,463945.216216216,2e-09,540082.459459459,1.48e-07
142223.087087087,0.0,170788.325925926,3.198e-06,190767.697497498,0.0,261441.972972973,0.0,464333.423423423,2e-09,540296.922922923,1.48e-07
142244.498498498,0.0,170797.451851852,3.134e-06,190784.578778779,0.0,261558.810810811,0.0,464721.630630631,2e-09,540511.386386386,1.47e-07
142265.90990991,0.0,170806.577777778,3.072e-06,190801.46006006,0.0,261675.648648649,0.0,465109.837837838,2e-09,540725.84984985,1.47e-07
142287.321321321,0.0,170815.703703704,3.01e-06,190818.341341341,0.0,261792.486486487,0.0,465498.045045045,2e-09,540940.313313313,1.46e-07
142308.732732733,0.0,170824.82962963,2.95e-06,190835.222622623,0.0,261909.324324324,0.0,465886.252252252,2e-09,541154.776776777,1.46e-07
142330.144144144,0.0,170833.955555556,2.89e-06,190852.103903904,0.0,262026.162162162,0.0,466274.459459459,2e-09,541369.24024024,1.45e-07
142351.555555556,0.0,170843.081481481,2.832e-06,190868.985185185,0.0,262143.0,0.0,466662.666666667,2e-09,541583.703703704,1.45e-07
142372.966966967,0.0,170852.207407407,2.775e-06,190885.866466466,0.0,262259.837837838,0.0,467050.873873874,2e-09,541798.167167167,1.44e-07
142394.378378378,0.0,170861.333333333,2.719e-06,190902.747747748,0.0,262376.675675676,0.0,467439.081081081,2e-09,542012.630630631,1.44e-07
142415.78978979,0.0,170870.459259259,2.664e-06,190919.629029029,0.0,262493.513513513,0.0,467827.288288288,2e-09,542227.094094094,1.43e-07
142437.201201201,0.0,170879.585185185,2.61e-06,190936.51031031,0.0,262610.351351351,0.0,468215.495495496,2e-09,542441.557557558,1.43e-07
142458.612612613,0.0,170888.711111111,2.557e-06,190953.391591592,0.0,262727.189189189,0.0,468603.702702703,2e-09,542656.021021021,1.42e-07
142480.024024024,0.0,170897.837037037,2.505e-06,190970.272872873,0.0,262844.027027027,0.0,468991.90990991,2e-09,542870.484484484,1.42e-07
142501.435435435,0.0,170906.962962963,2.454e-06,190987.154154154,0.0,262960.864864865,0.0,469380.117117117,2e-09,543084.947947948,1.41e-07
142522.846846847,0.0,170916.088888889,2.404e-06,191004.035435435,0.0,263077.702702703,0.0,469768.324324324,2e-09,543299.411411411,1.41e-07
142544.258258258,0.0,170925.214814815,2.355e-06,191020.916716717,0.0,263194.540540541,0.0,470156.531531532,2e-09,543513.874874875,1.4e-07
142565.66966967,0.0,170934.340740741,2.307e-06,191037.797997998,0.0,263311.378378378,0.0,470544.738738739,2e-09,543728.338338338,1.4e-07
142587.081081081,0.0,170943.466666667,2.26e-06,191054.679279279,0.0,263428.216216216,0.0,470932.945945946,2e-09,543942.801801802,1.39e-07
142608.492492492,0.0,170952.592592593,2.213e-06,191071.560560561,0.0,263545.054054054,0.0,471321.153153153,2e-09,544157.265265265,1.39e-07
142629.903903904,0.0,170961.718518519,2.168e-06,191088.441841842,0.0,263661.891891892,0.0,471709.36036036,2e-09,544371.728728729,1.38e-07
142651.315315315,0.0,170970.844444444,2.123e-06,191105.323123123,0.0,263778.72972973,0.0,472097.567567568,2e-09,544586.192192192,1.38e-07
142672.726726727,0.0,170979.97037037,2.08e-06,191122.204404404,0.0,263895.567567568,0.0,472485.774774775,2e-09,544800.655655656,1.38e-07
142694.138138138,0.0,170989.096296296,2.037e-06,191139.085685686,0.0,264012.405405405,0.0,472873.981981982,2e-09,545015.119119119,1.37e-07
142715.54954955,0.0,170998.222222222,1.995e-06,191155.966966967,0.0,264129.243243243,0.0,473262.189189189,2e-09,545229.582582583,1.37e-07
142736.960960961,0.0,171007.348148148,1.953e-06,191172.848248248,0.0,264246.081081081,0.0,473650.396396396,2e-09,545444.046046046,1.36e-07
142758.372372372,0.0,171016.474074074,1.913e-06,191189.72952953,0.0,264362.918918919,0.0,474038.603603604,2e-09,545658.509509509,1.36e-07
142779.783783784,0.0,171025.6,1.873e-06,191206.610810811,0.0,264479.756756757,0.0,474426.810810811,2e-09,545872.972972973,1.35e-07
142801.195195195,0.0,171034.725925926,1.834e-06,191223.492092092,0.0,264596.594594595,0.0,474815.018018018,2e-09,546087.436436436,1.35e-07
142822.606606607,0.0,171043.851851852,1.796e-06,191240.373373373,0.0,264713.432432432,0.0,475203.225225225,2e-09,546301.8998999,1.34e-07
142844.018018018,0.0,171052.977777778,1.759e-06,191257.254654655,0.0,264830.27027027,0.0,475591.432432432,2e-09,546516.363363363,1.34e-07
142865.429429429,0.0,171062.103703704,1.722e-06,191274.135935936,0.0,264947.108108108,0.0,475979.63963964,2e-09,546730.826826827,1.34e-07
142886.840840841,0.0,171071.22962963,1.686e-06,191291.017217217,0.0,265063.945945946,0.0,476367.846846847,2e-09,546945.29029029,1.33e-07
142908.252252252,0.0,171080.355555556,1.651e-06,191307.898498499,0.0,265180.783783784,0.0,476756.054054054,2e-09,547159.753753754,1.33e-07
142929.663663664,0.0,171089.481481481,1.617e-06,191324.77977978,0.0,265297.621621622,0.0,477144.261261261,2e-09,547374.217217217,1.32e-07
142951.075075075,0.0,171098.607407407,1.583e-06,191341.661061061,0.0,265414.459459459,0.0,477532.468468468,2e-09,547588.680680681,1.32e-07
142972.486486486,0.0,171107.733333333,1.55e-06,191358.542342342,0.0,265531.297297297,0.0,477920.675675676,2e-09,547803.144144144,1.31e-07
142993.897897898,0.0,171116.859259259,1.517e-06,191375.423623624,0.0,265648.135135135,0.0,478308.882882883,2e-09,548017.607607608,1.31e-07
143015.309309309,0.0,171125.985185185,1.485e-06,191392.304904905,0.0,265764.972972973,0.0,478697.09009009,2e-09,548232.071071071,1.31e-07
143036.720720721,0.0,171135.111111111,1.454e-06,191409.186186186,0.0,265881.810810811,0.0,479085.297297297,2e-09,548446.534534535,1.3e-07
143058.132132132,0.0,171144.237037037,1.423e-06,191426.067467467,0.0,265998.648648649,0.0,479473.504504504,2e-09,548660.997997998,1.3e-07
143079.543543544,0.0,171153.362962963,1.393e-06,191442.948748749,0.0,266115.486486487,0.0,479861.711711712,2e-09,548875.461461461,1.29e-07
143100.954954955,0.0,171162.488888889,1.364e-06,191459.83003003,0.0,266232.324324324,0.0,480249.918918919,2e-09,549089.924924925,1.29e-07
143122.366366366,0.0,171171.614814815,1.335e-06,191476.711311311,0.0,266349.162162162,0.0,480638.126126126,2e-09,549304.388388388,1.28e-07
143143.777777778,0.0,171180.740740741,1.307e-06,191493.592592593,0.0,266466.0,0.0,481026.333333333,2e-09,549518.851851852,1.28e-07
143165.189189189,0.0,171189.866666667,1.279e-06,191510.473873874,0.0,266582.837837838,0.0,481414.540540541,2e-09,549733.315315315,1.28e-07
143186.600600601,0.0,171198.992592593,1.252e-06,191527.355155155,0.0,266699.675675676,0.0,481802.747747748,2e-09,549947.778778779,1.27e-07
143208.012012012,0.0,171208.118518519,1.226e-06,191544.236436436,0.0,266816.513513513,0.0,482190.954954955,2e-09,550162.242242242,1.27e-07
143229.423423423,0.0,171217.244444444,1.2e-06,191561.117717718,0.0,266933.351351351,0.0,482579.162162162,2e-09,550376.705705706,1.26e-07
143250.834834835,0.0,171226.37037037,1.174e-06,191577.998998999,0.0,267050.189189189,0.0,482967.369369369,2e-09,550591.169169169,1.26e-07
143272.246246246,0.0,171235.496296296,1.149e-06,191594.88028028,0.0,267167.027027027,0.0,483355.576576577,2e-09,550805.632632633,1.26e-07
143293.657657658,0.0,171244.622222222,1.125e-06,191611.761561562,0.0,267283.864864865,0.0,483743.783783784,2e-09,551020.096096096,1.25e-07
143315.069069069,0.0,171253.748148148,1.101e-06,191628.642842843,0.0,267400.702702703,0.0,484131.990990991,2e-09,551234.55955956,1.25e-07
143336.48048048,0.0,171262.874074074,1.077e-06,191645.524124124,0.0,267517.540540541,0.0,484520.198198198,2e-09,551449.023023023,1.24e-07
143357.891891892,0.0,171272.0,1.054e-06,191662.405405405,0.0,267634.378378378,0.0,484908.405405405,2e-09,551663.486486487,1.24e-07
143379.303303303,0.0,171281.125925926,1.032e-06,191679.286686687,0.0,267751.216216216,0.0,485296.612612613,2e-09,551877.94994995,1.24e-07
143400.714714715,0.0,171290.251851852,1.01e-06,191696.167967968,0.0,267868.054054054,0.0,485684.81981982,2e-09,552092.413413413,1.23e-07
143422.126126126,0.0,171299.377777778,9.88e-07,191713.049249249,0.0,267984.891891892,0.0,486073.027027027,2e-09,552306.876876877,1.23e-07
143443.537537538,0.0,171308.503703704,9.67e-07,191729.930530531,0.0,268101.72972973,0.0,486461.234234234,2e-09,552521.34034034,1.22e-07
143464.948948949,0.0,171317.62962963,9.47e-07,191746.811811812,0.0,268218.567567568,0.0,486849.441441441,2e-09,552735.803803804,1.22e-07
143486.36036036,0.0,171326.755555556,9.26e-07,191763.693093093,0.0,268335.405405405,0.0,487237.648648649,2e-09,552950.267267267,1.22e-07
143507.771771772,0.0,171335.881481481,9.07e-07,191780.574374374,0.0,268452.243243243,0.0,487625.855855856,2e-09,553164.730730731,1.21e-07
143529.183183183,0.0,171345.007407407,8.87e-07,191797.455655656,0.0,268569.081081081,0.0,488014.063063063,2e-09,553379.194194194,1.21e-07
143550.594594595,0.0,171354.133333333,8.68e-07,191814.336936937,0.0,268685.918918919,0.0,488402.27027027,2e-09,553593.657657658,1.21e-07
143572.006006006,0.0,171363.259259259,8.5e-07,191831.218218218,0.0,268802.756756757,0.0,488790.477477477,2e-09,553808.121121121,1.2e-07
143593.417417417,0.0,171372.385185185,8.31e-07,191848.0994995,0.0,268919.594594595,0.0,489178.684684685,2e-09,554022.584584585,1.2e-07
143614.828828829,0.0,171381.511111111,8.13e-07,191864.980780781,0.0,269036.432432432,0.0,489566.891891892,2e-09,554237.048048048,1.19e-07
143636.24024024,0.0,171390.637037037,7.96e-07,191881.862062062,0.0,269153.27027027,0.0,489955.099099099,2e-09,554451.511511512,1.19e-07
143657.651651652,0.0,171399.762962963,7.79e-07,191898.743343343,0.0,269270.108108108,0.0,490343.306306306,2e-09,554665.974974975,1.19e-07
143679.063063063,0.0,171408.888888889,7.62e-07,191915.624624625,0.0,269386.945945946,0.0,490731.513513513,2e-09,554880.438438438,1.18e-07
143700.474474474,0.0,171418.014814815,7.46e-07,191932.505905906,0.0,269503.783783784,0.0,491119.720720721,2e-09,555094.901901902,1.18e-07
143721.885885886,0.0,171427.140740741,7.3e-07,191949.387187187,0.0,269620.621621622,0.0,491507.927927928,2e-09,555309.365365365,1.18e-07
143743.297297297,0.0,171436.266666667,7.14e-07,191966.268468468,0.0,269737.459459459,0.0,491896.135135135,2e-09,555523.828828829,1.17e-07
143764.708708709,0.0,171445.392592593,6.99e-07,191983.14974975,0.0,269854.297297297,0.0,492284.342342342,2e-09,555738.292292292,1.17e-07
143786.12012012,0.0,171454.518518519,6.84e-07,192000.031031031,0.0,269971.135135135,0.0,492672.54954955,2e-09,555952.755755756,1.16e-07
143807.531531532,0.0,171463.644444444,6.69e-07,192016.912312312,0.0,270087.972972973,0.0,493060.756756757,2e-09,556167.219219219,1.16e-07
143828.942942943,0.0,171472.77037037,6.55e-07,192033.793593594,0.0,270204.810810811,0.0,493448.963963964,2e-09,556381.682682683,1.16e-07
143850.354354354,0.0,171481.896296296,6.41e-07,192050.674874875,0.0,270321.648648649,0.0,493837.171171171,2e-09,556596.146146146,1.15e-07
143871.765765766,0.0,171491.022222222,6.27e-07,192067.556156156,0.0,270438.486486487,0.0,494225.378378378,2e-09,556810.60960961,1.15e-07
143893.177177177,0.0,171500.148148148,6.13e-07,192084.437437437,0.0,270555.324324324,0.0,494613.585585586,2e-09,557025.073073073,1.15e-07
143914.588588589,0.0,171509.274074074,6e-07,192101.318718719,0.0,270672.162162162,0.0,495001.792792793,2e-09,557239.536536537,1.14e-07
143936.0,0.0,171518.4,5.87e-07,192118.2,0.0,270789.0,0.0,495390.0,2e-09,557454.0,1.14e-07

